Electrical imprint effects on far infrared (FIR) transmittance spectrum in PZT ferroelectric films

Tunable transmittance response in the $0.1-25$ THz range for a lead Zirconate Titanate Ferroelectric film under imprint effects and surface anisotropy is calculated by adapting the classical Landau Devonshire theory and the Rouard's method. Induced electrical field is introduced by modulating the $P-E$ polarization profile, while the dielectric permittivity frequency dependence enters into the formalism by taking into the account the soft phonon mode E(TO1) contribution in the framework of the Drude-Lorentz model. It is found that two optical states of light transmittance emerge at zero applied field and normal incidence, and the intensities of transmitted light are closely correlated with the strength of imprint and the path of the electrical polarization.

==> FIR0.txt <==
0.01	0.993816367667082
0.02	0.9811303888477722
0.03	0.9661650621562249
0.04	0.9510402962895234
0.05	0.9358683268984944
0.060000000000000005	0.9202677323383167
0.06999999999999999	0.9039219695234688
0.08	0.8866693263285047
0.09	0.868473079388522
0.09999999999999999	0.8493795610246376
0.11	0.82948580727592
0.12	0.8089173509334542
0.13	0.7878133526158458
0.14	0.7663166488279374
0.15000000000000002	0.7445670928569774
0.16	0.7226971565004261
0.17	0.7008291306062551
0.18000000000000002	0.6790734831054054
0.19	0.6575280654737177
0.2	0.6362779407929208
0.21000000000000002	0.6153956608491908
0.22	0.5949418581181192
0.23	0.5749660474951861
0.24000000000000002	0.5555075556253032
0.25	0.536596514432187
0.26	0.5182548708996708
0.27	0.5004973778718822
0.28	0.48333254099961387
0.29000000000000004	0.46676350527449767
0.3	0.45078887113742533
0.31	0.4354034351828867
0.32	0.4205988542501735
0.33	0.40636423442047914
0.34	0.3926866483276406
0.35000000000000003	0.3795515854167493
0.36000000000000004	0.366943340500393
0.37	0.35484534629342085
0.38	0.34324045565727224
0.39	0.33211117913705357
0.4	0.32143988309359206
0.41000000000000003	0.3112089533687964
0.42000000000000004	0.3014009290132667
0.43	0.2919986101778782
0.44	0.28298514384548634
0.45	0.27434409066845633
0.46	0.26605947579099143
0.47000000000000003	0.25811582617735357
0.48000000000000004	0.2504981966405463
0.49	0.24319218647150262
0.5	0.23618394830568215
0.51	0.22946019063073814
0.52	0.22300817513358007
0.53	0.2168157099054785
0.54	0.2108711393674047
0.55	0.2051633316422391
0.56	0.19968166398347512
0.5700000000000001	0.19441600676949206
0.5800000000000001	0.18935670648628034
0.59	0.1844945680479699
0.6	0.1798208367418973
0.61	0.17532718003185108
0.62	0.17100566940822315
0.63	0.16684876243593605
0.64	0.16284928511921615
0.65	0.15900041467565165
0.66	0.15529566278977097
0.67	0.15172885939792352
0.68	0.14829413704099537
0.6900000000000001	0.1449859158089513
0.7000000000000001	0.14179888889092876
0.7100000000000001	0.13872800873629104
0.72	0.13576847382533758
0.73	0.13291571604302851
0.74	0.13016538864488053
0.75	0.12751335480093526
0.76	0.12495567670123894
0.77	0.12248860520446912
0.78	0.1201085700100655
0.79	0.11781217033340197
0.8	0.11559616606306841
0.81	0.1134574693791522
0.8200000000000001	0.11139313681147399
0.8300000000000001	0.10940036171697641
0.8400000000000001	0.1074764671558529
0.85	0.10561889914651525
0.86	0.10382522028008265
0.87	0.10209310367573009
0.88	0.10042032725892755
0.89	0.09880476834532638
0.9	0.09724439851378759
0.91	0.09573727875279037
0.92	0.09428155486519928
0.93	0.09287545311710715
0.9400000000000001	0.09151727611717876
0.9500000000000001	0.09020539891362893
0.9600000000000001	0.08893826529664423
0.97	0.08771438429471444
0.98	0.08653232685397097
0.99	0.08539072269023774
1.	0.08428825730407968
1.01	0.08322366914968908
1.02	0.08219574694897971
1.03	0.08120332714276295
1.04	0.08024529147135824
1.05	0.07932056467744703
1.06	0.07842811232440969
1.07	0.07756693872379535
1.08	0.0767360849659598
1.09	0.07593462704827912
1.1	0.07516167409568555
1.11	0.07441636666860907
1.12	0.0736978751537101
1.1300000000000001	0.07300539823308816
1.1400000000000001	0.07233816142792446
1.1500000000000001	0.07169541571277689
1.1600000000000001	0.07107643619699389
1.17	0.07048052086994643
1.18	0.06990698940699089
1.19	0.06935518203328991
1.2	0.06882445844280388
1.21	0.06831419676995348
1.22	0.06782379261162351
1.23	0.06735265809733765
1.24	0.06690022100558635
1.25	0.066465923924431
1.26	0.06604922345463773
1.27	0.06564958945371871
1.28	0.0652665043193738
1.29	0.06489946231092848
1.3	0.06454796890746647
1.31	0.06421154020144224
1.32	0.06388970232664343
1.33	0.06358199091944902
1.34	0.06328795061239668
1.35	0.06300713455913634
1.36	0.06273910398990022
1.37	0.06248342779667027
1.3800000000000001	0.062239682147264976
1.3900000000000001	0.062007450127605446
1.4000000000000001	0.061786321411449505
1.4100000000000001	0.06157589195690926
1.42	0.0613757637290848
1.43	0.06118554444816375
1.44	0.061004847362341144
1.45	0.06083329104492318
1.46	0.06067049921497352
1.47	0.06051610058085975
1.48	0.0603697287060441
1.49	0.06023102189645747
1.5	0.06009962310877061
1.51	0.05997517987886505
1.52	0.0598573442697801
1.53	0.05974577283839033
1.54	0.05964012662003993
1.55	0.05954007113033526
1.56	0.05944527638326562
1.57	0.059355416924794
1.58	0.059270171881030835
1.59	0.059189225020071144
1.6	0.05911226482655054
1.61	0.05903898458794424
1.62	0.058969082491609225
1.6300000000000001	0.05890226173154338
1.6400000000000001	0.05883823062381569
1.6500000000000001	0.05877670272960023
1.6600000000000001	0.058717396984731406
1.6700000000000002	0.05866003783468606
1.68	0.058604355373887855
1.69	0.058550085488225836
1.7	0.058496969999678565
1.71	0.05844475681193928
1.72	0.05839320005594778
1.73	0.058342060234246616
1.74	0.058291104363101934
1.75	0.05824010611134859
1.76	0.05818884593495345
1.77	0.05813711120632061
1.78	0.058084696337403874
1.79	0.05803140289573457
1.8	0.05797703971251965
1.81	0.05792142298201993
1.82	0.05786437635147227
1.83	0.05780573100087785
1.84	0.057745325712047345
1.85	0.057683006926350706
1.86	0.057618628790695264
1.87	0.05755205319132011
1.8800000000000001	0.05748314977506875
1.8900000000000001	0.057411795957871374
1.9000000000000001	0.057337876920244016
1.9100000000000001	0.05726128558968031
1.9200000000000002	0.05718192260988493
1.93	0.05709969629686956
1.94	0.05701452258199738
1.95	0.056926324942134426
1.96	0.056835034317123896
1.97	0.05674058901486893
1.98	0.05664293460436014
1.99	0.056542023797044746
2.	0.05643781631698394
2.01	0.0563302787602888
2.02	0.05621938444437381
2.03	0.056105113247600175
2.04	0.05598745143991817
2.05	0.05586639150514479
2.0599999999999996	0.055741931955539385
2.07	0.05561407713935842
2.0799999999999996	0.05548283704208566
2.09	0.05534822708204578
2.0999999999999996	0.05521026790111426
2.11	0.05506898515123915
2.1199999999999997	0.05492440927748657
2.13	0.054776575298318406
2.1399999999999997	0.05462552258379632
2.15	0.0544712946323972
2.1599999999999997	0.05431393884710514
2.17	0.05415350631142663
2.1799999999999997	0.053990051565953864
2.19	0.053823632386074745
2.1999999999999997	0.0536543095614025
2.21	0.05348214667746909
2.2199999999999998	0.05330720990019495
2.23	0.05312956776361853
2.2399999999999998	0.052949290961334376
2.25	0.0527664521420556
2.26	0.05258112570968548
2.27	0.05239338762824499
2.28	0.0522033152319723
2.29	0.052010987040875825
2.3	0.05181648258198812
2.31	0.051619882216537266
2.32	0.05142126697321826
2.3299999999999996	0.05122071838771818
2.34	0.051018318348616656
2.3499999999999996	0.05081414894975671
2.36	0.05060829234915175
2.3699999999999997	0.05040083063446903
2.38	0.05019184569510456
2.3899999999999997	0.04998141910084193
2.4	0.04976963198706453
2.4099999999999997	0.049556564946470684
2.42	0.049342297927222584
2.4299999999999997	0.04912691013744174
2.44	0.04891047995594802
2.4499999999999997	0.04869308484912537
2.46	0.04847480129378389
2.4699999999999998	0.04825570470587559
2.48	0.04803586937491188
2.4899999999999998	0.04781536840392252
2.5	0.047594273654785836
2.51	0.0473726556987559
2.52	0.04715058377200551
2.53	0.04692812573600058
2.54	0.046705348042518115
2.55	0.04648231570311703
2.56	0.04625909226287111
2.57	0.046035739778171506
2.5799999999999996	0.045812318798407727
2.59	0.04558888835133656
2.5999999999999996	0.04536550593194949
2.61	0.04514222749465244
2.6199999999999997	0.04491910744857384
2.63	0.04469619865582071
2.6399999999999997	0.04447355243250544
2.65	0.044251218552370804
2.6599999999999997	0.04402924525284464
2.67	0.04380767924336046
2.6799999999999997	0.04358656571578503
2.69	0.0433659483567994
2.6999999999999997	0.043145869362084616
2.71	0.04292636945216857
2.7199999999999998	0.04270748788979732
2.73	0.042489262498697
2.7399999999999998	0.04227172968360122
2.75	0.04205492445142167
2.76	0.041838880433446225
2.77	0.041623629908455057
2.78	0.04140920382664895
2.79	0.041195631834290876
2.8	0.04098294229896604
2.81	0.04077116233537164
2.82	0.04056031783155165
2.8299999999999996	0.04035043347549775
2.84	0.0401415327820411
2.8499999999999996	0.039933638119965656
2.86	0.0397267707392772
2.8699999999999997	0.03952095079856668
2.88	0.039316197392410546
2.8899999999999997	0.039112528578756016
2.9	0.03890996140624021
2.9099999999999997	0.03870851194139944
2.92	0.03850819529572513
2.9299999999999997	0.03830902565252797
2.94	0.03811101629357574
2.9499999999999997	0.03791417962547059
2.96	0.03771852720573794
2.9699999999999998	0.03752406976859873
2.98	0.03733081725040201
2.9899999999999998	0.037138778814695524
3.	0.036947962876914806
3.01	0.03675837712867398
3.02	0.03657002856164293
3.03	0.036382923490998025
3.04	0.0361970675784344
3.05	0.03601246585473091
3.06	0.035829122741859405
3.07	0.03564704207463199
3.08	0.035466227121880925
3.09	0.03528668060716782
3.0999999999999996	0.035108404729019015
3.11	0.0349314011806862
3.1199999999999997	0.03475567116943161
3.13	0.03458121543533808
3.1399999999999997	0.03440803426964613
3.15	0.03423612753261938
3.1599999999999997	0.03406549467094186
3.17	0.033896134734650855
3.1799999999999997	0.0337280463936092
3.19	0.03356122795352193
3.1999999999999997	0.033395677371502924
3.21	0.0332313922711969
3.2199999999999998	0.033068369957463165
3.23	0.03290660743062735
3.2399999999999998	0.03274610140030823
3.25	0.03258684829882692
3.26	0.032428844294205145
3.27	0.032272085302760746
3.28	0.03211656700130783
3.29	0.03196228483896951
3.3	0.031809234048611405
3.31	0.03165740965790326
3.32	0.03150680650001794
3.33	0.03135741922397524
3.34	0.031209242304638223
3.3499999999999996	0.031062270052371766
3.36	0.030916496622370095
3.3699999999999997	0.030771916023662187
3.38	0.030628522127802954
3.3899999999999997	0.03048630867725823
3.4	0.030345269293491926
3.4099999999999997	0.03020539748476266
3.42	0.03006668665363813
3.4299999999999997	0.029929130104235004
3.44	0.029792721049191586
3.4499999999999997	0.02965745261638145
3.46	0.02952331785537442
3.4699999999999998	0.02939030974365342
3.48	0.029258421192593295
3.4899999999999998	0.02912764505320953
3.5	0.02899797412168274
3.51	0.028869401144666983
3.52	0.028741918824387393
3.53	0.02861551982353424
3.54	0.028490196769959494
3.55	0.028365942261182525
3.56	0.028242748868710487
3.57	0.028120609142179575
3.58	0.02799951561332287
3.59	0.02787946079977086
3.5999999999999996	0.027760437208689218
3.61	0.02764243734026
3.6199999999999997	0.0275254536910115
3.63	0.02740947875700113
3.6399999999999997	0.02729450503685715
3.65	0.02718052503468351
3.6599999999999997	0.02706753126283259
3.67	0.02695551624455084
3.6799999999999997	0.02684447251650092
3.69	0.02673439263116552
3.6999999999999997	0.02662526915913653
3.71	0.026517094691293576
3.7199999999999998	0.026409861840876535
3.73	0.026303563245454645
3.7399999999999998	0.02619819156879735
3.75	0.026093739502649385
3.76	0.025990199768414008
3.77	0.0258875651187479
3.78	0.025785828339070727
3.79	0.02568498224899268
3.8	0.025585019703663125
3.81	0.025485933595043198
3.82	0.025387716853105344
3.83	0.025290362446962592
3.84	0.025193863385930142
3.8499999999999996	0.02509821272052203
3.86	0.02500340354338526
3.8699999999999997	0.024909428990174155
3.88	0.02481628224036661
3.8899999999999997	0.024723956518025537
3.9	0.024632445092506602
3.9099999999999997	0.024541741279115376
3.92	0.024451838439715313
3.9299999999999997	0.024362729983288693
3.94	0.024274409366452688
3.9499999999999997	0.02418687009393212
3.96	0.02410010571899087
3.9699999999999998	0.024014109843823548
3.98	0.023928876119909268
3.9899999999999998	0.02384439824832892
4.	0.023760669980047635
4.01	0.02367768511616402
4.02	0.023595437508127242
4.03	0.023513921057924016
4.04	0.02343312971823595
4.05	0.023353057492569457
4.06	0.023273698435358904
4.07	0.02319504665204409
4.08	0.023117096299124153
4.09	0.023039841584187468
4.1	0.022963276765920304
4.109999999999999	0.022887396154093853
4.12	0.022812194109531683
4.13	0.02273766504405781
4.14	0.022663803420426933
4.1499999999999995	0.02259060375223704
4.16	0.022518060603826193
4.17	0.022446168590153057
4.18	0.022374922376663334
4.1899999999999995	0.02230431667914163
4.2	0.022234346263550607
4.21	0.02216500594585688
4.22	0.022096290591845848
4.2299999999999995	0.02202819511692445
4.24	0.021960714485914096
4.25	0.021893843712832952
4.26	0.02182757786066914
4.27	0.021761912041145092
4.28	0.02169684141447323
4.29	0.021632361189104353
4.3	0.021568466621468097
4.31	0.02150515301570701
4.32	0.02144241572340396
4.33	0.02138025014330364
4.34	0.021318651721028484
4.35	0.02125761594878952
4.36	0.021197138365092315
4.37	0.021137214554438597
4.38	0.021077840147023807
4.39	0.021019010818430908
4.3999999999999995	0.020960722289320773
4.41	0.02090297032511961
4.42	0.020845750735703526
4.43	0.02078905937508041
4.4399999999999995	0.020732892141069957
4.45	0.020677244974981378
4.46	0.0206221138612895
4.47	0.020567494827309487
4.4799999999999995	0.02051338394287015
4.49	0.020459777319986206
4.5	0.020406671112529806
4.51	0.020354061515901377
4.52	0.020301944766699984
4.53	0.020250317142393462
4.54	0.020199174960988345
4.55	0.020148514580700053
4.56	0.020098332399623102
4.57	0.020048624855401827
4.58	0.019999388424901416
4.59	0.019950619623879878
4.6	0.019902315006660527
4.61	0.019854471165805493
4.62	0.019807084731790107
4.63	0.01976015237267871
4.64	0.019713670793801225
4.6499999999999995	0.01966763673743143
4.66	0.01962204698246648
4.67	0.019576898344107984
4.68	0.0195321876735446
4.6899999999999995	0.019487911857636337
4.7	0.01944406781860065
4.71	0.019400652513700177
4.72	0.019357662934932653
4.7299999999999995	0.019315096108722382
4.74	0.019272949095613955
4.75	0.019231218989967987
4.76	0.019189902919658997
4.77	0.019148998045775224
4.78	0.019108501562320846
4.79	0.019068410695920458
4.8	0.019028722705525736
4.81	0.018989434882124255
4.82	0.0189505445484511
4.83	0.018912049058702425
4.84	0.018873945798251687
4.85	0.018836232183368048
4.86	0.018798905660937636
4.87	0.018761963708186894
4.88	0.0187254038324087
4.89	0.01868922357069079
4.8999999999999995	0.018653420489646987
4.91	0.018617992185150724
4.92	0.018582936282071267
4.93	0.018548250434012512
4.9399999999999995	0.01851393232305434
4.95	0.01847997965949648
4.96	0.018446390181605266
4.97	0.018413161655362633
4.9799999999999995	0.018380291874217965
4.99	0.018347778658842462
5.	0.018315619856886164
5.01	0.018283813342737616
5.02	0.018252357017286096
5.03	0.01822124880768639
5.04	0.018190486667126502
5.05	0.018160068574597486
5.06	0.018129992534666385
5.07	0.01810025657725131
5.08	0.01807085875739957
5.09	0.01804179715506807
5.1	0.018013069874906334
5.11	0.017984675046042366
5.12	0.01795661082187071
5.13	0.017928875379843327
5.14	0.017901466921262973
5.1499999999999995	0.017874383671079068
5.16	0.01784762387768615
5.17	0.017821185812724953
5.18	0.01779506777088563
5.1899999999999995	0.017769268069714027
5.2	0.017743785049419935
5.21	0.017718617072688236
5.22	0.017693762524492198
5.2299999999999995	0.017669219811909394
5.24	0.01764498736394007
5.25	0.017621063631327868
5.26	0.017597447086383052
5.27	0.017574136222808
5.28	0.017551129555525284
5.29	0.017528425620507958
5.3	0.01750602297461237
5.31	0.017483920195413078
5.32	0.017462115881040394
5.33	0.017440608650020097
5.34	0.017419397141115456
5.35	0.017398480013171562
5.36	0.01737785594496197
5.37	0.017357523635037612
5.38	0.01733748180157787
5.39	0.01731772918224404
5.3999999999999995	0.017298264534034945
5.41	0.01727908663314469
5.42	0.017260194274822744
5.43	0.01724158627323612
5.4399999999999995	0.0172232614613338
5.45	0.01720521869071315
5.46	0.017187456831488795
5.47	0.017169974772163223
5.4799999999999995	0.017152771419499814
5.49	0.017135845698397826
5.5	0.01711919655176956
5.51	0.01710282294041951
5.52	0.017086723842925557
5.53	0.01707089825552236
5.54	0.017055345191986683
5.55	0.01704006368352465
5.56	0.017025052778661273
5.57	0.017010311543131647
5.58	0.016995839059774406
5.59	0.016981634428427074
5.6	0.016967696765823256
5.61	0.01695402520549195
5.62	0.016940618897658636
5.63	0.016927477009148487
5.64	0.016914598723291308
5.6499999999999995	0.01690198323982846
5.66	0.016889629774821703
5.67	0.016877537560563843
5.68	0.016865705845491314
5.6899999999999995	0.016854133894098528
5.7	0.01684282098685438
5.71	0.01683176642012006
5.72	0.01682096950606914
5.7299999999999995	0.016810429572609368
5.74	0.016800145963306156
5.75	0.016790118037307972
5.76	0.016780345169273608
5.77	0.01677082674930093
5.78	0.016761562182857747
5.79	0.016752550890714278
5.8	0.01674379230887738
5.81	0.016735285888526536
5.82	0.01672703109595161
5.83	0.01671902741249223
5.84	0.016711274334479227
5.85	0.016703771373177235
5.86	0.01669651805472956
5.87	0.016689513920104423
5.88	0.01668275852504301
5.89	0.016676251440009206
5.8999999999999995	0.016669992250141007
5.91	0.016663980555203593
5.92	0.016658215969544234
5.93	0.016652698122048514
5.9399999999999995	0.016647426656098675
5.95	0.01664240122953324
5.96	0.016637621514608496
5.97	0.016633087197961527
5.9799999999999995	0.016628797980575094
5.99	0.016624753577743824
6.	0.01662095371904231
6.01	0.0166173981482948
6.02	0.016614086623546426
6.03	0.01661101891703617
6.04	0.016608194815171326
6.05	0.016605614118503805
6.06	0.0166032766417078
6.07	0.0166011822135593
6.08	0.016599330676917136
6.09	0.01659772188870554
6.1	0.016596355719898558
6.11	0.016595232055505827
6.12	0.016594350794560207
6.13	0.016593711850106798
6.14	0.016593315149193783
6.15	0.016593160632864767
6.16	0.016593248256152694
6.17	0.01659357798807562
6.18	0.01659414981163369
6.1899999999999995	0.016594963723808233
6.2	0.01659601973556207
6.21	0.016597317871841613
6.22	0.016598858171580706
6.2299999999999995	0.01660064068770583
6.24	0.0166026654871432
6.25	0.016604932650827235
6.26	0.016607442273711
6.27	0.016610194464777905
6.28	0.016613189347055468
6.29	0.016616427057630296
6.3	0.016619907747665072
6.31	0.016623631582416993
6.32	0.01662759874125799
6.33	0.01663180941769655
6.34	0.01663626381940119
6.35	0.016640962168225776
6.36	0.016645904700236292
6.37	0.01665109166573947
6.38	0.01665652332931311
6.39	0.016662199969838067
6.4	0.01666812188053187
6.41	0.016674289368984328
6.42	0.01668070275719454
6.43	0.016687362381609946
6.4399999999999995	0.01669426859316688
6.45	0.016701421757333083
6.46	0.016708822254151847
6.47	0.016716470478287983
6.4799999999999995	0.016724366839075674
6.49	0.016732511760567954
6.5	0.016740905681588102
6.51	0.016749549055782867
6.52	0.016758442351677505
6.53	0.016767586052732677
6.54	0.01677698065740319
6.55	0.01678662667919858
6.56	0.016796524646745695
6.57	0.01680667510385299
6.58	0.016817078609576996
6.59	0.01682773573829049
6.6	0.01683864707975263
6.61	0.016849813239181246
6.62	0.016861234837326884
6.63	0.01687291251054892
6.64	0.016884846910893737
6.65	0.01689703870617483
6.66	0.016909488580055046
6.67	0.016922197232130825
6.68	0.01693516537801851
6.6899999999999995	0.016948393749442833
6.7	0.016961883094327394
6.71	0.0169756341768874
6.72	0.016989647777724468
6.7299999999999995	0.017003924693923738
6.74	0.017018465739152958
6.75	0.017033271743763984
6.76	0.017048343554896508
6.77	0.017063682036583896
6.78	0.017079288069861583
6.79	0.017095162552877415
6.8	0.017111306401004733
6.81	0.017127720546957523
6.82	0.017144405940907975
6.83	0.01716136355060668
6.84	0.01717859436150504
6.85	0.017196099376880224
6.86	0.017213879617962606
6.87	0.017231936124065737
6.88	0.017250269952718868
6.89	0.017268882179802075
6.9	0.01728777389968394
6.91	0.017306946225361927
6.92	0.017326400288605385
6.93	0.017346137240101277
6.9399999999999995	0.017366158249602734
6.95	0.01738646450608014
6.96	0.017407057217875384
6.97	0.017427937612858588
6.9799999999999995	0.01744910693858791
6.99	0.017470566462472265
7.	0.017492317471936983
7.01	0.01751436127459228
7.02	0.017536699198405083
7.03	0.017559332591873596
7.04	0.01758226282420519
7.05	0.017605491285497373
7.06	0.017629019386921876
7.07	0.017652848560912118
7.08	0.017676980261353746
7.09	0.017701415963778753
7.1	0.017726157165562684
7.11	0.01775120538612549
7.12	0.017776562167135693
7.13	0.017802229072718015
7.14	0.01782820768966485
7.15	0.01785449962765093
7.16	0.017881106519451923
7.17	0.01790803002116675
7.18	0.017935271812443438
7.1899999999999995	0.01796283359670904
7.2	0.01799071710140327
7.21	0.0180189240782161
7.22	0.018047456303329323
7.2299999999999995	0.018076315577662296
7.24	0.01810550372712151
7.25	0.01813502260285463
7.26	0.018164874081508495
7.27	0.01819506006549159
7.28	0.01822558248324075
7.29	0.018256443289492358
7.3	0.018287644465558035
7.31	0.01831918801960478
7.32	0.01835107598693983
7.33	0.018383310430300132
7.34	0.018415893440146776
7.35	0.018448827134963878
7.36	0.018482113661562907
7.37	0.01851575519539146
7.38	0.018549753940847524
7.39	0.018584112131598655
7.4	0.018618832030906477
7.41	0.01865391593195648
7.42	0.01868936615819323
7.43	0.018725185063661012
7.4399999999999995	0.018761375033350083
7.45	0.01879793848354865
7.46	0.018834877862200436
7.47	0.018872195649268262
7.4799999999999995	0.018909894357103572
7.49	0.01894797653082177
7.5	0.018986444748684002
7.51	0.01902530162248496
7.52	0.019064549797947167
7.53	0.01910419195512155
7.54	0.019144230808794866
7.55	0.019184669108903332
7.56	0.019225509640953542
7.57	0.019266755226449883
7.58	0.019308408723329163
7.59	0.0193504730264023
7.6	0.019392951067803296
7.61	0.019435845817445507
7.62	0.019479160283485484
7.63	0.019522897512794398
7.64	0.019567060591437244
7.65	0.019611652645159922
7.66	0.01965667683988432
7.67	0.01970213638221163
7.68	0.01974803451993395
7.6899999999999995	0.01979437454255414
7.7	0.01984115978181472
7.71	0.0198883936122351
7.72	0.01993607945165776
7.7299999999999995	0.019984220761803884
7.74	0.020032821048837614
7.75	0.02008188386394029
7.76	0.020131412803893717
7.77	0.020181411511673616
7.78	0.020231883677052497
7.79	0.02028283303721314
7.8	0.02033426337737182
7.81	0.020386178531412395
7.82	0.02043858238253071
7.83	0.020491478863890026
7.84	0.020544871959287305
7.85	0.020598765703830957
7.86	0.020653164184629764
7.87	0.02070807154149349
7.88	0.020763491967645615
7.89	0.020819429710447642
7.9	0.0208758890721362
7.91	0.02093287441057225
7.92	0.02099039014000346
7.93	0.021048440731839178
7.94	0.02110703071543887
7.95	0.02116616467891393
7.96	0.021225847269943404
7.97	0.02128608319660354
7.9799999999999995	0.02134687722821149
7.99	0.021408234196183918
8.	0.021470158994910126
8.01	0.021532656582640215
8.02	0.021595731982388927
8.03	0.021659390282854775
8.04	0.021723636639355608
8.05	0.02178847627477987
8.06	0.02185391448055502
8.07	0.02191995661763246
8.08	0.021986608117490047
8.09	0.022053874483151766
8.1	0.022121761290225795
8.11	0.022190274187960348
8.12	0.022259418900318583
8.13	0.02232920122707234
8.14	0.02239962704491498
8.15	0.02247070230859452
8.16	0.022542433052066484
8.17	0.02261482538966735
8.18	0.022687885517309093
8.19	0.022761619713695082
8.2	0.022836034341557582
8.209999999999999	0.022911135848917696
8.22	0.022986930770367845
8.23	0.02306342572837754
8.24	0.023140627434622616
8.25	0.02321854269133851
8.26	0.02329717839269831
8.27	0.023376541526215724
8.28	0.02345663917417368
8.29	0.02353747851507888
8.3	0.023619066825143323
8.31	0.023701411479792697
8.32	0.02378451995520268
8.33	0.02386839982986355
8.34	0.023953058786173556
8.35	0.024038504612062164
8.36	0.024124745202642975
8.37	0.024211788561897693
8.38	0.02429964280439137
8.39	0.024388316157019793
8.4	0.02447781696078948
8.41	0.024568153672631297
8.42	0.024659334867247897
8.43	0.024751369238996235
8.44	0.0248442656038058
8.45	0.024938032901132792
8.459999999999999	0.025032680195951746
8.47	0.025128216680784906
8.48	0.02522465167777064
8.49	0.0253219946407709
8.5	0.025420255157519674
8.51	0.02551944295181224
8.52	0.025619567885736966
8.53	0.025720639961950093
8.54	0.025822669325994568
8.55	0.025925666268663942
8.56	0.026029641228411882
8.57	0.026134604793809725
8.58	0.026240567706050707
8.59	0.026347540861504398
8.6	0.026455535314320825
8.61	0.026564562279085935
8.62	0.026674633133529593
8.63	0.026785759421287497
8.64	0.02689795285471711
8.65	0.02701122531777048
8.66	0.02712558886892412
8.67	0.027241055744167297
8.68	0.02735763836005022
8.69	0.027475349316794163
8.7	0.027594201401463334
8.71	0.02771420759120156
8.72	0.027835381056534336
8.73	0.027957735164737756
8.74	0.028081283483276615
8.75	0.028206039783311918
8.76	0.02833201804328108
8.77	0.028459232452550845
8.78	0.02858769741514587
8.79	0.028717427553554283
8.8	0.028848437712611683
8.81	0.028980742963465755
8.82	0.029114358607623764
8.83	0.029249300181084036
8.84	0.02938558345855393
8.85	0.029523224457756445
8.86	0.02966223944382726
8.87	0.0298026449338043
8.88	0.02994445770121267
8.89	0.030087694780746216
8.9	0.03023237347304906
8.91	0.030378511349598795
8.92	0.03052612625769415
8.93	0.030675236325549287
8.94	0.03082585996749816
8.95	0.0309780158893102
8.96	0.03113172309362164
8.97	0.03128700088548391
8.98	0.03144386887803302
8.99	0.0316023469982821
9.	0.031762455493040916
9.01	0.031924214934964674
9.02	0.03208764622873579
9.03	0.03225277061738229
9.04	0.03241960968873514
9.05	0.03258818538202899
9.06	0.03275851999464991
9.07	0.0329306361890327
9.08	0.03310455699971297
9.09	0.03328030584053707
9.1	0.03345790651203362
9.11	0.033637383208952244
9.12	0.03381876052797119
9.13	0.034002063475580935
9.14	0.03418731747614635
9.15	0.03437454838015265
9.16	0.03456378247264022
9.17	0.034755046481832474
9.18	0.03494836758796224
9.19	0.03514377343230158
9.2	0.03534129212640064
9.21	0.03554095226154077
9.22	0.0357427829184072
9.23	0.035946813676988015
9.24	0.036153074626704064
9.25	0.03636159637677699
9.26	0.036572410066841414
9.27	0.036785547377807
9.28	0.037001040542978536
9.29	0.03721892235943944
9.3	0.03743922619970623
9.31	0.03766198602366237
9.32	0.03788723639077671
9.33	0.03811501247261617
9.34	0.038345350065660304
9.35	0.038578285604424944
9.36	0.03881385617490415
9.37	0.039052099528339414
9.38	0.03929305409532426
9.39	0.03953675900025384
9.4	0.03978325407612952
9.41	0.0400325798797274
9.42	0.040284777707140944
9.43	0.04053988960970949
9.44	0.04079795841034075
9.45	0.04105902772024139
9.46	0.041323141956064444
9.47	0.041590346357487123
9.48	0.04186068700522994
9.49	0.042134210839530443
9.5	0.04241096567908386
9.51	0.042691000240464294
9.52	0.042974364158040235
9.53	0.043261108004397614
9.54	0.04355128331128623
9.55	0.04384494259110381
9.56	0.04414213935893336
9.57	0.044442928155149684
9.58	0.044747364568611475
9.59	0.04505550526045678
9.6	0.04536740798851828
9.61	0.04568313163237707
9.62	0.04600273621907379
9.63	0.04632628294949611
9.64	0.046653834225462536
9.65	0.0469854536775233
9.66	0.04732120619349924
9.67	0.0476611579477812
9.68	0.0480053764314116
9.69	0.04835393048297251
9.7	0.04870689032030426
9.71	0.049064327573078347
9.72	0.049426315316252654
9.73	0.04979292810443248
9.74	0.0501642420071685
9.75	0.05054033464521606
9.76	0.050921285227789645
9.77	0.05130717459083801
9.78	0.05169808523637494
9.79	0.052094101372896454
9.8	0.052495308956917605
9.81	0.052901795735665086
9.82	0.05331365129095863
9.83	0.05373096708432047
9.84	0.05415383650335034
9.85	0.05458235490940463
9.86	0.05501661968662163
9.87	0.055456730292333924
9.88	0.055902788308912196
9.89	0.056354897497085825
9.9	0.056813163850785185
9.91	0.057277695653555886
9.92	0.057748603536592884
9.93	0.05822600053844836
9.94	0.058710002166463264
9.95	0.059200726459980035
9.96	0.05969829405539392
9.97	0.0602028282530993
9.98	0.060714455086393934
9.99	0.06123330339240385
10.	0.061759504885093915
10.01	0.062293194230430636
10.02	0.06283450912376877
10.03	0.06338359036953269
10.04	0.06394058196326698
10.05	0.06450563117613463
10.06	0.06507888864194185
10.07	0.06566050844677229
10.08	0.0662506482213165
10.09	0.0668494692359853
10.1	0.06745713649889754
10.11	0.0680738188568386
10.12	0.06869968909928628
10.13	0.06933492406560643
10.14	0.06997970475552166
10.15	0.07063421644296432
10.16	0.07129864879342296
10.17	0.07197319598490085
10.18	0.07265805683260466
10.19	0.07335343491748922
10.2	0.07405953871878528
10.21	0.07477658175064518
10.22	0.07550478270304084
10.23	0.07624436558705877
10.24	0.07699555988473909
10.25	0.07775860070360631
10.26	0.07853372893605545
10.27	0.0793211914237498
10.28	0.08012124112720047
10.29	0.08093413730070267
10.3	0.08176014567280336
10.31	0.08259953863248859
10.32	0.08345259542128161
10.33	0.08431960233144546
10.34	0.08520085291049755
10.35	0.08609664817224287
10.36	0.08700729681454526
10.37	0.0879331154440584
10.38	0.08887442880814594
10.39	0.08983157003423257
10.4	0.0908048808768258
10.41	0.09179471197246207
10.42	0.09280142310283976
10.43	0.09382538346640099
10.44	0.0948669719586408
10.45	0.09592657746142406
10.46	0.09700459914160253
10.47	0.09810144675922569
10.48	0.09921754098565719
10.49	0.10035331373190387
10.5	0.10150920848748306
10.51	0.1026856806701554
10.52	0.10388319798686038
10.53	0.10510224080619421
10.54	0.10634330254278619
10.55	0.1076068900539278
10.56	0.10889352404881737
10.57	0.11020373951079215
10.58	0.11153808613292172
10.59	0.11289712876734226
10.6	0.11428144788871726
10.61	0.11569164007221018
10.62	0.11712831848636167
10.63	0.11859211340125808
10.64	0.1200836727123847
10.65	0.12160366248055754
10.66	0.12315276748831258
10.67	0.12473169181314045
10.68	0.1263411594179384
10.69	0.12798191475904977
10.7	0.12965472341224227
10.71	0.131360372716964
10.72	0.13309967243920673
10.73	0.1348734554532655
10.74	0.13668257844268356
10.75	0.13852792262062127
10.76	0.1404103944698551
10.77	0.14233092650259277
10.78	0.14429047804021392
10.79	0.14629003601301693
10.8	0.14833061577997614
10.81	0.15041326196846108
10.82	0.15253904933376713
10.83	0.1547090836382484
10.84	0.15692450254971863
10.85	0.15918647655868592
10.86	0.16149620991386585
10.87	0.1638549415752648
10.88	0.16626394618398063
10.89	0.16872453504768617
10.9	0.17123805714057042
10.91	0.1738059001162888
10.92	0.17642949133224953
10.93	0.17911029888327284
10.94	0.18184983264239368
10.95	0.18464964530622296
10.96	0.1875113334419512
10.97	0.19043653853264322
10.98	0.193426948017091
10.99	0.19648429631993505
11.	0.19961036586730432
11.01	0.20280698808258998
11.02	0.20607604435634497
11.03	0.20941946698361572
11.04	0.21283924006119564
11.05	0.21633740033649237
11.06	0.219916037998748
11.07	0.22357729740235238
11.08	0.22732337771088518
11.09	0.23115653344932305
11.1	0.23507907495053962
11.11	0.23909336868080286
11.12	0.24320183742742796
11.13	0.24740696033007667
11.14	0.2517112727353634
11.15	0.25611736585247374
11.16	0.2606278861853942
11.17	0.2652455347150278
11.18	0.2699730658020622
11.19	0.2748132857787733
11.2	0.2797690511951432
11.21	0.2848432666816517
11.22	0.2900388823878453
11.23	0.29535889095241036
11.24	0.30080632395681733
11.25	0.30638424781077783
11.26	0.3120957590137324
11.27	0.3179439787323821
11.28	0.3239320466298771
11.29	0.3300631138777185
11.3	0.3363403352768115
11.31	0.3427668604092787
11.32	0.3493458237378814
11.33	0.35608033356508545
11.34	0.36297345975906903
11.35	0.37002822014940245
11.36	0.37724756549086685
11.37	0.38463436288987884
11.38	0.3921913775846454
11.39	0.39992125296742015
11.4	0.4078264887353959
11.41	0.415909417055966
11.42	0.4241721766327647
11.43	0.4326166845610105
11.44	0.4412446058649016
11.45	0.45005732061626014
11.46	0.45905588854276025
11.47	0.46824101104637794
11.48	0.47761299056856465
11.49	0.4871716872585819
11.5	0.4969164729260129
11.51	0.5068461822881911
11.52	0.5169590615586189
11.53	0.5272527144642378
11.54	0.5377240458276707
11.55	0.5483692029062925
11.56	0.5591835147432529
11.57	0.5701614298567239
11.58	0.5812964526729871
11.59	0.5925810791960797
11.6	0.6040067325019416
11.61	0.6155636987469215
11.62	0.6272410644890062
11.63	0.6390266562332176
11.64	0.6509069832290447
11.65	0.6628671846645723
11.66	0.6748909825169329
11.67	0.6869606414277187
11.68	0.6990569370713796
11.69	0.7111591345693937
11.7	0.7232449785680781
11.71	0.7352906966374907
11.72	0.7472710176567318
11.73	0.7591592068212704
11.74	0.7709271188340316
11.75	0.7825452707187273
11.76	0.7939829355153727
11.77	0.8052082578813857
11.78	0.8161883923231713
11.79	0.8268896644237628
11.8	0.8372777550123204
11.81	0.8473179067467479
11.82	0.8569751520582419
11.83	0.866214560847683
11.84	0.8750015057413234
11.85	0.8833019421256473
11.86	0.8910826996063367
11.87	0.8983117809972669
11.88	0.904958664463965
11.89	0.9109946040453486
11.9	0.9163929234798383
11.91	0.9211292980865464
11.92	0.9251820194151767
11.93	0.928532237491708
11.94	0.9311641757547179
11.95	0.9330653142012177
11.96	0.9342265368298961
11.97	0.9346422401726295
11.98	0.9343104005177033
11.99	0.9332325983264145
12.	0.9314139992953977
12.01	0.9288632924879732
12.02	0.9255925869134134
12.03	0.9216172688392434
12.040000000000001	0.9169558229477273
12.05	0.9116296211652667
12.06	0.9056626835816819
12.07	0.899081416318792
12.08	0.891914331496573
12.09	0.8841917545778414
12.1	0.8759455243544262
12.11	0.8672086906793853
12.12	0.8580152147665726
12.13	0.8483996764904287
12.14	0.8383969926463312
12.15	0.82804214959866
12.16	0.8173699531722807
12.17	0.8064147980557045
12.18	0.7952104583999788
12.19	0.7837899007343606
12.2	0.7721851197919657
12.21	0.7604269973570653
12.22	0.7485451838187523
12.23	0.7365680017479321
12.24	0.7245223705086179
12.25	0.7124337506696442
12.26	0.7003261067973086
12.27	0.6882218870793572
12.28	0.6761420181506518
12.290000000000001	0.6641059134559774
12.3	0.6521314934888636
12.31	0.6402352162811975
12.32	0.6284321165804977
12.33	0.6167358522345423
12.34	0.6051587564007117
12.35	0.5937118943055316
12.36	0.5824051233944936
12.37	0.5712471558289314
12.38	0.5602456224034318
12.39	0.549407137070987
12.4	0.538737361372269
12.41	0.5282410681683773
12.42	0.5179222041724378
12.43	0.5077839508638184
12.44	0.4978287834489114
12.45	0.48805852760485513
12.46	0.4784744138066938
12.47	0.46907712909528304
12.48	0.45986686619235567
12.49	0.45084336991194457
12.5	0.4420059808532091
12.51	0.43335367639045835
12.52	0.42488510900109655
12.53	0.41659864199286917
12.540000000000001	0.40849238270812743
12.55	0.4005642132954876
12.56	0.39281181914884694
12.57	0.3852327151204711
12.58	0.37782426961927396
12.59	0.37058372670791173
12.6	0.36350822631299745
12.61	0.35659482266222153
12.62	0.3498405010603524
12.63	0.34324219311354615
12.64	0.33679679050796024
12.65	0.3305011574448717
12.66	0.3243521418302154
12.67	0.31834658531182863
12.68	0.3124813322531133
12.69	0.30675323772690527
12.7	0.3011591746085889
12.71	0.295696039842679
12.72	0.29036075995245
12.73	0.2851502958575734
12.74	0.2800616470603565
12.75	0.2750918552569258
12.76	0.2702380074256016
12.77	0.26549723844091855
12.78	0.2608667332580422
12.790000000000001	0.25634372870889394
12.8	0.25192551494805
12.81	0.24760943658341777
12.82	0.24339289352386723
12.83	0.23927334157327046
12.84	0.23524829279801016
12.85	0.23131531569261032
12.86	0.22747203516607567
12.87	0.22371613236950652
12.88	0.22004534438372889
12.89	0.2164574637839927
12.9	0.2129503380972028
12.91	0.2095218691657601
12.92	0.2061700124307065
12.93	0.20289277614570364
12.94	0.1996882205322222
12.95	0.19655445688533463
12.96	0.19348964663853116
12.97	0.19049200039516176
12.98	0.18755977693329098
12.99	0.18469128219006295
13.	0.18188486823102668
13.01	0.17913893220925584
13.02	0.17645191531858978
13.03	0.17382230174481178
13.040000000000001	0.17124861761814117
13.05	0.16872942997002444
13.06	0.16626334569682824
13.07	0.16384901053271955
13.08	0.16148510803371516
13.09	0.15917035857461354
13.1	0.15690351836027153
13.11	0.1546833784524929
13.12	0.15250876381356288
13.13	0.15037853236731558
13.14	0.14829157407845692
13.15	0.14624681005069817
13.16	0.144243191644175
13.17	0.14227969961246945
13.18	0.1403553432594699
13.19	0.13846915961622236
13.2	0.1366202126378356
13.21	0.134807592420428
13.22	0.13303041443806055
13.23	0.13128781879953097
13.24	0.12957896952486236
13.25	0.12790305384127817
13.26	0.12625928149842158
13.27	0.12464688410253985
13.28	0.12306511446934762
13.290000000000001	0.12151324599523058
13.3	0.11999057204646157
13.31	0.11849640536607473
13.32	0.11703007749802298
13.33	0.11559093822825635
13.34	0.11417835504232472
13.35	0.11279171259913008
13.36	0.11143041222042725
13.37	0.11009387139569261
13.38	0.10878152330195501
13.39	0.10749281633821035
13.4	0.1062272136740255
13.41	0.10498419281194458
13.42	0.10376324516332075
13.43	0.10256387563719635
13.44	0.1013856022418559
13.45	0.1002279556986912
13.46	0.0990904790680225
13.47	0.09797272738651218
13.48	0.09687426731584128
13.49	0.09579467680229897
13.5	0.09473354474696392
13.51	0.09369047068614364
13.52	0.09266506448177099
13.53	0.09165694602143938
13.540000000000001	0.09066574492778486
13.55	0.08969110027691421
13.56	0.08873266032561036
13.57	0.08779008224702141
13.58	0.08686303187457925
13.59	0.08595118345387927
13.6	0.08505421940227148
13.61	0.08417183007591357
13.62	0.08330371354405028
13.63	0.08244957537028857
13.64	0.08160912840063853
13.65	0.08078209255810871
13.66	0.07996819464364092
13.67	0.07916716814318067
13.68	0.0783787530406862
13.69	0.07760269563688398
13.7	0.07683874837358314
13.71	0.07608666966337227
13.72	0.07534622372452106
13.73	0.07461718042091914
13.74	0.07389931510689314
13.75	0.07319240847673554
13.76	0.07249624641880419
13.77	0.07181061987403237
13.78	0.07113532469871692
13.790000000000001	0.07047016153144185
13.8	0.06981493566400188
13.81	0.06916945691620312
13.82	0.0685335395144077
13.83	0.06790700197371011
13.84	0.06728966698362372
13.85	0.06668136129716207
13.86	0.06608191562321446
13.87	0.06549116452210187
13.88	0.06490894630421615
13.89	0.06433510293164271
13.9	0.06376947992266942
13.91	0.06321192625909539
13.92	0.06266229429624325
13.93	0.062120439675595225
13.94	0.06158622123996609
13.95	0.061059500951134195
13.96	0.060540143809853654
13.97	0.06002801777817003
13.98	0.05952299370397004
13.99	0.05902494524769354
14.	0.05853374881113959
14.01	0.05804928346830209
14.02	0.05757143089817246
14.03	0.057100075319444825
14.040000000000001	0.05663510342706814
14.05	0.056176404330585815
14.06	0.05572386949421012
14.07	0.055277392678571464
14.08	0.05483686988410113
14.09	0.05440219929598738
14.1	0.05397328123066209
14.11	0.05355001808377027
14.12	0.053132314279576015
14.13	0.05272007622176276
14.14	0.0523132122455836
14.15	0.05191163257132276
14.16	0.05151524925902696
14.17	0.051123976164469065
14.18	0.05073772889630759
14.19	0.050356424774404496
14.2	0.04997998278926846
14.21	0.049608323562588666
14.22	0.049241369308827464
14.23	0.048879043797839826
14.24	0.04852127231848984
14.25	0.048167981643234103
14.26	0.04781909999364406
14.27	0.04747455700683941
14.28	0.047134283702805556
14.290000000000001	0.04679821245257037
14.3	0.04646627694721392
14.31	0.0461384121676871
14.32	0.04581455435541681
14.33	0.04549464098367404
14.34	0.04517861072968228
14.35	0.04486640344744627
14.36	0.044557960141279454
14.37	0.04425322294001082
14.38	0.043952135071851285
14.39	0.04365464083989995
14.4	0.043360685598274475
14.41	0.04307021572884585
14.42	0.04278317861856043
14.43	0.04249952263733433
14.44	0.04221919711650292
14.45	0.04194215232780922
14.46	0.04166833946291792
14.47	0.04139771061343946
14.48	0.041130218751449114
14.49	0.04086581771048908
14.5	0.04060446216703893
14.51	0.04034610762244193
14.52	0.04009071038527508
14.53	0.03983822755415034
14.540000000000001	0.03958861700093433
14.55	0.03934183735437766
14.56	0.03909784798413938
14.57	0.038856608985199194
14.58	0.038618081162644195
14.59	0.038382226016821716
14.6	0.03814900572884745
14.61	0.03791838314646072
14.62	0.03769032177021557
14.63	0.03746478574000057
14.64	0.03724173982187745
14.65	0.037021149395230615
14.66	0.03680298044021927
14.67	0.03658719952552428
14.68	0.03637377379638128
14.69	0.036162670962893675
14.7	0.035953859288617475
14.71	0.03574730757941037
14.72	0.035542985172540446
14.73	0.03534086192604394
14.74	0.03514090820832976
14.75	0.03494309488802139
14.76	0.03474739332403188
14.77	0.03455377535586404
14.78	0.0343622132941329
14.790000000000001	0.03417267991130159
14.8	0.033985148432627815
14.81	0.03379959252731346
14.82	0.033615986299854426
14.83	0.033434304281583276
14.84	0.033254521422401845
14.85	0.033076613082697576
14.86	0.03290055502543991
14.87	0.032726323408452024
14.88	0.03255389477685309
14.89	0.03238324605566739
14.9	0.032214354542595906
14.91	0.03204719790094619
14.92	0.03188175415271736
14.93	0.031718001671835076
14.94	0.03155591917753466
14.95	0.031395485727886085
14.96	0.031236680713461164
14.97	0.031079483851134994
14.98	0.030923875178022642
14.99	0.030769835045544616
15.	0.03061734411361969
15.01	0.03046638334498177
15.02	0.03031693399961729
15.03	0.030168977629320866
15.040000000000001	0.030022496072365953
15.05	0.029877471448288156
15.06	0.029733886152777986
15.07	0.02959172285268137
15.08	0.02945096448110393
15.09	0.029311594232618393
15.1	0.029173595558570964
15.11	0.029036952162485783
15.12	0.02890164799556395
15.13	0.02876766725227628
15.14	0.028634994366045694
15.15	0.02850361400501965
15.16	0.028373511067927928
15.17	0.028244670680026212
15.18	0.02811707818912116
15.19	0.027990719161677398
15.2	0.02786557937900274
15.21	0.02774164483351057
15.22	0.02761890172505814
15.23	0.027497336457357725
15.24	0.02737693563446094
15.25	0.02725768605731159
15.26	0.02713957472036986
15.27	0.02702258880830093
15.28	0.026906715692731772
15.290000000000001	0.026791942929070632
15.3	0.026678258253389972
15.31	0.02656564957937086
15.32	0.02645410499530724
15.33	0.02634361276116899
15.34	0.0262341613057226
15.35	0.026125739223707648
15.36	0.02601833527306885
15.37	0.025911938372241042
15.38	0.02580653759748751
15.39	0.025702122180289097
15.4	0.025598681504784244
15.41	0.025496205105257717
15.42	0.02539468266367748
15.43	0.025294104007279338
15.44	0.02519445910619681
15.45	0.02509573807113684
15.46	0.02499793115109888
15.47	0.024901028731138218
15.48	0.024805021330170436
15.49	0.024709899598818006
15.5	0.024615654317297245
15.51	0.024522276393344696
15.52	0.02442975686018256
15.53	0.024338086874521905
15.540000000000001	0.02424725771460345
15.55	0.02415726077827402
15.56	0.024068087581099726
15.57	0.023979729754512888
15.58	0.023892179043994245
15.59	0.023805427307287606
15.6	0.02371946651264834
15.61	0.0236342887371228
15.620000000000001	0.023549886164860402
15.63	0.023466251085455712
15.64	0.023383375892320812
15.65	0.023301253081087433
15.66	0.023219875248037904
15.67	0.023139235088564584
15.68	0.023059325395656718
15.69	0.022980139058415342
15.7	0.02290166906059372
15.71	0.022823908479164868
15.72	0.02274685048291414
15.73	0.022670488331057455
15.74	0.022594815371883417
15.75	0.022519825041420072
15.76	0.022445510862125068
15.77	0.022371866441599334
15.78	0.022298885471322753
15.790000000000001	0.022226561725412805
15.8	0.022154889059404572
15.81	0.022083861409052476
15.82	0.022013472789152666
15.83	0.021943717292385943
15.84	0.021874589088181514
15.85	0.021806082421599374
15.86	0.021738191612233136
15.870000000000001	0.021670911053131254
15.88	0.021604235209737158
15.89	0.021538158618847322
15.9	0.02147267588758785
15.91	0.021407781692408014
15.92	0.021343470778091584
15.93	0.021279737956784638
15.94	0.021216578107040227
15.95	0.02115398617287923
15.96	0.021091957162867367
15.97	0.021030486149207446
15.98	0.02096956826684749
15.99	0.020909198712603688
16.	0.020849372744298194
16.01	0.020790085679911294
16.020000000000003	0.02073133289674832
16.03	0.020673109830619926
16.040000000000003	0.020615411975036524
16.05	0.020558234880416158
16.060000000000002	0.02050157415330523
16.07	0.020445425455612964
16.080000000000002	0.020389784503857623
16.090000000000003	0.020334647068426203
16.1	0.02028000897284577
16.110000000000003	0.02022586609306703
16.12	0.020172214356759907
16.130000000000003	0.02011904974262054
16.14	0.02006636827968969
16.150000000000002	0.020014166046682588
16.16	0.019962439171329567
16.17	0.01991118382972738
16.180000000000003	0.01986039624570165
16.19	0.019810072690179138
16.200000000000003	0.019760209480570747
16.21	0.019710802980164015
16.220000000000002	0.019661849597526215
16.23	0.019613345785916614
16.240000000000002	0.019565288042708285
16.250000000000004	0.019517672908819655
16.26	0.01947049696815491
16.270000000000003	0.019423756847053313
16.28	0.019377449213748194
16.290000000000003	0.019331570777833578
16.3	0.019286118289740122
16.310000000000002	0.019241088540219217
16.32	0.019196478359835508
16.330000000000002	0.019152284618467377
16.340000000000003	0.01910850422481555
16.35	0.019065134125919588
16.360000000000003	0.019022171306681806
16.37	0.018979612789399237
16.380000000000003	0.018937455633302774
16.39	0.01889569693410386
16.400000000000002	0.01885433382354782
16.41	0.018813363468975268
16.42	0.018772783072889467
16.430000000000003	0.01873258987253131
16.44	0.01869278113946067
16.450000000000003	0.01865335417914424
16.46	0.018614306330550525
16.470000000000002	0.018575634965750328
16.48	0.018537337489524436
16.490000000000002	0.018499411338976934
16.500000000000004	0.01846185398315471
16.51	0.018424662922673172
16.520000000000003	0.01838783568934771
16.53	0.018351369845830957
16.540000000000003	0.018315262985255706
16.55	0.01827951273088369
16.560000000000002	0.018244116735759566
16.57	0.018209072682370576
16.580000000000002	0.018174378282311558
16.590000000000003	0.01814003127595495
16.6	0.018106029432126344
16.610000000000003	0.01807237054778484
16.62	0.018039052447708724
16.630000000000003	0.018006072984185616
16.64	0.01797343003670805
16.650000000000002	0.017941121511673437
16.66	0.017909145342088924
16.67	0.01787749948728071
16.680000000000003	0.017846181932608177
16.69	0.017815190689182428
16.700000000000003	0.017784523793588924
16.71	0.01775417930761522
16.720000000000002	0.017724155317982077
16.73	0.017694449936079715
16.740000000000002	0.017665061297707403
16.750000000000004	0.017635987562817746
16.76	0.01760722691526476
16.770000000000003	0.017578777562555818
16.78	0.017550637735607923
16.790000000000003	0.017522805688507333
16.8	0.01749527969827335
16.810000000000002	0.017468058064625664
16.82	0.01744113910975559
16.830000000000002	0.017414521178100585
16.840000000000003	0.01738820263612292
16.85	0.01736218187209121
16.860000000000003	0.01733645729586595
16.87	0.017311027338688268
16.880000000000003	0.017285890452972092
16.89	0.017261045112099666
16.900000000000002	0.017236489810220267
16.91	0.01721222306205236
16.92	0.017188243402688697
16.930000000000003	0.017164549387404908
16.94	0.017141139591470702
16.950000000000003	0.01711801260996468
16.96	0.017095167057591815
16.970000000000002	0.017072601568503994
16.98	0.017050314796123667
16.990000000000002	0.017028305412970027
17.000000000000004	0.017006572110488512
17.01	0.01698511359888276
17.020000000000003	0.01696392860694962
17.03	0.01694301588191664
17.040000000000003	0.01692237418928257
17.05	0.016902002312660338
17.060000000000002	0.016881899053622747
17.07	0.01686206323155073
17.080000000000002	0.0168424936834843
17.090000000000003	0.01682318926397589
17.1	0.016804148844946357
17.110000000000003	0.016785371315543342
17.12	0.016766855582002194
17.130000000000003	0.016748600567509195
17.14	0.016730605212067293
17.150000000000002	0.016712868472364122
17.160000000000004	0.01669538932164244
17.17	0.016678166749572666
17.180000000000003	0.01666119976212803
17.19	0.01664448738146164
17.200000000000003	0.01662802864578612
17.21	0.01661182260925499
17.220000000000002	0.016595868341846683
17.23	0.01658016492925048
17.240000000000002	0.016564711472754616
17.250000000000004	0.016549507089136422
17.26	0.016534550910554727
17.270000000000003	0.016519842084444045
17.28	0.016505379773411124
17.290000000000003	0.016491163155133194
17.3	0.01647719142225848
17.310000000000002	0.016463463782308455
17.32	0.01644997945758219
17.330000000000002	0.016436737685062694
17.340000000000003	0.016423737716324875
17.35	0.01641097881744576
17.360000000000003	0.016398460268916313
17.37	0.016386181365555315
17.380000000000003	0.01637414141642489
17.39	0.01636233974474801
17.400000000000002	0.016350775687827734
17.410000000000004	0.01633944859696821
17.42	0.016328357837397545
17.430000000000003	0.016317502788192325
17.44	0.016306882842203975
17.450000000000003	0.016296497405986647
17.46	0.016286345899727217
17.470000000000002	0.016276427757176515
17.48	0.01626674242558253
17.490000000000002	0.016257289365625222
17.500000000000004	0.01624806805135298
17.51	0.016239077970120662
17.520000000000003	0.01623031862252938
17.53	0.016221789522367927
17.540000000000003	0.016213490196555526
17.55	0.016205420185086618
17.560000000000002	0.01619757904097682
17.57	0.016189966330210786
17.580000000000002	0.016182581631691402
17.590000000000003	0.016175424537190626
17.6	0.016168494651301945
17.610000000000003	0.01616179159139417
17.62	0.016155314987566977
17.630000000000003	0.016149064482607802
17.64	0.016143039731950394
17.650000000000002	0.016137240403634633
17.660000000000004	0.016131666178268174
17.67	0.016126316748989258
17.680000000000003	0.01612119182143115
17.69	0.01611629111368806
17.700000000000003	0.016111614356282535
17.71	0.01610716129213422
17.720000000000002	0.01610293167653009
17.73	0.016098925277096242
17.740000000000002	0.016095141873770986
17.750000000000004	0.016091581258779464
17.76	0.01608824323660963
17.770000000000003	0.016085127623989743
17.78	0.01608223424986713
17.790000000000003	0.01607956295538853
17.8	0.01607711359388181
17.810000000000002	0.016074886030838963
17.82	0.016072880143900743
17.830000000000002	0.01607109582284239
17.840000000000003	0.016069532969561096
17.85	0.01606819149806463
17.860000000000003	0.016067071334461468
17.87	0.01606617241695219
17.880000000000003	0.016065494695822496
17.89	0.016065038133437404
17.900000000000002	0.016064802704236845
17.910000000000004	0.016064788394732868
17.92	0.01606499520350792
17.930000000000003	0.016065423141214712
17.94	0.016066072230577527
17.950000000000003	0.01606694250639465
17.96	0.01606803401554244
17.970000000000002	0.01606934681698077
17.98	0.01607088098175963
17.990000000000002	0.01607263659302741
18.000000000000004	0.016074613746040356
18.01	0.016076812548173603
18.020000000000003	0.01607923311893342
18.03	0.01608187558997098
18.040000000000003	0.016084740105097563
18.05	0.016087826820300955
18.060000000000002	0.016091135903763484
18.07	0.01609466753588149
18.080000000000002	0.016098421909285832
18.090000000000003	0.016102399228864327
18.1	0.016106599711785262
18.110000000000003	0.016111023587522453
18.12	0.01611567109788172
18.130000000000003	0.01612054249702884
18.14	0.016125638051518874
18.150000000000002	0.016130958040327006
18.160000000000004	0.016136502754880776
18.17	0.016142272499093845
18.180000000000003	0.01614826758940116
18.19	0.016154488354795684
18.200000000000003	0.016160935136866495
18.21	0.0161676082898385
18.220000000000002	0.016174508180613473
18.23	0.0161816351888128
18.240000000000002	0.016188989706821647
18.250000000000004	0.01619657213983461
18.26	0.01620438290590299
18.270000000000003	0.016212422435983437
18.28	0.016220691173988482
18.290000000000003	0.016229189576838204
18.3	0.01623791811451375
18.310000000000002	0.016246877270112516
18.32	0.016256067539904533
18.330000000000002	0.016265489433390894
18.340000000000003	0.016275143473363507
18.35	0.016285030195966617
18.360000000000003	0.016295150150759892
18.37	0.016305503900783242
18.380000000000003	0.016316092022623258
18.39	0.0163269151064813
18.400000000000002	0.016337973756243355
18.410000000000004	0.01634926858955151
18.42	0.016360800237877275
18.430000000000003	0.01637256934659656
18.44	0.016384576575066322
18.450000000000003	0.016396822596703203
18.46	0.016409308099063713
18.470000000000002	0.01642203378392643
18.48	0.01643500036737582
18.490000000000002	0.016448208579888032
18.500000000000004	0.016461659166418525
18.51	0.016475352886491462
18.520000000000003	0.016489290514291186
18.53	0.01650347283875536
18.540000000000003	0.01651790066367025
18.55	0.016532574807767857
18.560000000000002	0.016547496104825025
18.57	0.016562665403764495
18.580000000000002	0.0165780835687581
18.590000000000003	0.0165937514793319
18.6	0.016609670030473214
18.610000000000003	0.01662584013274011
18.62	0.016642262712372645
18.630000000000003	0.016658938711406397
18.64	0.016675869087788005
18.650000000000002	0.0166930548154932
18.660000000000004	0.0167104968846465
18.67	0.016728196301643652
18.680000000000003	0.016746154089276096
18.69	0.016764371286857493
18.700000000000003	0.016782848950353056
18.71	0.016801588152510687
18.720000000000002	0.016820589982994818
18.73	0.01683985554852253
18.740000000000002	0.016859385973001965
18.750000000000004	0.016879182397673446
18.76	0.01689924598125282
18.770000000000003	0.016919577900077414
18.78	0.016940179348254595
18.790000000000003	0.01696105153781277
18.8	0.016982195698855035
18.810000000000002	0.01700361307971559
18.82	0.01702530494711851
18.830000000000002	0.01704727258633967
18.840000000000003	0.017069517301371
18.85	0.017092040415087686
18.860000000000003	0.017114843269418385
18.87	0.01713792722551783
18.880000000000003	0.01716129366394284
18.89	0.017184943984830805
18.900000000000002	0.017208879608081654
18.910000000000004	0.0172331019735422
18.92	0.017257612541194144
18.930000000000003	0.017282412791344917
18.94	0.01730750422482148
18.950000000000003	0.017332888363167723
18.96	0.017358566748844673
18.970000000000002	0.017384540945434387
18.98	0.017410812537846817
18.990000000000002	0.017437383132530297
19.000000000000004	0.017464254357685192
19.01	0.017491427863481426
19.020000000000003	0.017518905322279107
19.03	0.017546688428852868
19.040000000000003	0.017574778900620088
19.05	0.017603178477872346
19.060000000000002	0.017631888924011005
19.07	0.01766091202578628
19.080000000000002	0.01769024959354047
19.090000000000003	0.01771990346145475
19.1	0.01774987548780018
19.110000000000003	0.017780167555192745
19.12	0.017810781570852238
19.130000000000003	0.0178417194668656
19.14	0.01787298320045409
19.150000000000002	0.017904574754245388
19.160000000000004	0.017936496136549122
19.17	0.017968749381637672
19.180000000000003	0.018001336550030986
19.19	0.018034259728785976
19.200000000000003	0.01806752103179072
19.21	0.018101122600063097
19.220000000000002	0.01813506660205463
19.23	0.01816935523395853
19.240000000000002	0.018203990720023346
19.250000000000004	0.018238975312871077
19.26	0.018274311293820684
19.270000000000003	0.018310000973216712
19.28	0.018346046690762945
19.290000000000003	0.018382450815861782
19.3	0.018419215747958604
19.310000000000002	0.018456343916892076
19.32	0.018493837783249603
19.330000000000002	0.018531699838728974
19.340000000000003	0.01856993260650525
19.35	0.018608538641603955
19.360000000000003	0.018647520531280166
19.37	0.018686880895403376
19.380000000000003	0.018726622386849055
19.39	0.018766747691896003
19.400000000000002	0.018807259530630355
19.410000000000004	0.018848160657356058
19.42	0.018889453861011866
19.430000000000003	0.01893114196559524
19.44	0.01897322783059273
19.450000000000003	0.019015714351417728
19.46	0.01905860445985492
19.470000000000002	0.019101901124512318
19.48	0.01914560735127999
19.490000000000002	0.019189726183797117
19.500000000000004	0.01923426070392566
19.51	0.019279214032232445
19.520000000000003	0.01932458932847881
19.53	0.019370389792117998
19.540000000000003	0.019416618662801286
19.55	0.019463279220891493
19.560000000000002	0.019510374787985858
19.57	0.019557908727446397
19.580000000000002	0.019605884444940137
19.590000000000003	0.019654305388987135
19.6	0.019703175051518026
19.610000000000003	0.019752496968440926
19.62	0.019802274720216968
19.630000000000003	0.01985251193244628
19.64	0.019903212276462672
19.650000000000002	0.019954379469938915
19.660000000000004	0.02000601727750158
19.67	0.02005812951135637
19.680000000000003	0.02011072003192369
19.69	0.020163792748484656
19.700000000000003	0.020217351619838442
19.71	0.020271400654969653
19.720000000000002	0.020325943913727947
19.73	0.020380985507518032
19.740000000000002	0.020436529600002147
19.750000000000004	0.020492580407813498
19.76	0.02054914220128238
19.770000000000003	0.020606219305174294
19.78	0.0206638160994403
19.790000000000003	0.020721937019980548
19.8	0.020780586559420316
19.810000000000002	0.020839769267899537
19.82	0.0208994897538755
19.830000000000002	0.02095975268493949
19.840000000000003	0.021020562788647314
19.85	0.021081924853363614
19.860000000000003	0.02114384372912162
19.87	0.02120632432849636
19.880000000000003	0.02126937162749427
19.89	0.02133299066645695
19.900000000000002	0.021397186550981502
19.910000000000004	0.02146196445285581
19.92	0.021527329611011153
19.930000000000003	0.02159328733249052
19.94	0.02165984299343395
19.950000000000003	0.021727002040081413
19.96	0.021794769989792774
19.970000000000002	0.021863152432086117
19.98	0.021932155029693593
19.990000000000002	0.022001783519636792
20.000000000000004	0.022072043714319985
20.01	0.022142941502643673
20.020000000000003	0.022214482851137172
20.03	0.02228667380511145
20.040000000000003	0.022359520489832883
20.05	0.022433029111716987
20.060000000000002	0.022507205959544696
20.07	0.02258205740569901
20.080000000000002	0.02265758990742533
20.090000000000003	0.022733810008112837
20.1	0.022810724338600315
20.110000000000003	0.02288833961850493
20.12	0.022966662657574594
20.130000000000003	0.02304570035706613
20.14	0.0231254597111469
20.150000000000002	0.023205947808323343
20.160000000000004	0.023287171832894575
20.17	0.023369139066433082
20.180000000000003	0.023451856889292775
20.19	0.023535332782143734
20.200000000000003	0.02361957432753676
20.21	0.02370458921149508
20.220000000000002	0.023790385225137295
20.23	0.023876970266328613
20.240000000000002	0.023964352341364542
20.250000000000004	0.024052539566684305
20.26	0.024141540170617447
20.270000000000003	0.02423136249516286
20.28	0.024322014997800536
20.290000000000003	0.02441350625333851
20.3	0.024505844955793485
20.310000000000002	0.02459903992030806
20.32	0.024693100085103094
20.330000000000002	0.024788034513468647
20.340000000000003	0.02488385239579127
20.35	0.02498056305162096
20.360000000000003	0.025078175931777427
20.37	0.025176700620496654
20.380000000000003	0.02527614683761887
20.39	0.02537652444081819
20.400000000000002	0.02547784342787639
20.410000000000004	0.025580113938999376
20.42	0.02568334625917984
20.430000000000003	0.02578755082060506
20.44	0.02589273820511182
20.450000000000003	0.025998919146689985
20.46	0.026106104534034207
20.470000000000002	0.026214305413146805
20.48	0.02632353298999058
20.490000000000002	0.02643379863319598
20.500000000000004	0.026545113876819685
20.51	0.026657490423159836
20.520000000000003	0.026770940145626632
20.53	0.026885475091669282
20.540000000000003	0.027001107485763606
20.55	0.027117849732457497
20.560000000000002	0.027235714419479022
20.57	0.027354714320906547
20.580000000000002	0.027474862400403283
20.590000000000003	0.027596171814517376
20.6	0.02771865591604862
20.610000000000003	0.02784232825748494
20.62	0.027967202594507426
20.630000000000003	0.02809329288956908
20.64	0.028220613315545158
20.650000000000002	0.028349178259460702
20.660000000000004	0.028479002326293003
20.67	0.028610100342854654
20.680000000000003	0.028742487361756337
20.69	0.02887617866545149
20.700000000000003	0.029011189770367252
20.71	0.029147536431119645
20.720000000000002	0.02928523464481968
20.73	0.02942430065546728
20.740000000000002	0.02956475095844099
20.750000000000004	0.029706602305079745
20.76	0.029849871707364382
20.770000000000003	0.029994576442697318
20.78	0.030140734058784115
20.790000000000003	0.030288362378620825
20.8	0.030437479505586562
20.810000000000002	0.03058810382864749
20.82	0.030740254027671086
20.830000000000002	0.030893949078857716
20.840000000000003	0.031049208260287457
20.85	0.03120605115758981
20.860000000000003	0.03136449766973616
20.87	0.0315245680149584
20.880000000000003	0.03168628273679885
20.89	0.03184966271029196
20.900000000000002	0.03201472914828303
20.910000000000004	0.032181503607886665
20.92	0.032350007997088585
20.930000000000003	0.0325202645814943
20.94	0.03269229599122801
20.950000000000003	0.03286612522798703
20.96	0.03304177567225261
20.970000000000002	0.03321927109066566
20.98	0.033398635643566314
20.990000000000002	0.03357989389270629
21.000000000000004	0.033763070809134675
21.01	0.033948191781264965
21.020000000000003	0.034135282623125096
21.03	0.03432436958279616
21.040000000000003	0.034515479351046874
21.05	0.034708639070164055
21.060000000000002	0.034903876342990414
21.07	0.035101219242168295
21.080000000000002	0.035300696319601914
21.090000000000003	0.035502336616136825
21.1	0.03570616967146719
21.110000000000003	0.035912225534276344
21.12	0.03612053477261326
21.130000000000003	0.036331128484516646
21.14	0.036544038308887486
21.150000000000002	0.0367592964366222
21.160000000000004	0.03697693562200864
21.17	0.03719698919439543
21.180000000000003	0.03741949107014026
21.19	0.03764447576484424
21.200000000000003	0.03787197840588284
21.21	0.03810203474523723
21.220000000000002	0.03833468117263833
21.23	0.03856995472902868
21.240000000000002	0.038807893120355215
21.250000000000004	0.03904853473169439
21.26	0.03929191864172925
21.270000000000003	0.039538084637579234
21.28	0.03978707322999564
21.290000000000003	0.04003892566893565
21.3	0.04029368395952003
21.310000000000002	0.040551390878390846
21.32	0.04081208999047525
21.330000000000002	0.04107582566617115
21.340000000000003	0.0413426430989637
21.35	0.04161258832348513
21.360000000000003	0.04188570823403455
21.37	0.042162050603561735
21.380000000000003	0.04244166410314006
21.39	0.04272459832193106
21.400000000000002	0.04301090378766382
21.410000000000004	0.04330063198763787
21.42	0.043593835390267434
21.430000000000003	0.04389056746718402
21.44	0.044190882715908396
21.450000000000003	0.04449483668311593
21.46	0.04480248598850388
21.470000000000002	0.0451138883492891
21.48	0.045429102605341054
21.490000000000002	0.0457481887449843
21.500000000000004	0.04607120793147463
21.51	0.04639822253018213
21.520000000000003	0.0467292961364934
21.53	0.04706449360445842
21.540000000000003	0.047403881076203115
21.55	0.04774752601212872
21.560000000000002	0.04809549722192871
21.57	0.048447864896435044
21.580000000000002	0.048804700640333765
21.590000000000003	0.04916607750576413
21.6	0.049532070026833845
21.610000000000003	0.049902754255079784
21.62	0.05027820779589622
21.630000000000003	0.0506585098459693
21.64	0.0510437412317395
21.650000000000002	0.05143398444893127
21.660000000000004	0.05182932370317831
21.67	0.05222984495177927
21.680000000000003	0.052635635946621344
21.69	0.05304678627830244
21.700000000000003	0.0534633874214978
21.71	0.05388553278160088
21.720000000000002	0.05431331774268589
21.73	0.054746839716827755
21.740000000000002	0.05518619819482853
21.750000000000004	0.05563149479838606
21.76	0.05608283333376115
21.770000000000003	0.0565403198469829
21.78	0.057004062680641676
21.790000000000003	0.057474172532326624
21.8	0.057950762514753035
21.810000000000002	0.058433948217638865
21.82	0.05892384777138281
21.830000000000002	0.059420581912607066
21.840000000000003	0.05992427405161843
21.85	0.06043505034185521
21.860000000000003	0.06095303975138459
21.87	0.06147837413651087
21.880000000000003	0.062011188317573074
21.89	0.06255162015699298
21.900000000000002	0.06309981063965785
21.910000000000004	0.06365590395570597
21.92	0.06422004758579805
21.930000000000003	0.06479239238895845
21.94	0.06537309269306425
21.950000000000003	0.06596230638807866
21.96	0.0665601950221131
21.970000000000002	0.0671669239004142
21.98	0.067782662187374
21.990000000000002	0.06840758301166527
22.000000000000004	0.06904186357459927
22.01	0.06968568526182625
22.020000000000003	0.07033923375848011
22.03	0.071002699167883
22.040000000000003	0.07167627613394248
22.05	0.07236016396734621
22.060000000000002	0.0730545667757012
22.07	0.0737596935977334
22.080000000000002	0.07447575854170273
22.090000000000003	0.07520298092815897
22.1	0.07594158543719774
22.110000000000003	0.0766918022603675
22.12	0.07745386725737453
22.130000000000003	0.07822802211776939
22.14	0.07901451452775765
22.150000000000002	0.07981359834234113
22.160000000000004	0.08062553376293465
22.17	0.08145058752067703
22.180000000000003	0.08228903306561165
22.19	0.08314115076193672
22.200000000000003	0.08400722808954275
22.21	0.0848875598520377
22.220000000000002	0.08578244839149182
22.23	0.08669220381011565
22.240000000000002	0.0876171441991282
22.250000000000004	0.08855759587502968
22.26	0.08951389362356142
22.270000000000003	0.09048638095158154
22.28	0.09147541034714744
22.290000000000003	0.09248134354806518
22.3	0.09350455181919758
22.310000000000002	0.09454541623882216
22.32	0.09560432799433295
22.330000000000002	0.09668168868761651
22.340000000000003	0.09777791065039254
22.35	0.09889341726987089
22.360000000000003	0.10002864332506102
22.37	0.10118403533405855
22.380000000000003	0.10236005191269829
22.39	0.10355716414490841
22.400000000000002	0.10477585596516237
22.410000000000004	0.10601662455339664
22.42	0.10727998074279452
22.430000000000003	0.10856644944084172
22.44	0.10987657006403913
22.450000000000003	0.11121089698672511
22.46	0.11257000000439678
22.470000000000002	0.11395446481198995
22.48	0.1153648934975341
22.490000000000002	0.11680190505163666
22.500000000000004	0.11826613589324275
22.51	0.1197582404121198
22.520000000000003	0.12127889152852223
22.53	0.1228287812704894
22.540000000000003	0.12440862136923535
22.55	0.12601914387307073
22.560000000000002	0.12766110178033452
22.57	0.1293352696917218
22.580000000000002	0.1310424444825189
22.590000000000003	0.13278344599507869
22.6	0.13455911775201532
22.610000000000003	0.13637032769046326
22.62	0.13821796891777063
22.630000000000003	0.14010296048897886
22.64	0.14202624820637472
22.650000000000002	0.14398880544139026
22.660000000000004	0.14599163397906403
22.67	0.1480357648852438
22.680000000000003	0.15012225939663348
22.69	0.1522522098337266
22.700000000000003	0.1544267405365988
22.71	0.1566470088234196
22.720000000000002	0.15891420597149203
22.73	0.16122955822044147
22.740000000000002	0.16359432779713545
22.750000000000004	0.1660098139616941
22.76	0.16847735407384035
22.770000000000003	0.17099832467866147
22.78	0.1735741426105846
22.790000000000003	0.1762062661142674
22.8	0.17889619598071413
22.810000000000002	0.18164547669678632
22.82	0.18445569760583225
22.830000000000002	0.18732849407696445
22.840000000000003	0.19026554867998335
22.85	0.19326859236266145
22.860000000000003	0.19633940562655097
22.87	0.1994798196969635
22.880000000000003	0.20269171768230493
22.89	0.2059770357171607
22.900000000000002	0.20933776408303081
22.910000000000004	0.21277594829964686
22.92	0.21629369017921046
22.930000000000003	0.21989314883473773
22.94	0.22357654163290314
22.950000000000003	0.2273461450805458
22.96	0.23120429563286876
22.970000000000002	0.23515339041004052
22.98	0.23919588780744105
22.990000000000002	0.24333430798333258
23.000000000000004	0.24757123320591148
23.01	0.25190930803996786
23.020000000000003	0.25635123935129256
23.03	0.2608997961048538
23.040000000000003	0.2655578089303905
23.05	0.27032816942651056
23.060000000000002	0.2752138291717009
23.07	0.28021779840758276
23.080000000000002	0.28534314435675884
23.090000000000003	0.2905929891339672
23.1	0.29597050720583845
23.110000000000003	0.3014789223505374
23.12	0.30712150406446415
23.130000000000003	0.3129015633589286
23.14	0.31882244788490555
23.150000000000002	0.32488753631939976
23.160000000000004	0.33110023194161675
23.17	0.33746395532209944
23.180000000000003	0.3439821360424459
23.19	0.35065820335759385
23.200000000000003	0.3574955757072604
23.21	0.36449764897699605
23.220000000000002	0.3716677834042258
23.23	0.37900928901855696
23.240000000000002	0.3865254095009721
23.250000000000004	0.39421930434107444
23.26	0.4020940291677466
23.270000000000003	0.4101525141246436
23.28	0.41839754015941616
23.290000000000003	0.4268317130941409
23.3	0.4354574353444049
23.310000000000002	0.4442768751564867
23.32	0.45329193323588796
23.330000000000002	0.46250420664753145
23.340000000000003	0.47191494987728727
23.35	0.4815250329581164
23.360000000000003	0.49133489658159496
23.37	0.5013445041374819
23.380000000000003	0.5115532906521773
23.39	0.5219601086298812
23.400000000000002	0.5325631708411582
23.410000000000004	0.5433599901508775
23.42	0.5543473165334412
23.430000000000003	0.565521071487343
23.44	0.5768762801345799
23.450000000000003	0.5884070013732343
23.46	0.6001062565440798
23.470000000000002	0.6119659571741942
23.48	0.6239768324720611
23.490000000000002	0.6361283573688548
23.500000000000004	0.6484086820280514
23.51	0.6608045638792587
23.520000000000003	0.6733013033693989
23.53	0.6858826847624182
23.540000000000003	0.69853092345444
23.55	0.7112266213994779
23.560000000000002	0.7239487323577296
23.57	0.7366745387768577
23.580000000000002	0.7493796421914904
23.590000000000003	0.7620379690689293
23.6	0.7746217940339802
23.610000000000003	0.7871017823634902
23.62	0.7994470535455667
23.630000000000003	0.8116252675422971
23.64	0.8236027351710858
23.650000000000002	0.8353445537259508
23.660000000000004	0.8468147685914796
23.67	0.8579765611606504
23.680000000000003	0.8687924628549273
23.69	0.8792245944682823
23.700000000000003	0.8892349294260598
23.71	0.8987855788791878
23.720000000000002	0.9078390958624435
23.73	0.9163587950534919
23.740000000000002	0.9243090840033353
23.750000000000004	0.9316558010938304
23.76	0.9383665549435408
23.770000000000003	0.9444110595565414
23.78	0.9497614592151866
23.790000000000003	0.954392636980814
23.8	0.958282500701617
23.810000000000002	0.96141224064698
23.82	0.9637665532940846
23.830000000000002	0.9653338263814205
23.840000000000003	0.9661062811009532
23.85	0.9660800682037157
23.860000000000003	0.9652553158132945
23.87	0.9636361278423771
23.880000000000003	0.9612305330488815
23.89	0.9580503859082883
23.900000000000002	0.9541112215754493
23.910000000000004	0.9494320682224355
23.92	0.9440352209335835
23.930000000000003	0.9379459820858693
23.94	0.9311923737202059
23.950000000000003	0.92380482780419
23.96	0.9158158604947092
23.970000000000002	0.9072597365328732
23.98	0.898172129756137
23.990000000000002	0.8885897854096
24.000000000000004	0.8785501895044022
24.01	0.8680912499302433
24.020000000000003	0.8572509934107477
24.03	0.846067281721093
24.040000000000003	0.8345775498951038
24.05	0.8228185684577359
24.060000000000002	0.8108262310505736
24.070000000000004	0.7986353681901085
24.080000000000002	0.7862795873257337
24.090000000000003	0.7737911388559182
24.1	0.7612008073240921
24.110000000000003	0.748537826651815
24.12	0.7358298179778733
24.130000000000003	0.7231027484521948
24.14	0.710380909182082
24.150000000000002	0.6976869104352806
24.160000000000004	0.6850416921664876
24.17	0.6724645479402525
24.180000000000003	0.6599731603693619
24.19	0.6475836462634196
24.200000000000003	0.6353106097827473
24.21	0.6231672020101628
24.220000000000002	0.6111651854821585
24.23	0.5993150023570653
24.240000000000002	0.587625845035702
24.250000000000004	0.5761057281873939
24.26	0.5647615612673561
24.270000000000003	0.5535992207387198
24.28	0.5426236213321105
24.290000000000003	0.5318387857864043
24.3	0.521247912616257
24.310000000000002	0.5108534415433712
24.320000000000004	0.5006571163112117
24.330000000000002	0.49066004467532226
24.340000000000003	0.4808627554252081
24.35	0.47126525234910727
24.360000000000003	0.46186706509979286
24.37	0.4526672969597743
24.380000000000003	0.4436646695372779
24.39	0.4348575644516906
24.400000000000002	0.42624406208908283
24.410000000000004	0.41782197752558253
24.42	0.40958889372943996
24.430000000000003	0.40154219216230946
24.44	0.393679080906642
24.450000000000003	0.3859966204499484
24.46	0.3784917472586712
24.470000000000002	0.3711612952740377
24.48	0.3640020154610059
24.490000000000002	0.3570105935384402
24.500000000000004	0.35018366601532436
24.51	0.3435178346530729
24.520000000000003	0.33700967946947596
24.53	0.3306557703942511
24.540000000000003	0.3244526776808109
24.55	0.3183969811732152
24.560000000000002	0.31248527852146757
24.570000000000004	0.3067141924327996
24.580000000000002	0.30108037704095436
24.590000000000003	0.2955805234700095
24.6	0.2902113646641971
24.610000000000003	0.2849696795498869
24.62	0.2798522965913285
24.630000000000003	0.2748560967969417
24.64	0.269978016228765
24.650000000000002	0.2652150480634086
24.660000000000004	0.26056424424916697
24.67	0.25602271680012056
24.680000000000003	0.2515876387649111
24.69	0.24725624490446524
24.700000000000003	0.24302583211019718
24.71	0.23889375959141543
24.720000000000002	0.23485744885804613
24.73	0.2309143835226792
24.740000000000002	0.22706210894344456
24.750000000000004	0.22329823172760824
24.76	0.21962041911359015
24.770000000000003	0.21602639824769668
24.78	0.2125139553701319
24.790000000000003	0.20908093492352497
24.8	0.20572523859587863
24.810000000000002	0.20244482430863006
24.820000000000004	0.1992377051594972
24.830000000000002	0.19610194832869138
24.840000000000003	0.19303567395628207
24.85	0.1900370539975725
24.860000000000003	0.18710431106265857
24.87	0.18423571724565815
24.880000000000003	0.18142959294841923
24.89	0.17868430570304888
24.900000000000002	0.17599826899699106
24.910000000000004	0.17336994110402212
24.92	0.1707978239240221
24.930000000000003	0.16828046183405532
24.94	0.16581644055298053
24.950000000000003	0.16340438602141696
24.96	0.16104296329869466
24.970000000000002	0.15873087547815207
24.98	0.15646686262188736
24.990000000000002	0.15424970071592084
25.000000000000004	0.15207820064650593
25.01	0.14995120719819874
25.020000000000003	0.1478675980741169
25.03	0.1458262829387558
25.040000000000003	0.14382620248351863
25.05	0.1418663275151509
25.060000000000002	0.13994565806702458
25.070000000000004	0.13806322253331313
25.080000000000002	0.1362180768258591
25.090000000000003	0.13440930355362668
25.1	0.13263601122448063
25.110000000000003	0.13089733346901994
25.12	0.12919242828618707
25.130000000000003	0.12752047731028837
25.14	0.1258806850990689
25.150000000000002	0.12427227844246119
25.160000000000004	0.12269450569158992
25.17	0.12114663610761288
25.180000000000003	0.11962795922997607
25.19	0.11813778426362749
25.200000000000003	0.11667543948474
25.21	0.11524027166451166
25.220000000000002	0.1138316455105581
25.23	0.11244894312547082
25.240000000000002	0.11109156348206384
25.250000000000004	0.1097589219148768
25.26	0.10845044962747216
25.270000000000003	0.10716559321509578
25.28	0.1059038142022515
25.290000000000003	0.10466458859476746
25.3	0.10344740644593266
25.310000000000002	0.10225177143627157
25.320000000000004	0.10107720046657173
25.330000000000002	0.0999232232637425
25.340000000000003	0.09878938199912327
25.35	0.09767523091886539
25.360000000000003	0.09658033598599498
25.37	0.09550427453381315
25.380000000000003	0.09444663493025679
25.39	0.09340701625290193
25.400000000000002	0.09238502797423348
25.410000000000004	0.09138028965689662
25.42	0.09039243065857483
25.430000000000003	0.08942108984620721
25.44	0.08846591531923295
25.450000000000003	0.08752656414157653
25.46	0.08660270208209161
25.470000000000002	0.08569400336317168
25.48	0.0848001504172964
25.490000000000002	0.08392083365121163
25.500000000000004	0.08305575121752816
25.51	0.08220460879347832
25.520000000000003	0.08136711936659904
25.53	0.08054300302712016
25.540000000000003	0.07973198676682536
25.55	0.07893380428418892
25.560000000000002	0.0781481957955655
25.570000000000004	0.0773749078522495
25.580000000000002	0.07661369316319434
25.590000000000003	0.07586431042322483
25.6	0.07512652414654208
25.610000000000003	0.07440010450536257
25.62	0.07368482717351361
25.630000000000003	0.07298047317482655
25.64	0.07228682873616792
25.650000000000002	0.0716036851449573
25.660000000000004	0.07093083861102915
25.67	0.07026809013268542
25.680000000000003	0.06961524536681173
25.69	0.06897211450292634
25.700000000000003	0.06833851214101841
25.71	0.06771425717307278
25.720000000000002	0.06709917266814275
25.73	0.06649308576086799
25.740000000000002	0.0658958275433202
25.750000000000004	0.0653072329600701
25.76	0.0647271407063717
25.770000000000003	0.06415539312936076
25.78	0.06359183613217634
25.790000000000003	0.063036319080903
25.8	0.06248869471425255
25.810000000000002	0.06194881905588656
25.820000000000004	0.061416551329307845
25.830000000000002	0.06089175387522581
25.840000000000003	0.06037429207132638
25.85	0.05986403425436909
25.860000000000003	0.05936085164452961
25.87	0.058864618271926704
25.880000000000003	0.058375210905258795
25.89	0.05789250898248607
25.900000000000002	0.05741639454348857
25.910000000000004	0.056946752164649485
25.92	0.05648346889528844
25.930000000000003	0.05602643419590189
25.94	0.055575539878141886
25.950000000000003	0.055130680046488106
25.96	0.05469175104155395
25.970000000000002	0.05425865138498263
25.98	0.05383128172587807
25.990000000000002	0.053409544788726185
26.000000000000004	0.05299334532276352
26.01	0.05258259005274268
26.020000000000003	0.052177187631055784
26.03	0.05177704859117643
26.040000000000003	0.051382085302374605
26.05	0.050992211925671015
26.060000000000002	0.05060734437098984
26.070000000000004	0.05022740025547586
26.080000000000002	0.04985229886294167
26.090000000000003	0.049481961104406315
26.1	0.049116309479699215
26.110000000000003	0.04875526804009211
26.12	0.04839876235193392
26.130000000000003	0.048046719461249256
26.14	0.04769906785928697
26.150000000000002	0.04735573744897317
26.160000000000004	0.04701665951225876
26.17	0.04668176667831986
26.180000000000003	0.04635099289260036
26.19	0.046024273386660854
26.200000000000003	0.04570154464881581
26.21	0.045382744395536925
26.220000000000002	0.04506781154359587
26.23	0.04475668618293029
26.240000000000002	0.04444930955020748
26.250000000000004	0.04414562400307019
26.26	0.04384557299504063
26.270000000000003	0.043549101051068344
26.28	0.04325615374369858
26.290000000000003	0.04296667766984906
26.3	0.042680620428171515
26.310000000000002	0.04239793059698923
26.320000000000004	0.04211855771278626
26.330000000000002	0.04184245224923921
26.340000000000003	0.041569565596772017
26.35	0.04129985004262227
26.360000000000003	0.041033258751403116
26.37	0.04076974574614664
26.380000000000003	0.0405092658898158
26.39	0.040251774867274534
26.400000000000002	0.03999722916769823
26.410000000000004	0.039745586067416135
26.42	0.03949680361317444
26.430000000000003	0.03925084060580458
26.44	0.039007656584291096
26.450000000000003	0.03876721181022254
26.46	0.03852946725261974
26.470000000000002	0.038294384573128615
26.48	0.038061926111568764
26.490000000000002	0.03783205487182678
26.500000000000004	0.03760473450808777
26.51	0.037379929311393466
26.520000000000003	0.03715760419651917
26.53	0.03693772468916192
26.540000000000003	0.03672025691342919
26.55	0.036505167579623674
26.560000000000002	0.0362924239723125
26.570000000000004	0.03608199393867794
26.580000000000002	0.03587384587713594
26.590000000000003	0.03566794872622308
26.6	0.035464271953738184
26.610000000000003	0.03526278554613608
26.62	0.035063459998165694
26.630000000000003	0.034866266302745585
26.64	0.034671175941071976
26.650000000000002	0.034478160872952426
26.660000000000004	0.03428719352735987
26.67	0.03409824679320068
26.680000000000003	0.03391129401029196
26.69	0.03372630896054336
26.700000000000003	0.033543265859336195
26.71	0.033362139347096614
26.720000000000002	0.033182904481057665
26.73	0.03300553672720525
26.740000000000002	0.03283001195240248
26.750000000000004	0.032656306416690144
26.76	0.0324843967657569
26.770000000000003	0.03231426002357496
26.78	0.032145873585200276
26.790000000000003	0.03197921520972722
26.8	0.03181426301340071
26.810000000000002	0.031650995462876856
26.820000000000004	0.03148939136863038
26.830000000000002	0.03132942987850645
26.840000000000003	0.031171090471410107
26.85	0.031014352951133577
26.860000000000003	0.030859197440315567
26.87	0.030705604374530442
26.880000000000003	0.030553554496503904
26.89	0.030403028850452683
26.900000000000002	0.03025400877654334
26.910000000000004	0.0301064759054706
26.92	0.029960412153148673
26.930000000000003	0.02981579971551618
26.94	0.029672621063449547
26.950000000000003	0.02953085893778308
26.96	0.02939049634443463
26.970000000000002	0.029251516549631526
26.98	0.029113903075236727
26.990000000000002	0.028977639694172087
27.000000000000004	0.028842710425936613
27.01	0.028709099532216512
27.020000000000003	0.02857679151258689
27.03	0.028445771100300922
27.040000000000003	0.028316023258165363
27.05	0.028187533174501345
27.060000000000002	0.028060286259186308
27.070000000000004	0.02793426813977742
27.080000000000002	0.02780946465771268
27.090000000000003	0.027685861864590027
27.1	0.027563446018520555
27.110000000000003	0.027442203580555734
27.12	0.027322121211186007
27.130000000000003	0.027203185766909617
27.14	0.027085384296870272
27.150000000000002	0.026968704039561062
27.160000000000004	0.026853132419594562
27.17	0.02673865704453696
27.180000000000003	0.026625265701803673
27.19	0.02651294635561804
27.200000000000003	0.026401687144027908
27.21	0.02629147637598263
27.220000000000002	0.026182302528464624
27.23	0.026074154243680762
27.240000000000002	0.025967020326304137
27.250000000000004	0.02586088974077308
27.26	0.025755751608639924
27.270000000000003	0.025651595205972516
27.28	0.025548409960805273
27.290000000000003	0.025446185450638915
27.3	0.025344911399989154
27.310000000000002	0.025244577677980894
27.320000000000004	0.025145174295989933
27.330000000000002	0.025046691405328055
27.340000000000003	0.0249491192949733
27.35	0.024852448389342467
27.360000000000003	0.02475666924610592
27.37	0.024661772554043986
27.380000000000003	0.02456774913094302
27.39	0.02447458992153154
27.400000000000002	0.024382285995454563
27.410000000000004	0.024290828545286136
27.42	0.024200208884578446
27.430000000000003	0.024110418445947832
27.44	0.024021448779195664
27.450000000000003	0.023933291549464514
27.46	0.023845938535427623
27.470000000000002	0.023759381627512538
27.48	0.0236736128261572
27.490000000000002	0.023588624240097437
27.500000000000004	0.023504408084686276
27.51	0.023420956680243916
27.520000000000003	0.02333826245043747
27.53	0.02325631792069062
27.540000000000003	0.023175115716621075
27.55	0.023094648562507855
27.560000000000002	0.023014909279784404
27.570000000000004	0.022935890785560683
27.580000000000002	0.022857586091170043
27.590000000000003	0.022779988300743587
27.6	0.022703090609808813
27.610000000000003	0.022626886303914445
27.62	0.022551368757278794
27.630000000000003	0.022476531431462318
27.64	0.022402367874064313
27.650000000000002	0.02232887171744171
27.660000000000004	0.022256036677451414
27.67	0.02218385655221398
27.680000000000003	0.022112325220899447
27.69	0.02204143664253464
27.700000000000003	0.021971184854830794
27.71	0.021901563973031984
27.720000000000002	0.021832568188783718
27.73	0.02176419176902105
27.740000000000002	0.021696429054875697
27.750000000000004	0.021629274460602733
27.76	0.021562722472525338
27.770000000000003	0.02149676764799788
27.78	0.02143140461438684
27.790000000000003	0.02136662806806919
27.8	0.021302432773448173
27.810000000000002	0.021238813561985474
27.820000000000004	0.02117576533125058
27.830000000000002	0.021113283043985517
27.840000000000003	0.02105136172718616
27.85	0.02098999647119889
27.860000000000003	0.02092918242883248
27.87	0.02086891481448527
27.880000000000003	0.02080918890328664
27.89	0.020750000030253343
27.900000000000002	0.02069134358945994
27.910000000000004	0.020633215033223018
27.92	0.02057560987129907
27.930000000000003	0.02051852367009614
27.94	0.02046195205189811
27.950000000000003	0.020405890694102296
27.96	0.020350335328469638
27.970000000000002	0.0202952817403871
27.98	0.020240725768142943
27.990000000000002	0.020186663302212974
28.000000000000004	0.020133090284559788
28.01	0.020080002707942385
28.020000000000003	0.020027396615238106
28.03	0.019975268098775287
28.040000000000003	0.019923613299676592
28.05	0.01987242840721392
28.060000000000002	0.01982170965817292
28.070000000000004	0.019771453336228782
28.080000000000002	0.019721655771331344
28.090000000000003	0.019672313339100914
28.1	0.01962342246023354
28.110000000000003	0.019574979599916102
28.12	0.019526981267250745
28.130000000000003	0.019479424014688794
28.14	0.01943230443747378
28.150000000000002	0.01938561917309321
28.160000000000004	0.01933936490073961
28.17	0.019293538340780004
28.180000000000003	0.019248136254233723
28.19	0.01920315544225924
28.200000000000003	0.019158592745648368
28.21	0.019114445044329412
28.220000000000002	0.019070709256877528
28.23	0.019027382340033597
28.240000000000002	0.018984461288230132
28.250000000000004	0.018941943133125343
28.26	0.018899824943144166
28.270000000000003	0.018858103823026655
28.28	0.01881677691338406
28.290000000000003	0.01877584139026117
28.3	0.0187352944647062
28.310000000000002	0.018695133382347184
28.320000000000004	0.018655355422975407
28.330000000000002	0.018615957900134872
28.340000000000003	0.01857693816071878
28.35	0.018538293584572357
28.360000000000003	0.018500021584101353
28.37	0.018462119603887696
28.380000000000003	0.01842458512031021
28.39	0.018387415641172085
28.400000000000002	0.018350608705333702
28.410000000000004	0.018314161882351493
28.42	0.01827807277212245
28.430000000000003	0.018242339004534203
28.44	0.018206958239120434
28.450000000000003	0.018171928164722097
28.46	0.018137246499153558
28.470000000000002	0.018102910988874142
28.48	0.018068919408664917
28.490000000000002	0.01803526956131037
28.500000000000004	0.01800195927728529
28.51	0.017968986414446306
28.520000000000003	0.017936348857728497
28.53	0.017904044518846664
28.540000000000003	0.01787207133600129
28.55	0.017840427273589133
28.560000000000002	0.017809110321918346
28.570000000000004	0.017778118496927987
28.580000000000002	0.01774744983991224
28.590000000000003	0.017717102417248446
28.6	0.017687074320130083
28.610000000000003	0.0176573636643032
28.62	0.01762796858980771
28.630000000000003	0.017598887260722146
28.64	0.017570117864912978
28.650000000000002	0.017541658613787228
28.660000000000004	0.017513507742049975
28.67	0.01748566350746451
28.680000000000003	0.01745812419061723
28.69	0.017430888094685765
28.700000000000003	0.01740395354521093
28.71	0.017377318889872262
28.720000000000002	0.017350982498267248
28.73	0.017324942761693767
28.740000000000002	0.017299198092936393
28.750000000000004	0.017273746926055693
28.76	0.01724858771618137
28.770000000000003	0.017223718939308217
28.78	0.017199139092095615
28.790000000000003	0.017174846691670454
28.8	0.01715084027543273
28.810000000000002	0.017127118400864713
28.820000000000004	0.01710367964534297
28.830000000000002	0.01708052260595362
28.840000000000003	0.01705764589931031
28.85	0.017035048161375452
28.860000000000003	0.017012728047284414
28.87	0.01699068423117209
28.880000000000003	0.01696891540600306
28.89	0.01694742028340392
28.900000000000002	0.016926197593498855
28.910000000000004	0.016905246084747444
28.92	0.016884564523785985
28.930000000000003	0.016864151695270217
28.94	0.016844006401722164
28.950000000000003	0.016824127463378295
28.96	0.016804513718041057
28.970000000000002	0.016785164020932563
28.98	0.016766077244550967
28.990000000000002	0.01674725227852901
29.000000000000004	0.0167286880294955
29.01	0.016710383420938682
29.020000000000003	0.01669233739307234
29.03	0.016674548902704058
29.040000000000003	0.016657016923105873
29.05	0.01663974044388726
29.060000000000002	0.016622718470870275
29.070000000000004	0.01660595002596708
29.080000000000002	0.01658943414705951
29.090000000000003	0.016573169887880965
29.1	0.01655715631790038
29.110000000000003	0.016541392522208414
29.12	0.016525877601405732
29.130000000000003	0.01651061067149321
29.14	0.01649559086376456
29.150000000000002	0.01648081732470057
29.160000000000004	0.016466289215865786
29.17	0.016452005713806856
29.180000000000003	0.016437966009952988
29.19	0.016424169310518544
29.200000000000003	0.01641061483640716
29.21	0.016397301823118222
29.220000000000002	0.01638422952065491
29.23	0.016371397193434403
29.240000000000002	0.016358804120199577
29.250000000000004	0.016346449593933037
29.26	0.016334332921772485
29.270000000000003	0.016322453424928253
29.28	0.016310810438602497
29.290000000000003	0.01629940331191007
29.3	0.016288231407801335
29.310000000000002	0.01627729410298659
29.320000000000004	0.0162665907878623
29.330000000000002	0.016256120866439083
29.340000000000003	0.016245883756271087
29.35	0.016235878888387588
29.360000000000003	0.01622610570722573
29.37	0.01621656367056531
29.380000000000003	0.01620725224946491
29.39	0.016198170928199924
29.400000000000002	0.016189319204201955
29.410000000000004	0.016180696588000074
29.42	0.016172302603163494
29.430000000000003	0.016164136786245804
29.44	0.0161561986867309
29.450000000000003	0.016148487866980494
29.46	0.01614100390218309
29.470000000000002	0.01613374638030433
29.48	0.016126714902039253
29.490000000000002	0.016119909080765913
29.500000000000004	0.016113328542500308
29.51	0.016106972925853093
29.520000000000003	0.016100841881987658
29.53	0.016094935074579732
29.540000000000003	0.016089252179778375
29.55	0.016083792886168544
29.560000000000002	0.01607855689473522
29.570000000000004	0.01607354391882861
29.580000000000002	0.01606875368413127
29.590000000000003	0.016064185928626348
29.6	0.01605984040256738
29.610000000000003	0.016055716868449553
29.62	0.016051815100982265
29.630000000000003	0.016048134887063283
29.64	0.016044676025754136
29.650000000000002	0.016041438328257038
29.660000000000004	0.016038421617893203
29.67	0.016035625730082433
29.680000000000003	0.01603305051232441
29.69	0.01603069582418098
29.700000000000003	0.016028561537260143
29.71	0.0160266475352013
29.720000000000002	0.01602495371366182
29.73	0.016023479980305195
29.740000000000002	0.01602222625479036
29.750000000000004	0.016021192468762505
29.76	0.01602037856584529
29.770000000000003	0.016019784501634254
29.78	0.016019410243691856
29.790000000000003	0.01601925577154366
29.8	0.016019321076676057
29.810000000000002	0.016019606162535262
29.820000000000004	0.016020111044527673
29.830000000000002	0.016020835750021674
29.840000000000003	0.01602178031835078
29.85	0.016022944800818083
29.860000000000003	0.016024329260702193
29.87	0.016025933773264465
29.880000000000003	0.016027758425757606
29.89	0.01602980331743574
29.900000000000002	0.0160320685595657
29.910000000000004	0.01603455427543987
29.92	0.01603726060039026
29.930000000000003	0.01604018768180415
29.94	0.01604333567914085
29.950000000000003	0.016046704763950165
29.96	0.016050295119892
29.970000000000002	0.016054106942757534
29.98	0.016058140440491694
29.990000000000002	0.016062395833217107
30.000000000000004	0.016066873353259407
30.01	0.016071573245173977
30.020000000000003	0.016076495765774163
30.03	0.016081641184160896
30.040000000000003	0.016087009781753616
30.05	0.016092601852322922
30.060000000000002	0.01609841770202432
30.070000000000004	0.016104457649433752
30.080000000000002	0.016110722025584362
30.090000000000003	0.016117211174004775
30.1	0.016123925450758976
30.110000000000003	0.016130865224487523
30.12	0.016138030876450285
30.130000000000003	0.01614542280057074
30.14	0.016153041403481703
30.150000000000002	0.016160887104572693
30.160000000000004	0.016168960336038606
30.17	0.01617726154293023
30.180000000000003	0.016185791183206004
30.19	0.016194549727785567
30.200000000000003	0.01620353766060472
30.21	0.016212755478672018
30.220000000000002	0.01622220369212706
30.23	0.01623188282430015
30.240000000000002	0.016241793411773772
30.250000000000004	0.01625193600444566
30.26	0.016262311165593325
30.270000000000003	0.01627291947194061
30.28	0.016283761513725424
30.290000000000003	0.016294837894769612
30.3	0.01630614923255018
30.310000000000002	0.01631769615827243
30.320000000000004	0.016329479316944725
30.330000000000002	0.016341499367455013
30.340000000000003	0.016353756982649202
30.35	0.016366252849410998
30.360000000000003	0.016378987668743916
30.37	0.016391962155854874
30.380000000000003	0.016405177040239673
30.39	0.016418633065770145
30.400000000000002	0.016432330990783492
30.410000000000004	0.016446271588173175
30.42	0.016460455645481896
30.430000000000003	0.016474883964996377
30.44	0.01648955736384406
30.450000000000003	0.016504476674092022
30.46	0.016519642742847316
30.470000000000002	0.016535056432359963
30.48	0.016550718620127372
30.490000000000002	0.01656663019900121
30.500000000000004	0.016582792077296196
30.51	0.016599205178900713
30.520000000000003	0.016615870443390107
30.53	0.016632788826141484
30.540000000000003	0.01664996129845111
30.55	0.0166673888476537
30.560000000000002	0.0166850724772442
30.570000000000004	0.016703013207001443
30.580000000000002	0.01672121207311435
30.590000000000003	0.016739670128310267
30.6	0.016758388441985732
30.610000000000003	0.016777368100339408
30.62	0.01679661020650736
30.630000000000003	0.016816115880701168
30.64	0.016835886260347828
30.650000000000002	0.01685592250023256
30.660000000000004	0.01687622577264387
30.67	0.016896797267521312
30.680000000000003	0.01691763819260565
30.69	0.01693874977359164
30.700000000000003	0.016960133254283433
30.71	0.01698178989675273
30.720000000000002	0.01700372098149942
30.73	0.01702592780761509
30.740000000000002	0.01704841169294931
30.750000000000004	0.017071173974278524
30.76	0.017094216007478038
30.770000000000003	0.01711753916769668
30.78	0.017141144849534384
30.790000000000003	0.017165034467222926
30.8	0.017189209454809246
30.810000000000002	0.01721367126634231
30.820000000000004	0.017238421376062622
30.830000000000002	0.017263461278595037
30.840000000000003	0.01728879248914489
30.85	0.017314416543696802
30.860000000000003	0.017340334999217485
30.87	0.01736654943386113
30.880000000000003	0.01739306144717873
30.89	0.01741987266033025
30.900000000000002	0.017446984716300847
30.910000000000004	0.01747439928011994
30.92	0.017502118039084295
30.930000000000003	0.017530142702984645
30.94	0.017558475004335643
30.950000000000003	0.017587116698609972
30.96	0.017616069564475787
30.970000000000002	0.017645335404038336
30.980000000000004	0.01767491604308523
30.990000000000002	0.01770481333133568
31.000000000000004	0.01773502914269376
31.01	0.01776556537550585
31.020000000000003	0.017796423952821903
31.03	0.017827606822660973
31.040000000000003	0.017859115958281532
31.05	0.017890953358454875
31.060000000000002	0.01792312104774447
31.070000000000004	0.017955621076788175
31.080000000000002	0.017988455522586325
31.090000000000003	0.018021626488793564
31.1	0.018055136106015432
31.110000000000003	0.018088986532110114
31.12	0.018123179952494538
31.130000000000003	0.018157718580455527
31.14	0.018192604657466
31.150000000000002	0.018227840453506026
31.160000000000004	0.018263428267389185
31.17	0.018299370427093835
31.180000000000003	0.018335669290100345
31.19	0.0183723272437326
31.200000000000003	0.018409346705506265
31.21	0.018446730123481307
31.220000000000002	0.018484479976621362
31.230000000000004	0.018522598775157734
31.240000000000002	0.018561089060960306
31.250000000000004	0.018599953407913417
31.26	0.018639194422298305
31.270000000000003	0.01867881474318173
31.28	0.018718817042810316
31.290000000000003	0.018759204027011877
31.3	0.018799978435602657
31.310000000000002	0.018841143042801493
31.320000000000004	0.018882700657650353
31.330000000000002	0.018924654124441824
31.340000000000003	0.018967006323153502
31.35	0.019009760169889083
31.360000000000003	0.019052918617327334
31.37	0.01909648465517707
31.380000000000003	0.01914046131064102
31.39	0.019184851648885805
31.400000000000002	0.019229658773520536
31.410000000000004	0.019274885827082533
31.42	0.01932053599153145
31.430000000000003	0.019366612488751114
31.44	0.01941311858105954
31.450000000000003	0.019460057571727505
31.46	0.01950743280550523
31.470000000000002	0.019555247669158306
31.480000000000004	0.019603505592011503
31.490000000000002	0.01965221004650229
31.500000000000004	0.01970136454874319
31.51	0.019750972659093056
31.520000000000003	0.01980103798273835
31.53	0.01985156417028333
31.540000000000003	0.019902554918351037
31.55	0.019954013970192683
31.560000000000002	0.020005945116308703
31.570000000000004	0.02005835219507898
31.580000000000002	0.020111239093404364
31.590000000000003	0.020164609747358342
31.6	0.020218468142849323
31.610000000000003	0.020272818316295235
31.62	0.020327664355307903
31.630000000000003	0.020383010399389664
31.64	0.020438860640641772
31.650000000000002	0.020495219324484663
31.660000000000004	0.0205520907503897
31.67	0.020609479272624104
31.680000000000003	0.020667389301008365
31.69	0.02072582530168576
31.700000000000003	0.020784791797906016
31.71	0.02084429337082107
31.720000000000002	0.020904334660295842
31.730000000000004	0.020964920365731197
31.740000000000002	0.02102605524690252
31.750000000000004	0.02108774412481118
31.76	0.02114999188255219
31.770000000000003	0.021212803466195407
31.78	0.021276183885682667
31.790000000000003	0.021340138215739945
31.8	0.021404671596805855
31.810000000000002	0.021469789235975725
31.820000000000004	0.02153549640796221
31.830000000000002	0.021601798456072834
31.840000000000003	0.021668700793204296
31.85	0.021736208902853986
31.860000000000003	0.021804328340150003
31.87	0.021873064732897792
31.880000000000003	0.021942423782647377
31.89	0.022012411265776573
31.900000000000002	0.022083033034595932
31.910000000000004	0.02215429501847136
31.92	0.02222620322496793
31.930000000000003	0.022298763741013222
31.94	0.02237198273408114
31.950000000000003	0.022445866453398338
31.96	0.022520421231169846
31.970000000000002	0.022595653483829102
31.980000000000004	0.0226715697133082
31.990000000000002	0.022748176508333207
32.	0.022825480545740726
32.01	0.022903488591819628
32.019999999999996	0.022982207503676758
32.03	0.023061644230626822
32.04	0.023141805815608714
32.05	0.023222699396626485
32.059999999999995	0.02330433220821738
32.07	0.023386711582946664
32.08	0.0234698449529295
32.089999999999996	0.023553739851380942
32.1	0.023638403914195496
32.11	0.02372384488155412
32.12	0.023810070599562055
32.129999999999995	0.023897089021917717
32.14	0.023984908211610603
32.15	0.02407353634265315
32.16	0.02416298170184357
32.17	0.024253252690562114
32.18	0.02434435782660111
32.19	0.024436305746029487
32.199999999999996	0.024529105205092314
32.21	0.024622765082146718
32.22	0.02471729437963392
32.23	0.024812702226089313
32.24	0.024908997878190748
32.25	0.025006190722845146
32.26	0.025104290279316925
32.269999999999996	0.02520330620139506
32.28	0.025303248279603837
32.29	0.02540412644345466
32.3	0.02550595076374248
32.309999999999995	0.02560873145488683
32.32	0.02571247887731709
32.33	0.025817203539905863
32.339999999999996	0.02592291610244879
32.35	0.02602962737819364
32.36	0.026137348336418217
32.37	0.02624609010506032
32.379999999999995	0.026355863973397915
32.39	0.026466681394784333
32.4	0.02657855398943534
32.41	0.026691493547274497
32.42	0.026805512030832573
32.43	0.02692062157820659
32.44	0.027036834506077728
32.449999999999996	0.0271541633127896
32.46	0.02727262068148895
32.47	0.02739221948332962
32.48	0.027512972780741603
32.49	0.02763489383076614
32.5	0.027757996088458362
32.51	0.02788229321036134
32.519999999999996	0.028007799058048687
32.53	0.028134527701741206
32.54	0.028262493423998107
32.55	0.02839171072348373
32.559999999999995	0.028522194318813254
32.57	0.0286539591524762
32.58	0.028787020394844157
32.589999999999996	0.028921393448259777
32.6	0.029057093951212636
32.61	0.0291941377826024
32.62	0.02933254106609106
32.629999999999995	0.029472320174548046
32.64	0.029613491734588108
32.65	0.02975607263120564
32.66	0.02990008001250869
32.67	0.03004553129455269
32.68	0.03019244416627731
32.69	0.030340836594549694
32.699999999999996	0.030490726829316857
32.71	0.030642133408867962
32.72	0.030795075165209407
32.73	0.030949571229559405
32.74	0.03110564103795987
32.75	0.03126330433700965
32.76	0.03142258118972617
32.769999999999996	0.03158349198153304
32.78	0.03174605742637951
32.79	0.03191029857299589
32.8	0.032076236811286615
32.809999999999995	0.032243893878865115
32.82	0.032413291867733604
32.83	0.03258445323111222
32.839999999999996	0.032757400790420776
32.85	0.032932157742417006
32.86	0.03310874766649558
32.87	0.03328719453215019
32.879999999999995	0.03346752270660779
32.89	0.03364975696263199
32.9	0.033833922486506685
32.91	0.03402004488620061
32.92	0.0342081501997198
32.93	0.03439826490364969
32.94	0.03459041592189564
32.949999999999996	0.03478463063462553
32.96	0.03498093688741699
32.97	0.035179363000619336
32.98	0.035379937778932134
32.99	0.0355826905212086
33.	0.035787651030486825
33.01	0.0359948496242593
33.019999999999996	0.03620431714498192
33.03	0.03641608497083232
33.04	0.03663018502672366
33.05	0.036846649795579244
33.059999999999995	0.037065512329877134
33.07	0.03728680626347013
33.08	0.0375105658236885
33.089999999999996	0.03773682584373611
33.1	0.037965621775383984
33.11	0.03819698970197051
33.12	0.038430966351720185
33.129999999999995	0.03866758911138243
33.14	0.03890689604020828
33.15	0.03914892588426462
33.16	0.039393718091105354
33.17	0.03964131282479866
33.18	0.03989175098133083
33.19	0.04014507420438878
33.199999999999996	0.040401324901536514
33.21	0.040660546260794905
33.22	0.04092278226763631
33.23	0.041188077722406645
33.24	0.041456478258184964
33.25	0.04172803035909395
33.26	0.04200278137907747
33.269999999999996	0.042280779561150686
33.28	0.042562074057144336
33.29	0.04284671494795271
33.3	0.043134753264300725
33.309999999999995	0.04342624100804771
33.32	0.04372123117403601
33.33	0.0440197777725111
33.339999999999996	0.04432193585212083
33.35	0.04462776152351377
33.36	0.04493731198355444
33.37	0.04525064554017637
33.379999999999995	0.0455678216378834
33.39	0.04588890088392804
33.4	0.046213945075179785
33.41	0.04654301722570962
33.42	0.046876181595106405
33.43	0.04721350371755012
33.44	0.04755505043166375
33.449999999999996	0.04790088991117138
33.46	0.048251091696376314
33.47	0.04860572672649619
33.48	0.04896486737287145
33.49	0.049328587473082455
33.5	0.04969696236599089
33.51	0.05007006892774904
33.519999999999996	0.05044798560879184
33.53	0.05083079247185107
33.54	0.05121857123102137
33.55	0.05161140529190684
33.559999999999995	0.05200937979288838
33.57	0.052412581647537024
33.58	0.05282109958822064
33.589999999999996	0.053235024210930064
33.6	0.05365444802137214
33.61	0.05407946548236017
33.62	0.05451017306255177
33.629999999999995	0.054946669286571076
33.64	0.055389054786557305
33.65	0.05583743235519438
33.66	0.056291907000253924
33.67	0.05675258600071652
33.68	0.05721957896450579
33.69	0.057692997887899826
33.699999999999996	0.05817295721666465
33.71	0.05865957390897162
33.72	0.059152967500151574
33.73	0.05965326016934694
33.74	0.0601605768081279
33.75	0.06067504509112161
33.76	0.06119679554874483
33.769999999999996	0.06172596164208009
33.78	0.062262679839991696
33.79	0.06280708969853187
33.8	0.06335933394273455
33.809999999999995	0.06391955855085392
33.82	0.06448791284114717
33.83	0.06506454956127262
33.839999999999996	0.06564962498039505
33.85	0.06624329898408912
33.86	0.06684573517213208
33.87	0.06745710095928403
33.879999999999995	0.06807756767914762
33.89	0.06870731069122851
33.9	0.06934650949127674
33.91	0.06999534782505262
33.92	0.07065401380559623
33.93	0.07132270003415056
33.94	0.07200160372483876
33.949999999999996	0.07269092683323745
33.96	0.07339087618896635
33.97	0.07410166363243864
33.98	0.07482350615591099
33.99	0.07555662604897567
34.	0.07630125104864613
34.01	0.07705761449420592
34.019999999999996	0.0778259554869592
34.03	0.07860651905506474
34.04	0.0793995563236307
34.05	0.08020532469023892
34.059999999999995	0.08102408800608786
34.07	0.08185611676294814
34.08	0.08270168828612234
34.089999999999996	0.0835610869336273
34.1	0.08443460430179771
34.11	0.08532253943753076
34.12	0.08622519905740861
34.129999999999995	0.08714289777392585
34.14	0.08807595832905982
34.15	0.08902471183543754
34.16	0.08998949802536399
34.17	0.09097066550796357
34.18	0.09196857203471259
34.19	0.09298358477366259
34.199999999999996	0.09401608059262061
34.21	0.09506644635160086
34.22	0.09613507920486206
34.23	0.0972223869128384
34.24	0.09832878816430325
34.25	0.09945471290908152
34.26	0.10060060270170273
34.269999999999996	0.10176691105629297
34.28	0.1029541038131171
34.29	0.10416265951713108
34.3	0.10539306980892395
34.31	0.10664583982845692
34.32	0.10792148863198196
34.33	0.10922054962258522
34.339999999999996	0.11054357099473314
34.35	0.11189111619329663
34.36	0.11326376438744461
34.37	0.11466211095988658
34.379999999999995	0.11608676801189634
34.39	0.117538364884573
34.4	0.11901754869681083
34.41	0.12052498490042142
34.42	0.12206135785290947
34.43	0.12362737140832616
34.44	0.12522374952670212
34.449999999999996	0.12685123690251304
34.46	0.12851059961264233
34.47	0.13020262578427336
34.48	0.1319281262831912
34.49	0.13368793542290244
34.5	0.1354829116949795
34.51	0.13731393852107013
34.519999999999996	0.13918192502687385
34.53	0.141087806838507
34.54	0.14303254690150047
34.55	0.14501713632273855
34.56	0.14704259523555596
34.57	0.14910997368814566
34.58	0.1512203525554112
34.589999999999996	0.15337484447427624
34.6	0.15557459480241667
34.61	0.15782078260030105
34.62	0.16011462163624846
34.629999999999995	0.16245736141419664
34.64	0.16485028822367465
34.65	0.16729472621131017
34.66	0.16979203847311317
34.67	0.1723436281665087
34.68	0.17495093964092268
34.69	0.17761545958547376
34.699999999999996	0.1803387181920893
34.71	0.183122290332057
34.72	0.18596779674364694
34.73	0.1888769052282417
34.74	0.19185133185176279
34.75	0.19489284214803113
34.76	0.1980032523199802
34.769999999999996	0.20118443043421097
34.78	0.2044382976037619
34.79	0.2077668291533659
34.8	0.21117205576063366
34.81	0.21465606456593087
34.82	0.21822100024275998
34.83	0.22186906601955902
34.839999999999996	0.22560252464277017
34.85	0.22942369926985856
34.86	0.23333497427972685
34.87	0.23733879598659316
34.879999999999995	0.24143767324198107
34.89	0.24563417790761233
34.9	0.24993094518054632
34.91	0.25433067374964463
34.92	0.2588361257606328
34.93	0.26345012656446465
34.94	0.2681755642215349
34.949999999999996	0.273015388731354
34.96	0.2779726109545737
34.97	0.2830503011911577
34.98	0.28825158737508105
34.99	0.2935796528424973
35.	0.2990377336263456
35.01	0.3046291152265645
35.019999999999996	0.3103571288004735
35.03	0.31622514671353763
35.04	0.3222365773858843
35.05	0.32839485936477203
35.06	0.3347034545481656
35.07	0.3411658404787708
35.08	0.3477855016227065
35.089999999999996	0.3545659195406131
35.1	0.36151056185382946
35.11	0.3686228699017316
35.12	0.37590624498111025
35.129999999999995	0.38336403305244415
35.14	0.3909995077927877
35.15	0.39881585187005675
35.16	0.40681613630924246
35.17	0.41500329781754614
35.18	0.4233801139330053
35.19	0.4319491758603388
35.199999999999996	0.44071285885772427
35.21	0.4496732900415494
35.22	0.45883231348009795
35.23	0.468191452455974
35.24	0.4777518687872309
35.25	0.4875143191126337
35.26	0.49747910806601775
35.269999999999996	0.5076460382886326
35.28	0.5180143572594531
35.29	0.5285827009594417
35.3	0.5393490344304027
35.31	0.5503105893397624
35.32	0.5614637987239791
35.33	0.5728042291516443
35.339999999999996	0.5843265106266018
35.35	0.596024264639959
35.36	0.6078900308788321
35.37	0.6199151932079794
35.379999999999995	0.632089905658713
35.39	0.6444030192865686
35.4	0.6568420108921882
35.41	0.6693929147408267
35.42	0.6820402585563559
35.43	0.6947670052093036
35.44	0.7075545016551729
35.449999999999996	0.7203824368085814
35.46	0.7332288101528076
35.47	0.7460699129780304
35.48	0.7588803242075336
35.49	0.7716329228012567
35.5	0.7842989187142158
35.51	0.7968479043239249
35.519999999999996	0.8092479281190248
35.53	0.8214655922544642
35.54	0.8334661753201911
35.55	0.8452137813378162
35.56	0.856671515589053
35.57	0.8678016873953367
35.58	0.8785660394114503
35.589999999999996	0.8889260023772195
35.6	0.8988429736020135
35.61	0.9082786167540641
35.62	0.9171951798095418
35.629999999999995	0.9255558273109384
35.64	0.9333249824150782
35.65	0.9404686736084974
35.66	0.9469548804604289
35.67	0.952753872398574
35.68	0.957838534257069
35.69	0.9621846722797366
35.699999999999996	0.9657712943801404
35.71	0.9685808587715066
35.72	0.9705994855830773
35.73	0.9718171267666182
35.74	0.9722276904482325
35.75	0.9718291168708184
35.76	0.970623404167134
35.769999999999996	0.9686165833632774
35.78	0.9658186431945867
35.79	0.962243406476653
35.8	0.9579083608699395
35.81	0.9528344478684053
35.82	0.9470458146968821
35.83	0.9405695344911179
35.839999999999996	0.9334353006412462
35.85	0.9256751014939825
35.86	0.9173228817298802
35.87	0.9084141966688579
35.879999999999995	0.8989858655235049
35.89	0.8890756292368293
35.9	0.8787218180358198
35.91	0.8679630332294751
35.92	0.8568378471134591
35.93	0.8453845241366498
35.94	0.8336407657689653
35.949999999999996	0.8216434808063732
35.96	0.8094285821786179
35.97	0.7970308107062832
35.98	0.7844835856956834
35.99	0.7718188817744982
36.	0.7590671309595598
36.01	0.7462571486143283
36.019999999999996	0.7334160816941119
36.03	0.7205693774890095
36.04	0.7077407709519637
36.05	0.6949522886349296
36.06	0.6822242672435908
36.07	0.6695753848503831
36.08	0.6570227028715523
36.089999999999996	0.644581717006747
36.1	0.632266415454072
36.11	0.6200893428416107
36.12	0.6080616684545797
36.129999999999995	0.5961932574792509
36.14	0.5844927441264817
36.15	0.5729676056381927
36.16	0.561624236313116
36.17	0.5504680208158909
36.18	0.5395034061512596
36.19	0.5287339717940801
36.199999999999996	0.5181624975648235
36.21	0.507791028929047
36.22	0.4976209394783147
36.23	0.4876529904193912
36.24	0.47788738695892596
36.25	0.46832383152285584
36.26	0.4589615737933432
36.269999999999996	0.44979945758329676
36.28	0.4408359645987972
36.29	0.43206925516428635
36.3	0.4234972060048759
36.31	0.4151174451953605
36.32	0.4069273843964951
36.33	0.398924248506849
36.339999999999996	0.39110510286376443
36.35	0.38346687812911473
36.36	0.37600639299666677
36.37	0.36872037485611947
36.379999999999995	0.3616054785470889
36.39	0.35465830333245496
36.4	0.3478754082164658
36.41	0.34125332572793
36.42	0.33478857428357056
36.43	0.32847766924110666
36.44	0.3223171327456053
36.449999999999996	0.3163035024670596
36.46	0.31043333932099326
36.47	0.3047032342584142
36.48	0.2991098142055846
36.49	0.2936497472286674
36.5	0.2883197469930793
36.51	0.2831165765822724
36.519999999999996	0.2780370517358257
36.53	0.27307804356226156
36.54	0.26823648077766205
36.55	0.2635093515169521
36.56	0.25889370476116624
36.57	0.25438665142022954
36.58	0.24998536510755892
36.589999999999996	0.24568708263972716
36.6	0.24148910429141757
36.61	0.2373887938333655
36.62	0.23338357837848978
36.629999999999995	0.22947094805907217
36.64	0.2256484555557835
36.65	0.22191371549747765
36.66	0.21826440374875478
36.67	0.21469825660078282
36.68	0.21121306987934654
36.69	0.20780669798264859
36.699999999999996	0.20447705286023143
36.71	0.20122210294315032
36.72	0.19803987203456772
36.73	0.19492843816884448
36.74	0.1918859324465771
36.75	0.18891053785192363
36.76	0.1860004880581061
36.769999999999996	0.18315406622619537
36.78	0.18036960380167805
36.79	0.17764547931289987
36.8	0.17498011717476142
36.81	0.17237198650086025
36.82	0.1698195999267246
36.83	0.1673215124463838
36.839999999999996	0.1648763202643846
36.85	0.16248265966487685
36.86	0.16013920589923397
36.87	0.15784467209341121
36.879999999999995	0.15559780817605653
36.89	0.15339739982816988
36.9	0.1512422674549536
36.91	0.14913126518034153
36.92	0.14706327986458526
36.93	0.14503723014512002
36.94	0.14305206550086016
36.949999999999996	0.14110676533995983
36.96	0.13920033811099805
36.97	0.13733182043752332
36.98	0.13550027627572256
36.99	0.1337047960950221
37.	0.1319444960814005
37.01	0.1302185173629973
37.019999999999996	0.12852602525778878
37.03	0.12686620854285904
37.04	0.12523827874495874
37.05	0.12364146945187095
37.06	0.12207503564416748
37.07	0.12053825304694558
37.08	0.1190304175010465
37.089999999999996	0.11755084435332117
37.1	0.11609886786546518
37.11	0.11467384064097678
37.12	0.11327513306973938
37.129999999999995	0.11190213278978692
37.14	0.11055424416577067
37.15	0.10923088778368342
37.16	0.10793149996137258
37.17	0.10665553227439306
37.18	0.10540245109675747
37.19	0.10417173715615372
37.199999999999996	0.1029628851031939
37.21	0.10177540309426715
37.22	0.10060881238760577
37.23	0.0994626469521329
37.24	0.0983364530887229
37.25	0.09722978906347214
37.26	0.0961422247526142
37.269999999999996	0.09507334129870686
37.28	0.09402273077772982
37.29	0.09298999587677782
37.3	0.09197474958195268
37.31	0.09097661487618336
37.32	0.08999522444661892
37.33	0.08903022040130107
37.339999999999996	0.08808125399481159
37.35	0.08714798536259974
37.36	0.08623008326370571
37.37	0.08532722483161516
37.379999999999995	0.0844390953329667
37.39	0.0835653879338566
37.4	0.08270580347351351
37.41	0.0818600502450545
37.42	0.08102784378313391
37.43	0.08020890665824336
37.44	0.07940296827742353
37.449999999999996	0.07860976469121522
37.46	0.07782903840660665
37.47	0.07706053820580236
37.48	0.07630401897060925
37.49	0.07555924151226392
37.5	0.07482597240651667
37.51	0.07410398383379393
37.519999999999996	0.0733930534242882
37.53	0.0726929641077869
37.54	0.07200350396811861
37.55	0.07132446610202794
37.56	0.07065564848236491
37.57	0.06999685382542647
37.58	0.06934788946232769
37.589999999999996	0.0687085672142562
37.6	0.06807870327150167
37.61	0.06745811807612065
37.62	0.06684663620812728
37.629999999999995	0.06624408627508786
37.64	0.06565030080502149
37.65	0.06506511614248445
37.66	0.0644883723477443
37.67	0.06391991309894272
37.68	0.06335958559714845
37.69	0.06280724047420742
37.699999999999996	0.06226273170330334
37.71	0.061725916512138435
37.72	0.06119665529865136
37.73	0.060674811549192194
37.74	0.06016025175907078
37.75	0.05965284535541839
37.76	0.05915246462226337
37.769999999999996	0.05865898462777961
37.78	0.05817228315361584
37.79	0.05769224062625289
37.8	0.05721874005032071
37.81	0.056751666943815025
37.82	0.056290909275155836
37.83	0.05583635740201953
37.839999999999996	0.05538790401190971
37.85	0.0549454440643915
37.86	0.05450887473494869
37.87	0.05407809536041583
37.879999999999995	0.05365300738592853
37.89	0.053233514313347274
37.9	0.052819521651118306
37.91	0.05241093686551304
37.92	0.05200766933321767
37.93	0.05160963029521934
37.94	0.051216732811962026
37.949999999999996	0.05082889171972413
37.96	0.05044602358817955
37.97	0.05006804667912203
37.98	0.04969488090629614
37.99	0.049326447796316564
38.	0.04896267045063753
38.01	0.048603473508546206
38.019999999999996	0.0482487831111394
38.03	0.04789852686626415
38.04	0.0475526338143916
38.05	0.04721103439539062
38.06	0.04687366041618321
38.07	0.0465404450192502
38.08	0.046211322651962414
38.089999999999996	0.04588622903671776
38.1	0.04556510114185533
38.11	0.04524787715332652
38.12	0.044934496447100965
38.129999999999995	0.04462489956228779
38.14	0.044319028174946457
38.15	0.04401682507257441
38.16	0.043718234129246435
38.17	0.043423200281388276
38.18	0.04313166950416932
38.19	0.0428435887884942
38.199999999999996	0.04255890611857564
38.21	0.04227757045007488
38.22	0.04199953168879266
38.23	0.04172474066989088
38.24	0.0414531491376397
38.25	0.0411847097256646
38.26	0.04091937593768865
38.269999999999996	0.040657102128748034
38.28	0.040397843486875584
38.29	0.04014155601523369
38.3	0.03988819651468529
38.31	0.039637722566793966
38.32	0.03939009251723735
38.33	0.039145265459625475
38.339999999999996	0.03890320121971007
38.35	0.03866386033997942
38.36	0.038427204064620454
38.37	0.03819319432484696
38.379999999999995	0.03796179372457626
38.39	0.03773296552645052
38.4	0.037506673638190546
38.41	0.03728288259927465
38.42	0.03706155756793172
38.43	0.036842664308443435
38.44	0.03662616917874569
38.449999999999996	0.03641203911831905
38.46	0.0362002416363656
38.47	0.03599074480026069
38.48	0.035783517224274544
38.49	0.03557852805855317
38.5	0.03537574697835753
38.51	0.03517514417355069
38.519999999999996	0.034976690338324096
38.53	0.03478035666116382
38.54	0.03458611481504346
38.55	0.03439393694784177
38.56	0.034203795672978744
38.57	0.03401566406026333
38.58	0.03382951562694925
38.589999999999996	0.03364532432899216
38.6	0.03346306455250286
38.61	0.0332827111053931
38.62	0.03310423920920779
38.629999999999995	0.032927624491140076
38.64	0.0327528429762226
38.65	0.032579871079694164
38.66	0.03240868559953217
38.67	0.03223926370915315
38.68	0.03207158295027126
38.69	0.031905621225914116
38.699999999999996	0.03174135679359273
38.71	0.03157876825861774
38.72	0.03141783456756353
38.73	0.031258535001873124
38.74	0.03110084917160029
38.75	0.030944757009288493
38.76	0.030790238763980522
38.769999999999996	0.03063727499535698
38.78	0.030485846567998732
38.79	0.030335934645774543
38.8	0.030187520686345302
38.81	0.030040586435786342
38.82	0.02989511392332327
38.83	0.029751085456178973
38.839999999999996	0.02960848361452798
38.85	0.02946729124655878
38.86	0.029327491463637737
38.87	0.02918906763557393
38.879999999999995	0.029052003385984272
38.89	0.028916282587752667
38.9	0.0287818893585851
38.91	0.028648808056654852
38.92	0.028517023276338396
38.93	0.028386519844039282
38.94	0.02825728281409558
38.949999999999996	0.0281292974647739
38.96	0.0280025492943421
38.97	0.02787702401722414
38.98	0.027752707560230905
38.99	0.02762958605886945
39.	0.027507645853724217
39.01	0.0273868734869129
39.019999999999996	0.0272672556986126
39.03	0.027148779423655473
39.04	0.02703143178819321
39.05	0.02691520010642585
39.06	0.02680007187739826
39.07	0.026686034781857836
39.08	0.02657307667917511
39.089999999999996	0.026461185604325123
39.1	0.026350349764928487
39.11	0.026240557538349283
39.12	0.026131797468850634
39.129999999999995	0.02602405826480573
39.14	0.025917328795962417
39.15	0.025811598090761757
39.16	0.025706855333708086
39.17	0.025603089862789356
39.18	0.025500291166948387
39.19	0.025398448883601394
39.199999999999996	0.025297552796204853
39.21	0.025197592831868548
39.22	0.02509855905901468
39.23	0.02500044168508065
39.24	0.02490323105426612
39.25	0.024806917645322547
39.26	0.024711492069384274
39.269999999999996	0.024616945067840817
39.28	0.02452326751024885
39.29	0.024430450392283528
39.3	0.0243384848337279
39.31	0.024247362076500554
39.32	0.024157073482718377
39.33	0.02406761053279781
39.339999999999996	0.0239789648235885
39.35	0.0238911280665435
39.36	0.02380409208592242
39.37	0.023717848817027605
39.379999999999995	0.023632390304472957
39.39	0.02354770870048398
39.4	0.023463796263229645
39.41	0.02338064535518418
39.42	0.023298248441518562
39.43	0.02321659808852124
39.44	0.02313568696204797
39.449999999999996	0.023055507825999032
39.46	0.022976053540824007
39.47	0.02289731706205382
39.48	0.022819291438858778
39.49	0.022741969812632285
39.5	0.022665345415600623
39.51	0.022589411569456198
39.519999999999996	0.022514161684016668
39.53	0.022439589255906445
39.54	0.022365687867262646
39.55	0.022292451184463186
39.56	0.022219872956877558
39.57	0.022147947015639772
39.58	0.022076667272442327
39.589999999999996	0.02200602771835203
39.6	0.021936022422645876
39.61	0.021866645531667603
39.62	0.021797891267703748
39.629999999999995	0.021729753927880253
39.64	0.021662227883076406
39.65	0.021595307576859863
39.66	0.0215289875244377
39.67	0.021463262311627422
39.68	0.021398126593844834
39.69	0.021333575095108977
39.699999999999996	0.02126960260706505
39.71	0.021206203988022882
39.72	0.021143374162013142
39.73	0.02108110811785836
39.74	0.021019400908260447
39.75	0.020958247648903763
39.76	0.020897643517572492
39.769999999999996	0.020837583753284344
39.78	0.020778063655437554
39.79	0.020719078582973137
39.8	0.02066062395355072
39.81	0.02060269524273815
39.82	0.020545287983215223
39.83	0.020488397763990408
39.839999999999996	0.020432020229630036
39.85	0.020376151079501404
39.86	0.020320786067028168
39.87	0.020265920998956927
39.879999999999995	0.020211551734638077
39.89	0.02015767418531636
39.9	0.020104284313434948
39.91	0.020051378131949668
39.92	0.01999895170365531
39.93	0.019947001140522693
39.94	0.019895522603046747
39.949999999999996	0.01984451229960489
39.96	0.019793966485826393
39.97	0.01974388146397195
39.98	0.01969425358232315
39.99	0.019645079234581694
40.	0.01959635485927913
40.01	0.019548076939195535
40.019999999999996	0.019500242000787586
40.03	0.019452846613626222
40.04	0.019405887389843425
40.05	0.01935936098358761
40.06	0.019313264090487812
40.07	0.019267593447126898
40.08	0.01922234583052259
40.089999999999996	0.019177518057617842
40.1	0.019133106984778023
40.11	0.01908910950729734
40.12	0.019045522558912596
40.129999999999995	0.01900234311132475
40.14	0.018959568173728146
40.15	0.018917194792347526
40.16	0.018875220049981784
40.17	0.01883364106555572
40.18	0.018792454993678324
40.19	0.018751659024208275
40.199999999999996	0.01871125038182685
40.21	0.018671226325616082
40.22	0.01863158414864585
40.23	0.018592321177565437
40.24	0.018553434772202736
40.25	0.01851492232516914
40.26	0.018476781261471398
40.269999999999996	0.01843900903812869
40.28	0.01840160314379651
40.29	0.01836456109839611
40.3	0.018327880452749634
40.31	0.018291558788221512
40.32	0.01825559371636483
40.33	0.018219982878573862
40.339999999999996	0.01818472394574165
40.35	0.01814981461792312
40.36	0.01811525262400349
40.37	0.01808103572137185
40.379999999999995	0.01804716169560001
40.39	0.01801362836012593
40.4	0.017980433555942865
40.41	0.017947575151292618
40.42	0.017915051041364122
40.43	0.017882859147996512
40.44	0.017850997419386946
40.449999999999996	0.017819463829802998
40.46	0.01778825637929943
40.47	0.01775737309343986
40.48	0.017726812023022
40.49	0.017696571243808093
40.5	0.017666648856258894
40.51	0.017637042985272317
40.519999999999996	0.01760775177992583
40.53	0.017578773413223153
40.54	0.017550106081844933
40.55	0.01752174800590307
40.56	0.017493697428699332
40.57	0.017465952616487486
40.58	0.01743851185823931
40.589999999999996	0.017411373465414187
40.6	0.017384535771732667
40.61	0.017357997132953166
40.62	0.017331755926652617
40.629999999999995	0.017305810552010272
40.64	0.017280159429595366
40.65	0.017254801001157703
40.66	0.01722973372942189
40.67	0.017204956097884905
40.68	0.017180466610616545
40.69	0.01715626379206368
40.699999999999996	0.0171323461868569
40.71	0.017108712359621196
40.72	0.017085360894788768
40.73	0.01706229039641567
40.74	0.017039499488000806
40.75	0.0170169868123084
40.76	0.016994751031192964
40.769999999999996	0.016972790825427415
40.78	0.016951104894533883
40.79	0.016929691956617268
40.8	0.01690855074820176
40.81	0.01688768002406988
40.82	0.01686707855710427
40.83	0.016846745138132148
40.839999999999996	0.016826678575772396
40.85	0.016806877696285118
40.86	0.01678734134342397
40.87	0.01676806837829064
40.879999999999995	0.01674905767919235
40.89	0.01673030814150119
40.9	0.016711818677516418
40.91	0.016693588216328804
40.92	0.016675615703687516
40.93	0.01665790010186912
40.94	0.016640440389549354
40.949999999999996	0.016623235561676646
40.96	0.016606284629348027
40.97	0.016589586619687787
40.98	0.016573140575727396
40.99	0.016556945556288456
41.	0.016541000635867338
41.01	0.016525304904521997
41.019999999999996	0.016509857467761107
41.03	0.016494657446435
41.04	0.01647970397662891
41.05	0.01646499620955796
41.06	0.016450533311464507
41.07	0.016436314463517152
41.08	0.016422338861711967
41.089999999999996	0.01640860571677554
41.1	0.016395114254069927
41.11	0.01638186371349964
41.12	0.016368853349420467
41.129999999999995	0.016356082430550013
41.14	0.01634355023988036
41.15	0.01633125607459245
41.16	0.016319199245972114
41.17	0.016307379079328096
41.18	0.016295794913912025
41.19	0.016284446102839634
41.199999999999996	0.01627333201301421
41.21	0.01626245202505165
41.22	0.0162518055332071
41.23	0.01624139194530341
41.24	0.016231210682661302
41.25	0.01622126118003121
41.26	0.016211542885526665
41.269999999999996	0.016202055260559463
41.28	0.016192797779776436
41.29	0.01618376993099783
41.3	0.016174971215157326
41.31	0.016166401146243542
41.32	0.01615805925124331
41.33	0.016149945070086397
41.339999999999996	0.016142058155591835
41.35	0.016134398073415802
41.36	0.016126964402001006
41.37	0.01611975673252776
41.379999999999995	0.01611277466886632
41.39	0.01610601782753094
41.4	0.01609948583763542
41.41	0.016093178340850087
41.42	0.01608709499136018
41.43	0.016081235455826015
41.44	0.016075599413344254
41.449999999999996	0.016070186555410877
41.46	0.016064996585885626
41.47	0.016060029220957686
41.48	0.01605528418911301
41.49	0.01605076123110303
41.5	0.016046460099914776
41.51	0.01604238056074246
41.519999999999996	0.01603852239096037
41.53	0.016034885380097362
41.54	0.01603146932981254
41.55	0.016028274053872638
41.56	0.01602529937813044
41.57	0.016022545140504867
41.58	0.016020011190962465
41.589999999999996	0.016017697391499944
41.6	0.016015603616128617
41.61	0.01601372975085981
41.62	0.016012075693691744
41.629999999999995	0.01601064135459802
41.64	0.01600942665551712
41.65	0.016008431530343575
41.66	0.016007655924920334
41.67	0.016007099797032614
41.68	0.016006763116403002
41.69	0.01600664586468804
41.699999999999996	0.016006748035476106
41.71	0.01600706963428667
41.72	0.01600761067857096
41.73	0.016008371197713825
41.74	0.016009351233037362
41.75	0.01601055083780539
41.76	0.016011970077229643
41.769999999999996	0.016013609028477357
41.78	0.016015467780679884
41.79	0.016017546434943065
41.8	0.016019845104358773
41.81	0.016022363914017894
41.82	0.01602510300102464
41.83	0.016028062514512317
41.839999999999996	0.01603124261566033
41.85	0.016034643477712867
41.86	0.016038265285998637
41.87	0.01604210823795218
41.879999999999995	0.01604617254313664
41.89	0.01605045842326776
41.9	0.016054966112239444
41.91	0.016059695856150642
41.92	0.016064647913333743
41.93	0.016069822554384213
41.94	0.016075220062191923
41.949999999999996	0.016080840731973696
41.96	0.01608668487130747
41.97	0.016092752800167694
41.98	0.016099044850962363
41.99	0.016105561368571553
42.	0.01611230271038717
42.01	0.016119269246354522
42.019999999999996	0.01612646135901507
42.03	0.01613387944355087
42.04	0.01614152390783048
42.05	0.01614939517245632
42.06	0.01615749367081359
42.07	0.016165819849120775
42.08	0.016174374166481643
42.089999999999996	0.01618315709493877
42.1	0.016192169119528702
42.11	0.0162014107383386
42.12	0.016210882462564597
42.129999999999995	0.016220584816571598
42.14	0.016230518337954886
42.15	0.016240683577603082
42.16	0.016251081099763073
42.17	0.016261711482106287
42.18	0.016272575315796817
42.19	0.016283673205561122
42.199999999999996	0.01629500576975949
42.21	0.016306573640459204
42.22	0.01631837746350932
42.23	0.01633041789861722
42.24	0.016342695619427118
42.25	0.01635521131360001
42.26	0.016367965682895603
42.269999999999996	0.016380959443256026
42.28	0.016394193324891348
42.29	0.016407668072366793
42.3	0.016421384444692017
42.31	0.016435343215412256
42.32	0.01644954517270102
42.33	0.0164639911194552
42.339999999999996	0.016478681873391667
42.35	0.0164936182671461
42.36	0.016508801148373674
42.37	0.01652423137985163
42.379999999999995	0.01653990983958412
42.39	0.016555837420908926
42.4	0.016572015032606042
42.41	0.016588443599008747
42.42	0.016605124060116525
42.43	0.016622057371710016
42.44	0.016639244505468415
42.449999999999996	0.016656686449088777
42.46	0.016674384206407676
42.47	0.01669233879752492
42.48	0.016710551258929826
42.49	0.01672902264362944
42.5	0.016747754021279163
42.51	0.01676674647831589
42.519999999999996	0.01678600111809321
42.53	0.016805519061019385
42.54	0.016825301444697252
42.55	0.016845349424067006
42.56	0.016865664171551303
42.57	0.016886246877202814
42.58	0.016907098748854456
42.589999999999996	0.01692822101227212
42.6	0.01694961491131001
42.61	0.016971281708068615
42.62	0.01699322268305556
42.629999999999995	0.0170154391353488
42.64	0.017037932382762928
42.65	0.017060703762017976
42.66	0.017083754628911443
42.67	0.017107086358492642
42.68	0.017130700345240498
42.69	0.01715459800324386
42.699999999999996	0.017178780766385116
42.71	0.01720325008852664
42.72	0.01722800744370035
42.73	0.017253054326300473
42.74	0.017278392251279345
42.75	0.017304022754346487
42.76	0.017329947392170843
42.769999999999996	0.01735616774258652
42.78	0.017382685404801618
42.79	0.017409501999610444
42.8	0.017436619169609573
42.81	0.017464038579416877
42.82	0.017491761915894355
42.83	0.017519790888374576
42.839999999999996	0.017548127228890698
42.85	0.01757677269241019
42.86	0.017605729057072347
42.87	0.01763499812442957
42.879999999999995	0.017664581719692474
42.89	0.01769448169197928
42.9	0.017724699914568445
42.91	0.01775523828515625
42.92	0.017786098726117677
42.93	0.01781728318477209
42.94	0.017848793633652882
42.949999999999996	0.01788063207078121
42.96	0.01791280051994467
42.97	0.017945301030979726
42.98	0.017978135680059223
42.99	0.01801130656998419
43.	0.01804481583048042
43.01	0.018078665618499586
43.019999999999996	0.01811285811852526
43.03	0.01814739554288409
43.04	0.018182280132061322
43.05	0.018217514155022013
43.06	0.01825309990953678
43.07	0.01828903972251332
43.08	0.01832533595033274
43.089999999999996	0.018361990979191372
43.1	0.018399007225448172
43.11	0.01843638713597785
43.12	0.018474133188528804
43.129999999999995	0.01851224789208794
43.14	0.0185507337872506
43.15	0.018589593446596157
43.16	0.018628829475070583
43.17	0.01866844451037427
43.18	0.01870844122335638
43.19	0.018748822318415768
43.199999999999996	0.018789590533907757
43.21	0.018830748642558157
43.22	0.018872299451883175
43.23	0.018914245804616873
43.24	0.018956590579144967
43.25	0.018999336689945693
43.26	0.019042487088038167
43.269999999999996	0.019086044761437337
43.28	0.019130012735617145
43.29	0.019174394073980004
43.3	0.01921919187833566
43.31	0.01926440928938562
43.32	0.019310049487217398
43.33	0.01935611569180567
43.339999999999996	0.0194026111635221
43.35	0.0194495392036532
43.36	0.019496903154926696
43.37	0.0195447064020469
43.379999999999995	0.019592952372238143
43.39	0.01964164453579768
43.4	0.019690786406657515
43.41	0.01974038154295543
43.42	0.019790433547615463
43.43	0.01984094606893782
43.44	0.019891922801198853
43.449999999999996	0.019943367485260485
43.46	0.019995283909190486
43.47	0.020047675908891845
43.48	0.02010054736874401
43.49	0.02015390222225385
43.5	0.02020774445271751
43.51	0.020262078093894173
43.519999999999996	0.02031690723068956
43.53	0.020372235999852932
43.54	0.0204280685906835
43.55	0.02048440924575071
43.56	0.02054126226162552
43.57	0.02059863198962437
43.58	0.020656522836565386
43.589999999999996	0.020714939265538218
43.6	0.02077388579668611
43.61	0.020833367008001504
43.62	0.020893387536135254
43.629999999999995	0.02095395207721971
43.64	0.02101506538770595
43.65	0.021076732285214835
43.66	0.02113895764940324
43.67	0.02120174642284479
43.68	0.021265103611926354
43.69	0.021329034287758883
43.699999999999996	0.021393543587105237
43.71	0.0214586367133235
43.72	0.021524318937326294
43.73	0.02159059559855771
43.74	0.021657472105986304
43.75	0.021724953939116113
43.76	0.021793046649015102
43.769999999999996	0.021861755859361606
43.78	0.021931087267509305
43.79	0.022001046645570583
43.8	0.02207163984151949
43.81	0.022142872780313932
43.82	0.022214751465037923
43.83	0.022287281978063938
43.839999999999996	0.022360470482235672
43.85	0.022434323222072557
43.86	0.022508846524995574
43.87	0.022584046802574604
43.879999999999995	0.022659930551798213
43.89	0.022736504356367756
43.9	0.02281377488801173
43.91	0.02289174890782739
43.92	0.02297043326764397
43.93	0.02304983491141202
43.94	0.023129960876617933
43.949999999999996	0.02321081829572333
43.96	0.023292414397632074
43.97	0.023374756509182776
43.98	0.023457852056670028
43.99	0.0235417085673926
44.	0.023626333671230664
44.01	0.02371173510225213
44.019999999999996	0.0237979207003483
44.03	0.023884898412901024
44.04	0.023972676296479235
44.05	0.02406126251856859
44.06	0.02415066535933281
44.07	0.024240893213407725
44.08	0.024331954591729953
44.089999999999996	0.024423858123399166
44.1	0.024516612557575642
44.11	0.024610226765414276
44.12	0.024704709742034606
44.129999999999995	0.024800070608528717
44.14	0.024896318614007207
44.15	0.024993463137684392
44.16	0.02509151369100341
44.17	0.025190479919801913
44.18	0.025290371606519903
44.19	0.025391198672449565
44.199999999999996	0.02549297118002949
44.21	0.02559569933518225
44.22	0.02569939348969817
44.23	0.025804064143665977
44.24	0.025909721947949674
44.25	0.02601637770671484
44.26	0.02612404238000451
44.269999999999996	0.026232727086365298
44.28	0.026342443105526123
44.29	0.026453201881128895
44.3	0.02656501502351396
44.31	0.026677894312561727
44.32	0.026791851700589096
44.33	0.02690689931530544
44.339999999999996	0.027023049462827037
44.35	0.027140314630752716
44.36	0.027258707491300247
44.37	0.0273782409045076
44.379999999999995	0.02749892792149782
44.39	0.027620781787811462
44.4	0.027743815946804865
44.41	0.02786804404312032
44.42	0.027993479926224998
44.43	0.02812013765402464
44.44	0.028248031496549288
44.449999999999996	0.028377175939716517
44.46	0.02850758568917341
44.47	0.028639275674215137
44.48	0.02877226105178873
44.49	0.028906557210577014
44.5	0.029042179775171297
44.51	0.02917914461032802
44.519999999999996	0.029317467825317724
44.53	0.029457165778364627
44.54	0.029598255081179248
44.55	0.029740752603588633
44.56	0.02988467547826423
44.57	0.03003004110555027
44.58	0.030176867158396195
44.589999999999996	0.03032517158739372
44.6	0.030474972625922685
44.61	0.030626288795408955
44.62	0.030779138910693043
44.629999999999995	0.030933542085517997
44.64	0.031089517738136
44.65	0.031247085597034905
44.66	0.03140626570679312
44.67	0.03156707843406011
44.68	0.03172954447367054
44.69	0.031893684854891906
44.699999999999996	0.03205952094780991
44.71	0.032227074469856676
44.72	0.03239636749248305
44.73	0.03256742244798027
44.74	0.032740262136453244
44.75	0.032914909732951546
44.76	0.03309138879475975
44.769999999999996	0.033269723268851865
44.78	0.03344993749951615
44.79	0.033632056236149566
44.8	0.033816104641233934
44.81	0.03400210829849017
44.82	0.034190093221220894
44.83	0.034380085860844456
44.839999999999996	0.03457211311562444
44.85	0.03476620233960239
44.86	0.03496238135173481
44.87	0.035160678445244654
44.879999999999995	0.03536112239718876
44.89	0.03556374247825159
44.9	0.035768568462762655
44.91	0.03597563063895594
44.92	0.03618495981946749
44.93	0.036396587352080234
44.94	0.03661054513072657
44.949999999999996	0.03682686560674952
44.96	0.03704558180043429
44.97	0.03726672731281491
44.98	0.037490336337764475
44.99	0.03771644367437433
45.	0.037945084739636585
45.01	0.038176295581427586
45.019999999999996	0.03841011289181135
45.03	0.03864657402066491
45.04	0.038885716989636825
45.05	0.03912758050644734
45.06	0.039372203979539874
45.07	0.03961962753309628
45.08	0.03986989202241783
45.089999999999996	0.04012303904969282
45.1	0.04037911098015388
45.11	0.040638150958640235
45.12	0.040900202926571275
45.129999999999995	0.04116531163934962
45.14	0.04143352268420105
45.15	0.04170488249846404
45.16	0.04197943838834503
45.17	0.04225723854814791
45.18	0.04253833207999656
45.19	0.04282276901405872
45.199999999999996	0.043110600329290136
45.21	0.04340187797471455
45.22	0.04369665489124671
45.23	0.04399498503409003
45.24	0.04429692339570558
45.25	0.04460252602938798
45.26	0.044911850073452525
45.269999999999996	0.04522495377605788
45.28	0.045541896520682565
45.29	0.04586273885227052
45.3	0.046187542504073406
45.31	0.04651637042520095
45.32	0.04684928680890662
45.33	0.04718635712162919
45.339999999999996	0.047527648132813315
45.35	0.047873227945529194
45.36	0.04822316602791931
45.37	0.04857753324549659
45.379999999999995	0.04893640189431854
45.39	0.04929984573506263
45.4	0.049667940028033465
45.41	0.05004076156912964
45.42	0.05041838872679812
45.43	0.050800901480004025
45.44	0.05118838145725682
45.449999999999996	0.051580911976712225
45.46	0.05197857808739734
45.47	0.0523814666115721
45.48	0.052789666188295975
45.49	0.053203267318204434
45.5	0.05362236240954911
45.51	0.05404704582554312
45.519999999999996	0.054477413933043374
45.53	0.05491356515262386
45.54	0.05535560001006453
45.55	0.055803621189329904
45.56	0.05625773358705575
45.57	0.05671804436860829
45.58	0.057184663025760876
45.589999999999996	0.05765770143604456
45.6	0.05813727392382112
45.61	0.05862349732313034
45.62	0.05911649104238614
45.629999999999995	0.0596163771309557
45.64	0.060123280347709716
45.65	0.060637328231583645
45.66	0.06115865117423331
45.67	0.061687382494842555
45.68	0.062223658517160864
45.69	0.06276761864883593
45.699999999999996	0.06331940546312405
45.71	0.06387916478305583
45.72	0.06444704576812992
45.73	0.06502320100363053
45.74	0.06560778659264893
45.75	0.06620096225089883
45.76	0.06680289140441643
45.769999999999996	0.06741374129025463
45.78	0.0680336830602505
45.79	0.06866289188798473
45.8	0.06930154707903736
45.81	0.06994983218464539
45.82	0.07060793511888035
45.83	0.07127604827946683
45.839999999999996	0.07195436867235674
45.85	0.07264309804019815
45.86	0.07334244299481858
45.87	0.07405261515387054
45.879999999999995	0.07477383128176449
45.89	0.07550631343505745
45.9	0.07625028911242679
45.91	0.07700599140940019
45.92	0.07777365917798963
45.93	0.07855353719142284
45.94	0.0793458763141079
45.949999999999996	0.08015093367704441
45.96	0.08096897285885406
45.97	0.08180026407260343
45.98	0.08264508435866558
45.99	0.08350371778376614
46.	0.0843764556464745
46.01	0.08526359668933543
46.019999999999996	0.08616544731786811
46.03	0.08708232182668213
46.04	0.08801454263292478
46.05	0.08896244051735534
46.06	0.08992635487324072
46.07	0.09090663396340447
46.08	0.09190363518565207
46.089999999999996	0.09291772534689813
46.1	0.09394928094624519
46.11	0.09499868846735418
46.12	0.09606634468039525
46.129999999999995	0.09715265695390586
46.14	0.09825804357688515
46.15	0.09938293409144434
46.16	0.10052776963642177
46.17	0.10169300330222994
46.18	0.10287910049737364
46.19	0.1040865393269987
46.199999999999996	0.10531581098383765
46.21	0.10656742015196984
46.22	0.10784188542377979
46.23	0.10913973973057174
46.24	0.11046153078720101
46.25	0.11180782155120968
46.26	0.11317919069686094
46.269999999999996	0.11457623310455559
46.28	0.11599956036606882
46.29	0.11744980130603923
46.3	0.11892760252023961
46.31	0.12043362893102547
46.32	0.1219685643604851
46.33	0.12353311212172847
46.339999999999996	0.1251279956288137
46.35	0.12675395902576553
46.36	0.12841176783515554
46.37	0.13010220962670516
46.379999999999995	0.13182609470636536
46.39	0.13358425682630895
46.4	0.13537755391624276
46.41	0.13720686883648933
46.42	0.1390731101531655
46.43	0.14097721293585513
46.44	0.14292013957806246
46.449999999999996	0.1449028806407507
46.46	0.14692645571920815
46.47	0.14899191433337045
46.48	0.1511003368418256
46.49	0.15325283537942705
46.5	0.15545055481859915
46.51	0.1576946737541541
46.519999999999996	0.1599864055114058
46.53	0.16232699917728693
46.54	0.16471774065394112
46.55	0.1671599537342232
46.56	0.1696550011983073
46.57	0.17220428593043322
46.58	0.17480925205463485
46.589999999999996	0.17747138608803883
46.6	0.1801922181100447
46.61	0.18297332294548715
46.62	0.1858163213594713
46.629999999999995	0.18872288126126574
46.64	0.19169471891424533
46.65	0.19473360014841265
46.66	0.1978413415715715
46.67	0.20101981177471118
46.68	0.2042709325264815
46.69	0.2075966799511143
46.699999999999996	0.2109990856833392
46.71	0.21448023799313468
46.72	0.21804228287211946
46.73	0.2216874250727959
46.74	0.22541792909031505
46.75	0.22923612007578528
46.76	0.23314438466857015
46.769999999999996	0.23714517173376476
46.78	0.24124099298962898
46.79	0.24543442350786876
46.8	0.2497281020683704
46.81	0.25412473134739544
46.82	0.25862707791684275
46.83	0.26323797202935556
46.839999999999996	0.2679603071619896
46.85	0.27279703928818366
46.86	0.27775118584522285
46.87	0.282825824360961
46.879999999999995	0.2880240907005788
46.89	0.2933491768902899
46.9	0.29880432847129473
46.91	0.3043928413332551
46.92	0.31011805797203645
46.93	0.31598336311205005
46.94	0.3219921786287454
46.949999999999996	0.3281479577016174
46.96	0.33445417812284495
46.97	0.34091433468113214
46.98	0.34753193053484466
46.99	0.35431046748245754
47.	0.36125343503238605
47.01	0.3683642981687845
47.019999999999996	0.3756464837034861
47.03	0.3831033650988254
47.04	0.3907382456406231
47.05	0.39855433983561345
47.06	0.406554752902954
47.07	0.4147424582262151
47.08	0.4231202726291193
47.089999999999996	0.43169082933756614
47.1	0.44045654849027316
47.11	0.44941960506283335
47.12	0.4585818940746663
47.129999999999995	0.4679449929556309
47.14	0.47751012095979495
47.15	0.48727809552845874
47.16	0.497249285523732
47.17	0.5074235612775294
47.18	0.5178002414313233
47.19	0.5283780365776698
47.199999999999996	0.5391549897582657
47.21	0.5501284139245289
47.22	0.5612948265259948
47.23	0.572649881461338
47.24	0.5841882987047418
47.25	0.5959037920090549
47.26	0.6077889951854547
47.269999999999996	0.6198353875685145
47.28	0.6320332193932959
47.29	0.6443714379382424
47.3	0.656837615422931
47.31	0.6694178797893172
47.32	0.6820968496393268
47.33	0.6948575747452124
47.339999999999996	0.7076814836891097
47.35	0.7205483403199527
47.36	0.7334362108330482
47.37	0.7463214433750415
47.379999999999995	0.7591786621470638
47.39	0.7719807780140233
47.4	0.7846990176202573
47.41	0.7973029729545458
47.42	0.8097606731895537
47.43	0.8220386804406346
47.44	0.8341022108338793
47.449999999999996	0.8459152819457527
47.46	0.8574408872696907
47.47	0.8686411978817378
47.48	0.8794777909227991
47.49	0.8899119038939142
47.5	0.899904713089756
47.51	0.9094176337866462
47.519999999999996	0.9184126390775627
47.53	0.9268525935306596
47.54	0.9347015971669943
47.55	0.941925334636981
47.56	0.948491423951003
47.57	0.9543697587195471
47.58	0.9595328376047033
47.589999999999996	0.963956074602464
47.6	0.9676180838786317
47.61	0.9705009331789797
47.62	0.9725903603278768
47.629999999999995	0.9738759480088767
47.64	0.9743512528691411
47.65	0.9740138859805166
47.66	0.9728655427894164
47.67	0.9709119818568274
47.68	0.9681629528844988
47.69	0.9646320757002411
47.699999999999996	0.9603366729890446
47.71	0.9552975605691058
47.72	0.9495387998860688
47.73	0.9430874181086923
47.74	0.9359731017349505
47.75	0.9282278699490825
47.76	0.9198857341059509
47.769999999999996	0.9109823496674353
47.78	0.9015546666898477
47.79	0.8916405845842643
47.8	0.8812786163667559
47.81	0.8705075670130403
47.82	0.8593662298600535
47.83	0.847893104284924
47.839999999999996	0.8361261371676229
47.85	0.8241024899308242
47.86	0.8118583322711455
47.87	0.7994286630655825
47.88	0.7868471583705837
47.89	0.774146045934931
47.9	0.7613560052281704
47.91	0.7485060916445194
47.92	0.7356236832758707
47.93	0.7227344484544669
47.94	0.7098623321379677
47.949999999999996	0.6970295591426906
47.96	0.6842566522150076
47.97	0.671562462959541
47.98	0.6589642137074485
47.99	0.6464775485011037
48.	0.634116591486044
48.01	0.6218940111306352
48.019999999999996	0.6098210888328072
48.03	0.597907790616483
48.04	0.5861628407647287
48.05	0.5745937963770066
48.06	0.5632071219745507
48.07	0.5520082634059627
48.08	0.5410017204248435
48.089999999999996	0.5301911174219467
48.1	0.5195792718943384
48.11	0.5091682603244576
48.12	0.4989594812217901
48.13	0.48895371515075625
48.14	0.4791511816290471
48.15	0.4695515928339288
48.16	0.46015420409831875
48.17	0.4509578612157693
48.18	0.4419610446047663
48.19	0.4331619104073465
48.199999999999996	0.42455832861716075
48.21	0.4161479183470247
48.22	0.40792808035800493
48.23	0.399896026979007
48.24	0.39204880955209465
48.25	0.38438334354028886
48.26	0.37689643143599594
48.269999999999996	0.3695847836066759
48.28	0.36244503721216675
48.29	0.3554737733246172
48.3	0.3486675323773547
48.31	0.3420228280646508
48.32	0.33553615980839546
48.33	0.32920402390236997
48.339999999999996	0.3230229234388165
48.35	0.3169893771161335
48.36	0.31109992702049094
48.37	0.30535114546859027
48.38	0.299739640992627
48.39	0.29426206354362167
48.4	0.28891510898318196
48.41	0.28369552292942074
48.42	0.27860010401729285
48.43	0.27362570662934826
48.44	0.2687692431483888
48.449999999999996	0.2640276857794636
48.46	0.259398067984743
48.47	0.2548774855713882
48.48	0.25046309746877427
48.49	0.2461521262287833
48.5	0.24194185827967732
48.51	0.2378296439613798
48.519999999999996	0.23381289736760266
48.53	0.2298890960179432
48.54	0.226055780380872
48.55	0.22231055326662955
48.56	0.21865107910728182
48.57	0.2150750831394728
48.58	0.21158035050395596
48.589999999999996	0.20816472527454907
48.6	0.20482610942792293
48.61	0.20156246176449114
48.62	0.19837179678955175
48.63	0.19525218356293564
48.64	0.19220174452447444
48.65	0.18921865430188023
48.66	0.18630113850682223
48.67	0.18344747252436405
48.68	0.18065598030033703
48.69	0.1779250331306995
48.699999999999996	0.1752530484563331
48.71	0.1726384886664489
48.72	0.17007985991327323
48.73	0.16757571094028412
48.74	0.1651246319260753
48.75	0.16272525334552349
48.76	0.16037624484968252
48.769999999999996	0.15807631416568352
48.78	0.15582420601754124
48.79	0.15361870106878056
48.8	0.1514586148874554
48.81	0.14934279693406347
48.82	0.14727012957273078
48.83	0.14523952710590982
48.839999999999996	0.1432499348326807
48.85	0.1413003281307516
48.86	0.13938971156209393
48.87	0.13751711800207903
48.88	0.13568160779199206
48.89	0.13388226791464514
48.9	0.1321182111928589
48.91	0.13038857551045036
48.92	0.12869252305544024
48.93	0.12702923958503987
48.94	0.1253979337120546
48.949999999999996	0.12379783621227698
48.96	0.12222819935242382
48.97	0.120688296238183
48.98	0.11917742018187641
48.99	0.11769488408933979
49.	0.11624001986546856
49.01	0.11481217783803267
49.019999999999996	0.11341072619921774
49.03	0.11203505046448956
49.04	0.11068455294827277
49.05	0.10935865225596403
49.06	0.1080567827918722
49.07	0.1067783942825805
49.08	0.10552295131532204
49.089999999999996	0.10428993289088517
49.1	0.10307883199066574
49.11	0.10188915515740608
49.12	0.10072042208920731
49.13	0.09957216524643661
49.14	0.09844392947109637
49.15	0.09733527161829171
49.16	0.09624576019940052
49.17	0.09517497503659095
49.18	0.09412250692833057
49.19	0.0930879573255067
49.199999999999996	0.09207093801785812
49.21	0.09107107083034784
49.22	0.09008798732921043
49.23	0.08912132853728853
49.24	0.08817074465840669
49.25	0.0872358948104947
49.26	0.08631644676713106
49.269999999999996	0.08541207670726746
49.28	0.08452246897285375
49.29	0.08364731583410549
49.3	0.08278631726215908
49.31	0.08193918070887718
49.32	0.08110562089356275
49.33	0.08028535959636023
49.339999999999996	0.0794781254581177
49.35	0.07868365378649836
49.36	0.07790168636813587
49.37	0.07713197128663599
49.38	0.07637426274622512
49.39	0.0756283209008616
49.4	0.07489391168863804
49.41	0.07417080667128745
49.42	0.07345878287862881
49.43	0.07275762265779426
49.44	0.07206711352707693
49.449999999999996	0.07138704803424563
49.46	0.07071722361918056
49.47	0.07005744248069336
49.48	0.06940751144738419
49.49	0.06876724185241215
49.5	0.06813644941205092
49.51	0.06751495410789321
49.519999999999996	0.0669025800726111
49.53	0.06629915547912099
49.54	0.06570451243308131
49.55	0.06511848686857837
49.56	0.06454091844692497
49.57	0.06397165045845297
49.58	0.06341052972721725
49.589999999999996	0.06285740651850151
49.6	0.06231213444905354
49.61	0.06177457039994362
49.62	0.061244574431980496
49.63	0.06072200970358398
49.64	0.06020674239106039
49.65	0.05969864161117244
49.66	0.05919757934596061
49.67	0.0587034303697292
49.68	0.05821607217812727
49.69	0.05773538491926797
49.699999999999996	0.057261251326812417
49.71	0.05679355665496133
49.72	0.05633218861529973
49.73	0.05587703731541761
49.74	0.05542799519927933
49.75	0.05498495698926163
49.76	0.05454781962982463
49.769999999999996	0.054116482232758244
49.78	0.0536908460239537
49.79	0.05327081429166582
49.8	0.052856292336197146
49.81	0.05244718742098563
49.82	0.052043408725036266
49.83	0.05164486729665759
49.839999999999996	0.05125147600847468
49.85	0.05086314951366317
49.86	0.050479804203381634
49.87	0.05010135816535516
49.88	0.04972773114358745
49.89	0.04935884449915251
49.9	0.04899462117204879
49.91	0.04863498564407304
49.92	0.04827986390268784
49.93	0.04792918340585452
49.94	0.04758287304780075
49.949999999999996	0.04724086312569414
49.96	0.046903085307197584
49.97	0.04656947259888148
49.98	0.04623995931546203
49.99	0.045914481049849284
50.	0.04559297464397215

==> FIR1.txt <==
0.01	0.9917142866885302
0.02	0.9731808825634031
0.03	0.9494097088870559
0.04	0.9231075421063653
0.05	0.8948566926938902
0.060000000000000005	0.8647556668666829
0.06999999999999999	0.8329943128428303
0.08	0.7999151891974826
0.09	0.7659510870413493
0.09999999999999999	0.7315588017747177
0.11	0.6971727407099015
0.12	0.6631777039208901
0.13	0.6298959299525241
0.14	0.5975837875126594
0.15000000000000002	0.5664345284612406
0.16	0.5365844936062403
0.17	0.5081209538733019
0.18000000000000002	0.4810903804190615
0.19	0.4555063934817668
0.2	0.4313569679631826
0.21000000000000002	0.4086106996428333
0.22	0.3872220832703658
0.23	0.36713584332022164
0.24000000000000002	0.34829040707407266
0.25	0.3306206313445854
0.26	0.31405989856787864
0.27	0.298541692282106
0.28	0.2840007510078134
0.29000000000000004	0.2703738863800746
0.3	0.25760053796451454
0.31	0.2456231245986722
0.32	0.23438724087044993
0.33	0.2238417376687648
0.34	0.2139387176090486
0.35000000000000003	0.20463346943008281
0.36000000000000004	0.19588436001102058
0.37	0.18765269828621534
0.38	0.17990258186414468
0.39	0.17260073442512325
0.4	0.16571633984077422
0.41000000000000003	0.15922087730781445
0.42000000000000004	0.15308796052098483
0.43	0.14729318294420518
0.44	0.14181397050996977
0.45	0.13662944253225512
0.46	0.1317202812162332
0.47000000000000003	0.12706860985595375
0.48000000000000004	0.12265787960311089
0.49	0.11847276454584674
0.5	0.11449906474058125
0.51	0.11072361677995587
0.52	0.10713421144675149
0.53	0.10371951798991744
0.54	0.10046901455912054
0.55	0.09737292434433897
0.56	0.09442215698381563
0.5700000000000001	0.0916082548248086
0.5800000000000001	0.0889233436452757
0.59	0.0863600874696107
0.6	0.08391164713689854
0.61	0.08157164230519912
0.62	0.07933411659965421
0.63	0.077193505635443
0.64	0.07514460766858523
0.65	0.07318255664822049
0.66	0.07130279746321573
0.67	0.06950106319379416
0.68	0.0677733541953373
0.6900000000000001	0.06611591885667804
0.7000000000000001	0.06452523588910944
0.7100000000000001	0.06299799801506878
0.72	0.061531096937105685
0.73	0.06012160947835919
0.74	0.058766784795460325
0.75	0.057464032573593185
0.76	0.056210912121472716
0.77	0.05500512229129709
0.78	0.05384449215536966
0.79	0.05272697237711336
0.8	0.05165062721968226
0.81	0.05061362714035517
0.8200000000000001	0.04961424192341906
0.8300000000000001	0.04865083430836398
0.8400000000000001	0.04772185407394703
0.85	0.04682583254208176
0.86	0.04596137746859857
0.87	0.045127168290732225
0.88	0.04432195170375043
0.89	0.04354453754146501
0.9	0.04279379493748796
0.91	0.04206864874602599
0.92	0.04136807620276776
0.93	0.040691103808022724
0.9400000000000001	0.04003680441573843
0.9500000000000001	0.03940429451335432
0.9600000000000001	0.03879273167867825
0.97	0.03820131220108032
0.98	0.037629268855324915
0.99	0.037075868817288804
1.	0.03654041171167021
1.01	0.036022227782573316
1.02	0.035520676178567384
1.03	0.035035143344476764
1.04	0.03456504151275558
1.05	0.034109807287854836
1.06	0.033668900317491104
1.07	0.03324180204519213
1.08	0.032828014538916025
1.09	0.032427059390934126
1.1	0.03203847668452193
1.11	0.03166182402333299
1.12	0.03129667561963002
1.1300000000000001	0.03094262143782538
1.1400000000000001	0.030599266390035067
1.1500000000000001	0.03026622958058261
1.1600000000000001	0.029943143596603387
1.17	0.029629653842094174
1.18	0.029325417912930245
1.19	0.02903010501053773
1.2	0.02874339539205686
1.21	0.028464979854968188
1.22	0.028194559254279668
1.23	0.027931844050483826
1.24	0.027676553886600428
1.25	0.02742841719271145
1.26	0.02718717081648348
1.27	0.026952559678247848
1.28	0.026724336449282977
1.29	0.026502261252002987
1.3	0.026286101380820624
1.31	0.026075631042500623
1.32	0.025870631114871274
1.33	0.02567088892280474
1.34	0.02547619803041759
1.35	0.025286358048478973
1.36	0.025101174456050868
1.37	0.02492045843541298
1.3800000000000001	0.024744026719359005
1.3900000000000001	0.02457170144997484
1.4000000000000001	0.024403310048041006
1.4100000000000001	0.024238685092223232
1.42	0.024077664207244283
1.43	0.02392008996025233
1.44	0.023765809764628446
1.45	0.023614675790498602
1.46	0.023466544881243407
1.47	0.023321278475321762
1.48	0.0231787425327538
1.49	0.023038807465633124
1.5	0.02290134807206785
1.51	0.02276624347297789
1.52	0.022633377051204655
1.53	0.022502636392421737
1.54	0.02237391322736342
1.55	0.02224710337492195
1.56	0.02212210668569567
1.57	0.021998826985603327
1.58	0.02187717201921377
1.59	0.02175705339247321
1.6	0.021638386514546474
1.61	0.02152109053852243
1.62	0.02140508830076768
1.6300000000000001	0.02129030625874531
1.6400000000000001	0.021176674427148334
1.6500000000000001	0.021064126312230976
1.6600000000000001	0.020952598844249
1.6700000000000002	0.020842032307954093
1.68	0.020732370271113493
1.69	0.020623559511054813
1.7	0.020515549939261926
1.71	0.02040829452407249
1.72	0.02030174921154974
1.73	0.02019587284462297
1.74	0.020090627080609758
1.75	0.019985976307250155
1.76	0.019881887557398382
1.77	0.019778330422530528
1.78	0.019675276965238218
1.79	0.01957270163088712
1.8	0.01947058115862647
1.81	0.01936889449194132
1.82	0.019267622688942405
1.83	0.019166748832590466
1.84	0.01906625794105185
1.85	0.018966136878380623
1.86	0.01886637426571925
1.87	0.018766960393206376
1.8800000000000001	0.01866788713277272
1.8900000000000001	0.018569147852001793
1.9000000000000001	0.018470737329222376
1.9100000000000001	0.0183726516699919
1.9200000000000002	0.018274888225120783
1.93	0.018177445510376738
1.94	0.01808032312799895
1.95	0.017983521690139708
1.96	0.017887042744341046
1.97	0.017790888701141847
1.98	0.017695062763899917
1.99	0.017599568860901846
2.	0.017504411579822642
2.01	0.017409596104585357
2.02	0.01731512815466093
2.03	0.01722101392683741
2.04	0.01712726003947781
2.05	0.01703387347927641
2.0599999999999996	0.016940861550513577
2.07	0.016848231826801268
2.0799999999999996	0.016755992105302417
2.09	0.01666415036340047
2.0999999999999996	0.01657271471778769
2.11	0.016481693385935185
2.1199999999999997	0.01639109464990068
2.13	0.016300926822425604
2.1399999999999997	0.01621119821526791
2.15	0.016121917109712895
2.1599999999999997	0.016033091729200356
2.17	0.01594473021400393
2.1799999999999997	0.015856840597895036
2.19	0.015769430786722004
2.1999999999999997	0.01568250853883363
2.21	0.015596081447273962
2.2199999999999998	0.015510156923675992
2.23	0.015424742183779244
2.2399999999999998	0.015339844234498355
2.25	0.01525546986246788
2.26	0.015171625623990421
2.27	0.015088317836315304
2.28	0.015005552570175771
2.29	0.014923335643514746
2.3	0.014841672616329266
2.31	0.014760568786566675
2.32	0.014680029187006158
2.3299999999999996	0.014600058583061777
2.34	0.014520661471444825
2.3499999999999996	0.014441842079625318
2.36	0.014363604366034713
2.3699999999999997	0.014285952020953755
2.38	0.014208888468032055
2.3899999999999997	0.014132416866387713
2.4	0.01405654011323779
2.4099999999999997	0.013981260847012674
2.42	0.013906581450909445
2.4299999999999997	0.013832504056841811
2.44	0.013759030549746053
2.4499999999999997	0.013686162572204624
2.46	0.013613901529351644
2.4699999999999998	0.013542248594025525
2.48	0.013471204712137306
2.4899999999999998	0.013400770608223846
2.5	0.01333094679115821
2.51	0.013261733559990264
2.52	0.013193131009893128
2.53	0.013125139038192287
2.54	0.013057757350456093
2.55	0.012990985466627785
2.56	0.012924822727180648
2.57	0.012859268299279547
2.5799999999999996	0.012794321182933242
2.59	0.012729980217123104
2.5999999999999996	0.012666244085895473
2.61	0.012603111324405563
2.6199999999999997	0.012540580324902358
2.63	0.012478649342644572
2.6399999999999997	0.012417316501739186
2.65	0.012356579800894526
2.6599999999999997	0.012296437119081101
2.67	0.012236886221093986
2.6799999999999997	0.012177924763011383
2.69	0.012119550297544853
2.6999999999999997	0.012061760279276867
2.71	0.012004552069782798
2.7199999999999998	0.011947922942634073
2.73	0.01189187008828054
2.7399999999999998	0.011836390618810196
2.75	0.011781481572584766
2.76	0.011727139918750587
2.77	0.011673362561623898
2.78	0.011620146344950755
2.79	0.01156748805604123
2.8	0.011515384429778978
2.81	0.011463832152506336
2.82	0.011412827865786233
2.8299999999999996	0.01136236817004192
2.84	0.01131244962807608
2.8499999999999996	0.011263068768470675
2.86	0.011214222088869377
2.8699999999999997	0.011165906059144349
2.88	0.011118117124449396
2.8899999999999997	0.011070851708161508
2.9	0.01102410621471306
2.9099999999999997	0.010977877032316697
2.92	0.010932160535585485
2.9299999999999997	0.010886953088050452
2.94	0.010842251044578075
2.9499999999999997	0.01079805075369003
2.96	0.010754348559787767
2.9699999999999998	0.010711140805284246
2.98	0.010668423832645539
2.9899999999999998	0.010626193986344446
3.	0.010584447614728985
3.01	0.010543181071807883
3.02	0.010502390718955711
3.03	0.010462072926540065
3.04	0.01042222407547312
3.05	0.01038284055869002
3.06	0.010343918782556426
3.07	0.010305455168207408
3.08	0.010267446152820239
3.09	0.010229888190822992
3.0999999999999996	0.010192777755041375
3.11	0.010156111337785809
3.1199999999999997	0.010119885451880944
3.13	0.010084096631639615
3.1399999999999997	0.01004874143378337
3.15	0.010013816438311245
3.1599999999999997	0.009979318249319132
3.17	0.00994524349577124
3.1799999999999997	0.009911588832225652
3.19	0.009878350939515784
3.1999999999999997	0.009845526525389343
3.21	0.009813112325106552
3.2199999999999998	0.00978110510199935
3.23	0.009749501647992898
3.2399999999999998	0.009718298784091327
3.25	0.009687493360828815
3.26	0.00965708225868773
3.27	0.009627062388485109
3.28	0.009597430691728902
3.29	0.009568184140945289
3.3	0.009539319739978248
3.31	0.009510834524262796
3.32	0.009482725561072923
3.33	0.00945498994974549
3.34	0.00942762482188116
3.3499999999999996	0.009400627341523382
3.36	0.009373994705316663
3.3699999999999997	0.00934772414264488
3.38	0.009321812915750807
3.3899999999999997	0.009296258319837627
3.4	0.009271057683153543
3.4099999999999997	0.009246208367060143
3.42	0.00922170776608544
3.4299999999999997	0.00919755330796246
3.44	0.009173742453654047
3.4499999999999997	0.009150272697364762
3.46	0.009127141566540427
3.4699999999999998	0.009104346621856147
3.48	0.00908188545719349
3.4899999999999998	0.009059755699607305
3.5	0.00903795500928302
3.51	0.00901648107948481
3.52	0.008995331636495324
3.53	0.00897450443954753
3.54	0.008953997280749108
3.55	0.008933807984999988
3.56	0.008913934409903524
3.57	0.008894374445671642
3.58	0.008875126015024583
3.59	0.0088561870730856
3.5999999999999996	0.008837555607271001
3.61	0.008819229637175865
3.6199999999999997	0.008801207214456049
3.63	0.00878348642270659
3.6399999999999997	0.008766065377336993
3.65	0.008748942225443722
3.6599999999999997	0.008732115145680177
3.67	0.00871558234812451
3.6799999999999997	0.008699342074145551
3.69	0.008683392596267098
3.6999999999999997	0.008667732218030978
3.71	0.008652359273858911
3.7199999999999998	0.008637272128913638
3.73	0.008622469178959435
3.7399999999999998	0.008607948850222317
3.75	0.008593709599250012
3.76	0.008579749912772138
3.77	0.008566068307560563
3.78	0.008552663330290285
3.79	0.008539533557400903
3.8	0.008526677594959032
3.81	0.008514094078521632
3.82	0.008501781673000494
3.83	0.008489739072528119
3.84	0.00847796500032497
3.8499999999999996	0.008466458208568433
3.86	0.00845521747826346
3.8699999999999997	0.008444241619115073
3.88	0.008433529469402998
3.8899999999999997	0.008423079895858207
3.9	0.008412891793541953
3.9099999999999997	0.00840296408572698
3.92	0.008393295723781242
3.9299999999999997	0.008383885687054183
3.94	0.008374732982765733
3.9499999999999997	0.00836583664589796
3.96	0.008357195739089666
3.9699999999999998	0.008348809352533845
3.98	0.008340676603878208
3.9899999999999998	0.008332796638128793
4.	0.008325168627556745
4.01	0.00831779177160842
4.02	0.008310665296818677
4.03	0.008303788456727782
4.04	0.008297160531801562
4.05	0.008290780829355278
4.06	0.008284648683481008
4.07	0.008278763454978714
4.08	0.008273124531291096
4.09	0.00826773132644213
4.1	0.008262583280979584
4.109999999999999	0.008257679861921344
4.12	0.008253020562705765
4.13	0.008248604903145997
4.14	0.008244432429388463
4.1499999999999995	0.008240502713875367
4.16	0.008236815355311499
4.17	0.008233369978635153
4.18	0.008230166234993461
4.1899999999999995	0.008227203801721988
4.2	0.00822448238232873
4.21	0.008222001706482596
4.22	0.008219761530006343
4.2299999999999995	0.008217761634874065
4.24	0.008216001829213325
4.25	0.008214481947311891
4.26	0.008213201849629162
4.27	0.008212161422812397
4.28	0.008211360579717747
4.29	0.00821079925943604
4.3	0.0082104774273237
4.31	0.008210395075038337
4.32	0.008210552220579648
4.33	0.008210948908335179
4.34	0.008211585209131301
4.35	0.008212461220289432
4.36	0.008213577065687374
4.37	0.008214932895826072
4.38	0.00821652888790165
4.39	0.00821836524588295
4.3999999999999995	0.008220442200594518
4.41	0.008222760009805099
4.42	0.008225318958321862
4.43	0.00822811935809018
4.4399999999999995	0.008231161548299254
4.45	0.008234445895493514
4.46	0.008237972793689919
4.47	0.0082417426645012
4.4799999999999995	0.00824575595726518
4.49	0.008250013149180202
4.5	0.008254514745446676
4.51	0.008259261279415026
4.52	0.008264253312739868
4.53	0.008269491435540689
4.54	0.008274976266569048
4.55	0.008280708453382383
4.56	0.008286688672524483
4.57	0.008292917629712836
4.58	0.008299396060032787
4.59	0.008306124728138757
4.6	0.008313104428462476
4.61	0.008320335985428482
4.62	0.008327820253676895
4.63	0.008335558118293583
4.64	0.008343550495047883
4.6499999999999995	0.008351798330637908
4.66	0.008360302602943664
4.67	0.008369064321288033
4.68	0.008378084526705718
4.6899999999999995	0.00838736429222034
4.7	0.008396904723129834
4.71	0.008406706957300175
4.72	0.00841677216546768
4.7299999999999995	0.008427101551549954
4.74	0.0084376963529657
4.75	0.008448557840963492
4.76	0.00845968732095961
4.77	0.008471086132885275
4.78	0.008482755651543236
4.79	0.008494697286974022
4.8	0.008506912484831944
4.81	0.008519402726771128
4.82	0.008532169530841618
4.83	0.008545214451895834
4.84	0.00855853908200557
4.85	0.008572145050889735
4.86	0.00858603402635294
4.87	0.008600207714735238
4.88	0.008614667861373292
4.89	0.008629416251072951
4.8999999999999995	0.008644454708593761
4.91	0.008659785099145363
4.92	0.008675409328896232
4.93	0.008691329345494858
4.9399999999999995	0.00870754713860375
4.95	0.008724064740446312
4.96	0.008740884226367119
4.97	0.008758007715405627
4.9799999999999995	0.008775437370883803
4.99	0.008793175401007741
5.	0.0088112240594838
5.01	0.00882958564614929
5.02	0.008848262507618337
5.03	0.008867257037942958
5.04	0.008886571679289823
5.05	0.00890620892263305
5.06	0.00892617130846324
5.07	0.008946461427513331
5.08	0.008967081921501469
5.09	0.008988035483891207
5.1	0.009009324860669741
5.11	0.009030952851144174
5.12	0.009052922308756466
5.13	0.009075236141917518
5.14	0.009097897314860593
5.1499999999999995	0.00912090884851472
5.16	0.009144273821398553
5.17	0.009167995370534893
5.18	0.009192076692386749
5.1899999999999995	0.009216521043815012
5.2	0.009241331743058634
5.21	0.009266512170737557
5.22	0.009292065770879017
5.2299999999999995	0.009317996051967908
5.24	0.009344306588021533
5.25	0.009371001019689513
5.26	0.009398083055379414
5.27	0.009425556472408607
5.28	0.00945342511818322
5.29	0.009481692911404572
5.3	0.009510363843303973
5.31	0.009539441978906452
5.32	0.009568931458324222
5.33	0.009598836498080588
5.34	0.009629161392464948
5.35	0.009659910514919847
5.36	0.009691088319460776
5.37	0.009722699342129514
5.38	0.009754748202481964
5.39	0.009787239605111247
5.3999999999999995	0.009820178341207061
5.41	0.009853569290152134
5.42	0.009887417421156737
5.43	0.00992172779493237
5.4399999999999995	0.009956505565405404
5.45	0.009991755981471978
5.46	0.010027484388794947
5.47	0.010063696231644265
5.4799999999999995	0.010100397054781727
5.49	0.010137592505391356
5.5	0.010175288335056598
5.51	0.010213490401785612
5.52	0.010252204672085902
5.53	0.01029143722308955
5.54	0.010331194244730682
5.55	0.010371482041976134
5.56	0.010412307037111197
5.57	0.010453675772081693
5.58	0.01049559491089397
5.59	0.010538071242074428
5.6	0.010581111681190225
5.61	0.010624723273432774
5.62	0.010668913196265967
5.63	0.010713688762140605
5.64	0.010759057421277272
5.6499999999999995	0.010805026764519209
5.66	0.01085160452625749
5.67	0.010898798587430232
5.68	0.010946616978598188
5.6899999999999995	0.010995067883098819
5.7	0.011044159640281017
5.71	0.011093900748822846
5.72	0.011144299870134768
5.7299999999999995	0.01119536583185069
5.74	0.011247107631409537
5.75	0.011299534439729808
5.76	0.011352655604979953
5.77	0.011406480656447478
5.78	0.01146101930850934
5.79	0.011516281464707172
5.8	0.011572277221929805
5.81	0.011629016874706955
5.82	0.01168651091961681
5.83	0.011744770059811302
5.84	0.011803805209662633
5.85	0.011863627499534353
5.86	0.011924248280681213
5.87	0.011985679130281523
5.88	0.012047931856606
5.89	0.012111018504327458
5.8999999999999995	0.012174951359975638
5.91	0.012239742957541563
5.92	0.012305406084236265
5.93	0.012371953786408476
5.9399999999999995	0.012439399375626537
5.95	0.01250775643492949
5.96	0.012577038825252598
5.97	0.012647260692033273
5.9799999999999995	0.012718436472002593
5.99	0.012790580900168776
6.	0.012863709016998563
6.01	0.012937836175802806
6.02	0.013012978050333258
6.03	0.013089150642596827
6.04	0.013166370290895018
6.05	0.01324465367809538
6.06	0.013324017840142982
6.07	0.013404480174819674
6.08	0.013486058450759257
6.09	0.013568770816727282
6.1	0.01365263581117421
6.11	0.013737672372071004
6.12	0.01382389984703685
6.13	0.013911338003768802
6.14	0.014000007040783496
6.15	0.014089927598481874
6.16	0.014181120770547498
6.17	0.014273608115690438
6.18	0.014367411669748323
6.1899999999999995	0.014462553958157048
6.2	0.01455905800880406
6.21	0.014656947365277343
6.22	0.014756246100524424
6.2299999999999995	0.014856978830935499
6.24	0.014959170730865742
6.25	0.015062847547612562
6.26	0.015168035616864027
6.27	0.015274761878635081
6.28	0.015383053893709637
6.29	0.015492939860606117
6.3	0.015604448633086439
6.31	0.01571760973822721
6.32	0.015832453395074424
6.33	0.015949010533902973
6.34	0.01606731281610339
6.35	0.016187392654718823
6.36	0.016309283235656846
6.37	0.016433018539601177
6.38	0.016558633364649817
6.39	0.016686163349706806
6.4	0.01681564499865635
6.41	0.016947115705349493
6.42	0.017080613779433578
6.43	0.0172161784730581
6.4399999999999995	0.0173538500084897
6.45	0.017493669606672594
6.46	0.017635679516770555
6.47	0.017779923046729342
6.4799999999999995	0.017926444594899782
6.49	0.01807528968276316
6.5	0.0182265049888031
6.51	0.01838013838356943
6.52	0.01853623896598204
6.53	0.018694857100924625
6.54	0.018856044458180576
6.55	0.01901985405276585
6.56	0.0191863402867154
6.57	0.019355558992383514
6.58	0.019527567477320252
6.59	0.019702424570789308
6.6	0.019880190671995875
6.61	0.020060927800096225
6.62	0.020244699646063527
6.63	0.0204315716264891
6.64	0.02062161093940096
6.65	0.020814886622185735
6.66	0.021011469611704726
6.67	0.0212114328066982
6.68	0.021414851132577475
6.6899999999999995	0.021621801608709135
6.7	0.021832363418299725
6.71	0.022046617980995838
6.72	0.022264649028320357
6.7299999999999995	0.022486542682069694
6.74	0.02271238753580525
6.75	0.022942274739578095
6.76	0.023176298088032333
6.77	0.023414554112040967
6.78	0.023657142174035275
6.79	0.023904164567197187
6.8	0.024155726618692423
6.81	0.02441193679713217
6.82	0.024672906824459724
6.83	0.024938751792469998
6.84	0.025209590284179104
6.85	0.02548554450027453
6.86	0.025766740390887055
6.87	0.026053307792938924
6.88	0.026345380573337098
6.89	0.02664309677829338
6.9	0.02694659878906983
6.91	0.02725603348446335
6.92	0.02757155241036083
6.93	0.02789331195671329
6.9399999999999995	0.028221473542299168
6.95	0.028556203807664646
6.96	0.02889767481665163
6.97	0.02924606426694822
6.9799999999999995	0.029601555710118896
6.99	0.02996433878159849
7.	0.030334609441162504
7.01	0.030712570224413226
7.02	0.031098430505855174
7.03	0.031492406774163914
7.04	0.031894722920289026
7.05	0.03230561053906826
7.06	0.03272530924507115
7.07	0.03315406700343164
7.08	0.03359214047647334
7.09	0.03403979538698283
7.1	0.03449730689903235
7.11	0.03496496001731232
7.12	0.035443050005989546
7.13	0.03593188282816958
7.14	0.036431775607107954
7.15	0.03694305711038557
7.16	0.03746606825833775
7.17	0.038001162658108024
7.18	0.038548707164782425
7.1899999999999995	0.039109082471151295
7.2	0.03968268372774476
7.21	0.04026992119489031
7.22	0.04087122092865426
7.2299999999999995	0.04148702550264783
7.24	0.04211779476780334
7.25	0.04276400665236802
7.26	0.04342615800450251
7.27	0.04410476548003198
7.28	0.0448003664780618
7.29	0.0455135201273496
7.3	0.04624480832651821
7.31	0.04699483684139628
7.32	0.0477642364629939
7.33	0.04855366422985874
7.34	0.04936380471880373
7.35	0.05019537140827306
7.36	0.05104910811890079
7.37	0.05192579053612356
7.38	0.0528262278200453
7.39	0.05375126430810413
7.4	0.054701781316475094
7.41	0.05567869904655151
7.42	0.05668297860328404
7.43	0.05771562413262505
7.4399999999999995	0.05877768508583533
7.45	0.05987025861893728
7.46	0.060994492136186886
7.47	0.06215158598704707
7.4799999999999995	0.06334279632680637
7.49	0.06456943815169618
7.5	0.06583288852011107
7.51	0.06713458997234736
7.52	0.06847605416213018
7.53	0.06985886571412364
7.54	0.0712846863225958
7.55	0.07275525910743826
7.56	0.07427241324487345
7.57	0.07583806889131998
7.58	0.07745424242016156
7.59	0.0791230519924477
7.6	0.080846723483964
7.61	0.08262759679253527
7.62	0.08446813255096446
7.63	0.08637091927258524
7.64	0.0883386809580502
7.65	0.0903742851936709
7.66	0.09248075177335881
7.67	0.09466126187797588
7.68	0.09691916784765958
7.6899999999999995	0.09925800358443053
7.7	0.1016814956240773
7.71	0.10419357491789381
7.72	0.10679838936628672
7.7299999999999995	0.10950031714749021
7.74	0.11230398088554606
7.75	0.11521426270223271
7.76	0.11823632019762659
7.77	0.1213756034032955
7.78	0.12463787275060004
7.79	0.12802921809394047
7.8	0.1315560788247922
7.81	0.1352252651067075
7.82	0.13904398025364964
7.83	0.1430198442636667
7.84	0.14716091850637475
7.85	0.1514757315453013
7.86	0.15597330605402981
7.87	0.16066318675722852
7.88	0.16555546929292464
7.89	0.1706608298492783
7.9	0.17599055537601876
7.91	0.18155657410557238
7.92	0.1873714860394259
7.93	0.19344859295868766
7.94	0.19980192740087707
7.95	0.20644627990403938
7.96	0.21339722365002475
7.97	0.22067113543634204
7.9799999999999995	0.2282852116648028
7.99	0.23625747774922798
8.	0.24460678900685703
8.01	0.25335282070166065
8.02	0.2625160444449973
8.03	0.27211768762234156
8.04	0.28217967189731263
8.05	0.2927245261400873
8.06	0.3037752683333135
8.07	0.315355250125097
8.08	0.32748795673219944
8.09	0.3401967538620229
8.1	0.35350457224675164
8.11	0.3674335193107917
8.12	0.3820044064902174
8.13	0.39723617988501864
8.14	0.41314524138420244
8.15	0.42974464733713647
8.16	0.4470431724824246
8.17	0.46504422847840104
8.18	0.4837446293612006
8.19	0.503133200999849
8.2	0.523189238583071
8.209999999999999	0.543880825832376
8.22	0.5651630424270209
8.23	0.5869761023622136
8.24	0.6092434857197778
8.25	0.6318701492943688
8.26	0.6547409268013844
8.27	0.6777192553388747
8.28	0.7006463887976164
8.29	0.7233412774023521
8.3	0.7456013009680716
8.31	0.7672040365780132
8.32	0.7879102140442471
8.33	0.8074679604776369
8.34	0.8256183565903771
8.35	0.8421022236010213
8.36	0.8566679371782138
8.37	0.8690799353645412
8.38	0.8791274671599701
8.39	0.8866330364638361
8.4	0.8914599509709313
8.41	0.8935184015503775
8.42	0.8927695805052581
8.43	0.8892274920061274
8.44	0.882958298900105
8.45	0.8740772622432629
8.459999999999999	0.862743534338103
8.47	0.8491532353548923
8.48	0.833531357161865
8.49	0.8161230854939534
8.5	0.7971851140287031
8.51	0.7769774519868398
8.52	0.7557561175426407
8.53	0.7337669819181921
8.54	0.7112409014713372
8.55	0.6883901613564576
8.56	0.6654061632904396
8.57	0.6424582253490264
8.58	0.6196933231078863
8.59	0.5972365854971041
8.6	0.5751923605829059
8.61	0.5536456808345059
8.62	0.5326639793616921
8.63	0.512298934041463
8.64	0.4925883423203564
8.65	0.4735579537026355
8.66	0.45522320828724105
8.67	0.4375908476343422
8.68	0.42066037863917594
8.69	0.40442538218535845
8.7	0.38887466653249597
8.71	0.3739932711287099
8.72	0.3597633302984673
8.73	0.3461648084782301
8.74	0.33317611973970523
8.75	0.3207746445735366
8.76	0.3089371565632252
8.77	0.2976401708614211
8.78	0.2868602254410596
8.79	0.27657410504353436
8.8	0.2667590166648067
8.81	0.2573927243613385
8.82	0.24845365015597262
8.83	0.23992094689923651
8.84	0.23177454810447123
8.85	0.22399519902829892
8.86	0.21656447260986528
8.87	0.2094647733078834
8.88	0.20267933137752123
8.89	0.1961921897021939
8.9	0.18998818493067443
8.91	0.18405292436038298
8.92	0.17837275974606298
8.93	0.17293475899302338
8.94	0.16772667650979003
8.95	0.16273692284124505
8.96	0.15795453407553903
8.97	0.1533691414123033
8.98	0.14897094119249363
8.99	0.1447506656185874
9.	0.14069955433537978
9.01	0.13680932699402892
9.02	0.13307215688350998
9.03	0.1294806456827266
9.04	0.12602779936184758
9.05	0.12270700524192776
9.06	0.11951201020661167
9.07	0.11643690004794549
9.08	0.11347607991938354
9.09	0.11062425586248051
9.1	0.10787641736900176
9.11	0.10522782093697826
9.12	0.10267397457721912
9.13	0.10021062322572599
9.14	0.09783373501718663
9.15	0.09553948837501987
9.16	0.09332425987417227
9.17	0.09118461283401022
9.18	0.08911728659995503
9.19	0.08711918647406973
9.2	0.0851873742564352
9.21	0.08331905936088552
9.22	0.08151159047042784
9.23	0.07976244769943663
9.24	0.07806923523146228
9.25	0.07642967440321637
9.26	0.07484159720694814
9.27	0.07330294018507412
9.28	0.07181173869243668
9.29	0.07036612150308574
9.3	0.06896430573988
9.31	0.06760459210654474
9.32	0.06628536040311737
9.33	0.06500506530690042
9.34	0.06376223240218992
9.35	0.06255545444311664
9.36	0.06138338783494213
9.37	0.060244749320108246
9.38	0.059138312856212516
9.39	0.05806290667392783
9.4	0.05701741050365748
9.41	0.05600075296044617
9.42	0.05501190907735266
9.43	0.05404989797812729
9.44	0.053113780680627685
9.45	0.052202658022974364
9.46	0.05131566870495375
9.47	0.05045198743767215
9.48	0.04961082319491224
9.49	0.04879141756006548
9.5	0.04799304316291166
9.51	0.047215002200882074
9.52	0.04645662503978493
9.53	0.045717268889298675
9.54	0.044996316548826326
9.55	0.04429317521959837
9.56	0.04360727537915233
9.57	0.0429380697145821
9.58	0.04228503211116044
9.59	0.041647656693154206
9.6	0.04102545691385475
9.61	0.04041796469202486
9.62	0.03982472959213831
9.63	0.03924531804594826
9.64	0.038679312613074
9.65	0.038126311278432766
9.66	0.0375859267844782
9.67	0.03705778599632628
9.68	0.0365415292979718
9.69	0.03603681001789445
9.7	0.03554329388246912
9.71	0.03506065849567541
9.72	0.034588592843700326
9.73	0.034126796823103454
9.74	0.033674980791296744
9.75	0.033232865138159706
9.76	0.032800179877683154
9.77	0.03237666425859239
9.78	0.0319620663929679
9.79	0.031556142901931664
9.8	0.031158658577523337
9.81	0.03076938605993874
9.82	0.030388105529350284
9.83	0.030014604411571437
9.84	0.029648677096869892
9.85	0.029290124671271164
9.86	0.02893875465973141
9.87	0.02859438078059169
9.88	0.028256822710759483
9.89	0.0279259058610905
9.9	0.027601461161474744
9.91	0.02728332485515735
9.92	0.02697133830184745
9.93	0.02666534778919472
9.94	0.026365204352234967
9.95	0.026070763600425036
9.96	0.02578188555191007
9.97	0.025498434474682852
9.98	0.025220278734314296
9.99	0.02494729064794752
10.	0.024679346344268074
10.01	0.02441632562917475
10.02	0.02415811185688883
10.03	0.023904591806255957
10.04	0.023655655562004385
10.05	0.023411196400736255
10.06	0.023171110681439514
10.07	0.02293529774031938
10.08	0.022703659789756952
10.09	0.022476101821212634
10.1	0.022252531511901538
10.11	0.022032859135075144
10.12	0.021816997473752795
10.13	0.021604861737753212
10.14	0.02139636948388419
10.15	0.021191440539154942
10.16	0.020989996926881624
10.17	0.02079196279556383
10.18	0.020597264350414705
10.19	0.020405829787432484
10.2	0.0202175892299085
10.21	0.020032474667268287
10.22	0.01985041989615074
10.23	0.01967136046363179
10.24	0.01949523361250538
10.25	0.019321978228536887
10.26	0.019151534789609546
10.27	0.018983845316686603
10.28	0.018818853326516033
10.29	0.018656503786008753
10.3	0.018496743068222077
10.31	0.01833951890988625
10.32	0.018184780370411567
10.33	0.01803247779231904
10.34	0.017882562763037207
10.35	0.0177349880780142
10.36	0.017589707705091065
10.37	0.017446676750090186
10.38	0.017305851423570374
10.39	0.01716718900870436
10.4	0.017030647830236514
10.41	0.016896187224478602
10.42	0.016763767510305606
10.43	0.01663334996111254
10.44	0.016504896777697876
10.45	0.01637837106203763
10.46	0.016253736791917644
10.47	0.016130958796392533
10.48	0.01601000273204011
10.49	0.015890835059983007
10.5	0.015773423023648977
10.51	0.01565773462724289
10.52	0.015543738614905201
10.53	0.015431404450531584
10.54	0.015320702298230716
10.55	0.01521160300339629
10.56	0.01510407807437278
10.57	0.014998099664692897
10.58	0.01489364055586665
10.59	0.014790674140703654
10.6	0.014689174407148406
10.61	0.014589115922611978
10.62	0.014490473818782454
10.63	0.014393223776897373
10.64	0.01429734201346256
10.65	0.014202805266401929
10.66	0.014109590781623702
10.67	0.014017676299988572
10.68	0.013927040044666423
10.69	0.013837660708868747
10.7	0.013749517443943416
10.71	0.013662589847820624
10.72	0.013576857953797667
10.73	0.013492302219651201
10.74	0.013408903517066964
10.75	0.013326643121375563
10.76	0.01324550270158497
10.77	0.013165464310699785
10.78	0.01308651037631775
10.79	0.013008623691494995
10.8	0.012931787405870919
10.81	0.012855985017044493
10.82	0.012781200362194333
10.83	0.012707417609933791
10.84	0.012634621252394755
10.85	0.01256279609753212
10.86	0.01249192726164233
10.87	0.012422000162089046
10.88	0.012353000510229818
10.89	0.01228491430453698
10.9	0.01221772782390729
10.91	0.012151427621153999
10.92	0.012086000516676078
10.93	0.012021433592299043
10.94	0.011957714185281996
10.95	0.011894829882486056
10.96	0.011832768514699098
10.97	0.011771518151112274
10.98	0.011711067093943366
10.99	0.011651403873203075
11.	0.011592517241599664
11.01	0.011534396169577615
11.02	0.011477029840487
11.03	0.011420407645879095
11.04	0.011364519180924479
11.05	0.011309354239950851
11.06	0.01125490281209586
11.07	0.01120115507707249
11.08	0.011148101401043666
11.09	0.011095732332602172
11.1	0.011044038598853907
11.11	0.010993011101600737
11.12	0.010942640913620362
11.13	0.0108929192750405
11.14	0.010843837589804554
11.15	0.0107953874222263
11.16	0.010747560493630988
11.17	0.010700348679080592
11.18	0.010653744004180527
11.19	0.010607738641966062
11.2	0.010562324909865625
11.21	0.010517495266739419
11.22	0.010473242309990922
11.23	0.01042955877274932
11.24	0.01038643752112117
11.25	0.01034387155150895
11.26	0.010301853987995204
11.27	0.01026037807979016
11.28	0.01021943719874107
11.29	0.010179024836901892
11.3	0.010139134604161625
11.31	0.01009976022592936
11.32	0.010060895540875072
11.33	0.010022534498724462
11.34	0.009984671158106145
11.35	0.00994729968445029
11.36	0.009910414347937093
11.37	0.009874009521493771
11.38	0.009838079678838827
11.39	0.009802619392572568
11.4	0.009767623332312268
11.41	0.009733086262871376
11.42	0.009699003042481022
11.43	0.009665368621053336
11.44	0.009632178038485007
11.45	0.009599426423000509
11.46	0.00956710898953363
11.47	0.009535221038146519
11.48	0.009503757952485361
11.49	0.009472715198271565
11.5	0.009442088321827835
11.51	0.009411872948638064
11.52	0.0093820647819403
11.53	0.00935265960135194
11.54	0.009323653261526428
11.55	0.009295041690840623
11.56	0.009266820890112094
11.57	0.009238986931345724
11.58	0.009211535956508697
11.59	0.009184464176333503
11.6	0.009157767869147945
11.61	0.00913144337973185
11.62	0.009105487118199506
11.63	0.009079895558907584
11.64	0.009054665239387576
11.65	0.009029792759302524
11.66	0.009005274779427232
11.67	0.00898110802065153
11.68	0.008957289263005961
11.69	0.008933815344709597
11.7	0.008910683161239196
11.71	0.008887889664419394
11.72	0.008865431861533468
11.73	0.008843306814454064
11.74	0.008821511638793652
11.75	0.008800043503073993
11.76	0.008778899627914569
11.77	0.008758077285239224
11.78	0.008737573797500639
11.79	0.008717386536922665
11.8	0.008697512924759534
11.81	0.008677950430572024
11.82	0.008658696571519983
11.83	0.008639748911671071
11.84	0.008621105061325109
11.85	0.008602762676353968
11.86	0.008584719457556513
11.87	0.008566973150028318
11.88	0.008549521542545945
11.89	0.00853236246696536
11.9	0.008515493797634192
11.91	0.00849891345081781
11.92	0.008482619384138511
11.93	0.008466609596028027
11.94	0.008450882125192663
11.95	0.008435435050091205
11.96	0.00842026648842496
11.97	0.00840537459664008
11.98	0.0083907575694417
11.99	0.008376413639319668
12.	0.00836234107608574
12.01	0.008348538186422033
12.02	0.008335003313440453
12.03	0.008321734836252946
12.040000000000001	0.008308731169552296
12.05	0.008295990763203559
12.06	0.008283512101845475
12.07	0.008271293704502133
12.08	0.008259334124204503
12.09	0.008247631947621622
12.1	0.008236185794701468
12.11	0.008224994318321062
12.12	0.008214056203946047
12.13	0.008203370169299125
12.14	0.008192934964037744
12.15	0.008182749369440245
12.16	0.00817281219810105
12.17	0.008163122293634147
12.18	0.008153678530385091
12.19	0.008144479813151338
12.2	0.00813552507691068
12.21	0.008126813286557781
12.22	0.00811834343664869
12.23	0.008110114551153121
12.24	0.008102125683214537
12.25	0.008094375914917863
12.26	0.00808686435706466
12.27	0.008079590148955854
12.28	0.008072552458181717
12.290000000000001	0.008065750480419156
12.3	0.008059183439236211
12.31	0.008052850585903498
12.32	0.008046751199212958
12.33	0.008040884585303167
12.34	0.008035250077491889
12.35	0.008029847036115116
12.36	0.008024674848373079
12.37	0.008019732928182796
12.38	0.008015020716037217
12.39	0.008010537678871022
12.4	0.008006283309932844
12.41	0.008002257128663908
12.42	0.00799845868058314
12.43	0.00799488753717856
12.44	0.007991543295805006
12.45	0.007988425579588093
12.46	0.007985534037334452
12.47	0.007982868343448047
12.48	0.007980428197852768
12.49	0.007978213325921036
12.5	0.007976223478408557
12.51	0.007974458431395126
12.52	0.00797291798623146
12.53	0.007971601969492061
12.540000000000001	0.007970510232934075
12.55	0.007969642653462101
12.56	0.007968999133099034
12.57	0.007968579598962819
12.58	0.007968384003249134
12.59	0.007968412323220066
12.6	0.007968664561198659
12.61	0.007969140744569461
12.62	0.007969840925784956
12.63	0.007970765182377942
12.64	0.00797191361697985
12.65	0.00797328635734503
12.66	0.007974883556380985
12.67	0.007976705392184529
12.68	0.007978752068084008
12.69	0.007981023812687471
12.7	0.007983520879936883
12.71	0.007986243549168347
12.72	0.007989192125178459
12.73	0.007992366938296712
12.74	0.007995768344463996
12.75	0.007999396725317307
12.76	0.00800325248828068
12.77	0.00800733606666221
12.78	0.00801164791975751
12.790000000000001	0.008016188532959325
12.8	0.00802095841787365
12.81	0.0080259581124421
12.82	0.008031188181070847
12.83	0.008036649214766026
12.84	0.008042341831275656
12.85	0.008048266675238275
12.86	0.008054424418338132
12.87	0.008060815759467266
12.88	0.008067441424894278
12.89	0.008074302168440049
12.9	0.008081398771660368
12.91	0.008088732044035658
12.92	0.008096302823167738
12.93	0.008104111974983823
12.94	0.008112160393947807
12.95	0.008120449003278876
12.96	0.008128978755177575
12.97	0.008137750631059537
12.98	0.00814676564179668
12.99	0.008156024827966308
13.	0.008165529260108068
13.01	0.008175280038988764
13.02	0.00818527829587535
13.03	0.008195525192816121
13.040000000000001	0.008206021922930176
13.05	0.0082167697107054
13.06	0.008227769812304907
13.07	0.00823902351588232
13.08	0.008250532141905801
13.09	0.00826229704349115
13.1	0.008274319606743906
13.11	0.008286601251110899
13.12	0.008299143429741085
13.13	0.008311947629856098
13.14	0.008325015373130457
13.15	0.008338348216081766
13.16	0.008351947750471028
13.17	0.00836581560371319
13.18	0.008379953439298198
13.19	0.008394362957222656
13.2	0.00840904589443242
13.21	0.008424004025276169
13.22	0.008439239161970256
13.23	0.008454753155075049
13.24	0.008470547893982985
13.25	0.008486625307418425
13.26	0.008502987363949811
13.27	0.008519636072514132
13.28	0.008536573482953957
13.290000000000001	0.00855380168656752
13.3	0.008571322816671745
13.31	0.008589139049178844
13.32	0.00860725260318649
13.33	0.008625665741582016
13.34	0.00864438077166082
13.35	0.008663400045759332
13.36	0.008682725961902858
13.37	0.008702360964468567
13.38	0.008722307544863953
13.39	0.008742568242221197
13.4	0.008763145644107573
13.41	0.008784042387252475
13.42	0.008805261158291295
13.43	0.008826804694526477
13.44	0.008848675784706325
13.45	0.008870877269821727
13.46	0.00889341204392132
13.47	0.008916283054945585
13.48	0.008939493305580018
13.49	0.008963045854128262
13.5	0.008986943815405114
13.51	0.009011190361650349
13.52	0.009035788723463608
13.53	0.009060742190760715
13.540000000000001	0.009086054113752295
13.55	0.009111727903944853
13.56	0.009137767035165025
13.57	0.00916417504460752
13.58	0.009190955533907339
13.59	0.009218112170236725
13.6	0.009245648687427641
13.61	0.009273568887120264
13.62	0.009301876639938042
13.63	0.009330575886690255
13.64	0.009359670639602384
13.65	0.009389164983575239
13.66	0.009419063077473457
13.67	0.009449369155444125
13.68	0.0094800875282662
13.69	0.0095112225847316
13.7	0.009542778793058699
13.71	0.009574760702339096
13.72	0.00960717294401842
13.73	0.009640020233412056
13.74	0.009673307371256785
13.75	0.009707039245299134
13.76	0.009741220831921384
13.77	0.009775857197806333
13.78	0.009810953501641656
13.790000000000001	0.009846514995865006
13.8	0.009882547028450914
13.81	0.009919055044740423
13.82	0.009956044589314985
13.83	0.009993521307915145
13.84	0.010031490949405905
13.85	0.010069959367789498
13.86	0.010108932524267082
13.87	0.010148416489350595
13.88	0.010188417445026124
13.89	0.010228941686970262
13.9	0.010269995626820643
13.91	0.010311585794502592
13.92	0.010353718840612843
13.93	0.010396401538862426
13.94	0.010439640788579988
13.95	0.010483443617277379
13.96	0.010527817183279263
13.97	0.010572768778418432
13.98	0.010618305830798695
13.99	0.01066443590762728
14.	0.010711166718118718
14.01	0.010758506116472161
14.02	0.010806462104924298
14.03	0.010855042836879832
14.040000000000001	0.01090425662012221
14.05	0.010954111920106209
14.06	0.011004617363335452
14.07	0.01105578174082676
14.08	0.011107614011664203
14.09	0.011160123306645299
14.1	0.01121331893202219
14.11	0.011267210373340312
14.12	0.011321807299377814
14.13	0.011377119566188565
14.14	0.011433157221251482
14.15	0.011489930507730003
14.16	0.011547449868844454
14.17	0.011605725952360953
14.18	0.011664769615200278
14.19	0.011724591928170503
14.2	0.011785204180826825
14.21	0.01184661788646289
14.22	0.011908844787237327
14.23	0.011971896859439614
14.24	0.012035786318900099
14.25	0.012100525626547785
14.26	0.012166127494121364
14.27	0.01223260489003756
14.28	0.012299971045422362
14.290000000000001	0.012368239460309578
14.3	0.012437423910012577
14.31	0.012507538451674557
14.32	0.012578597431002756
14.33	0.012650615489192926
14.34	0.012723607570049726
14.35	0.012797588927309814
14.36	0.012872575132173792
14.37	0.012948582081053983
14.38	0.013025626003545121
14.39	0.013103723470625153
14.4	0.013182891403093679
14.41	0.013263147080256044
14.42	0.01334450814886117
14.43	0.013426992632301408
14.44	0.013510618940083345
14.45	0.013595405877578676
14.46	0.013681372656064313
14.47	0.013768538903062016
14.48	0.01385692467298712
14.49	0.013946550458117364
14.5	0.014037437199892528
14.51	0.014129606300556414
14.52	0.014223079635152978
14.53	0.014317879563888589
14.540000000000001	0.014414028944873791
14.55	0.014511551147257143
14.56	0.014610470064765482
14.57	0.014710810129664626
14.58	0.014812596327155295
14.59	0.01491585421022037
14.6	0.015020609914938674
14.61	0.015126890176282892
14.62	0.015234722344418448
14.63	0.015344134401521917
14.64	0.015455154979137608
14.65	0.015567813376091859
14.66	0.01568213957698591
14.67	0.01579816427128833
14.68	0.0159159188730492
14.69	0.01603543554125932
14.7	0.016156747200878292
14.71	0.01627988756455698
14.72	0.01640489115507969
14.73	0.016531793328554534
14.74	0.01666063029837888
14.75	0.0167914391600111
14.76	0.016924257916577964
14.77	0.01705912550535142
14.78	0.017196081825126778
14.790000000000001	0.017335167764538965
14.8	0.01747642523135233
14.81	0.01761989718276249
14.82	0.017765627656750608
14.83	0.017913661804531078
14.84	0.01806404592413657
14.85	0.018216827495185946
14.86	0.018372055214881913
14.87	0.01852977903528933
14.88	0.018690050201944846
14.89	0.01885292129385222
14.9	0.019018446264921676
14.91	0.019186680486910294
14.92	0.019357680793927173
14.93	0.019531505528567954
14.94	0.019708214589746715
14.95	0.019887869482296042
14.96	0.020070533368410522
14.97	0.02025627112101171
14.98	0.020445149379115027
14.99	0.020637236605286984
15.	0.02083260314527917
15.01	0.021031321289936546
15.02	0.021233465339475923
15.03	0.021439111670240523
15.040000000000001	0.021648338804037166
15.05	0.02186122748017109
15.06	0.022077860730299277
15.07	0.022298323956224043
15.08	0.022522705010763405
15.09	0.022751094281832897
15.1	0.022983584779886348
15.11	0.023220272228867234
15.12	0.02346125516083253
15.13	0.023706635014415736
15.14	0.02395651623730956
15.15	0.02421100639295103
15.16	0.024470216271610373
15.17	0.024734260006084374
15.18	0.025003255192218247
15.19	0.025277323014479006
15.2	0.025556588376825763
15.21	0.02584118003912987
15.22	0.02613123075941042
15.23	0.026426877442171374
15.24	0.02672826129313389
15.25	0.027035527980680717
15.26	0.027348827804340024
15.27	0.027668315870662256
15.28	0.027994152276853573
15.290000000000001	0.02832650230256056
15.3	0.02866553661020945
15.31	0.029011431454343307
15.32	0.02936436890040587
15.33	0.029724537053464926
15.34	0.030092130297381732
15.35	0.030467349544971944
15.36	0.030850402499728407
15.37	0.03124150392971594
15.38	0.03164087595427561
15.39	0.032048748344221493
15.4	0.03246535883624936
15.41	0.03289095346231872
15.42	0.033325786894817785
15.43	0.0337701228083666
15.44	0.0342242342591702
15.45	0.03468840408288081
15.46	0.03516292531199726
15.47	0.03564810161388152
15.48	0.03614424775055015
15.49	0.0366516900614605
15.5	0.03717076697059504
15.51	0.0377018295192232
15.52	0.038245241925814376
15.53	0.038801382174658526
15.540000000000001	0.039370642634861314
15.55	0.03995343071148138
15.56	0.04055016953068985
15.57	0.0411612986609617
15.58	0.04178727487242667
15.59	0.04242857293666361
15.6	0.04308568646935513
15.61	0.043759128818393445
15.620000000000001	0.044449434000187645
15.63	0.04515715768712059
15.64	0.04588287824928991
15.65	0.0466271978538823
15.66	0.047390743625759686
15.67	0.0481741688730797
15.68	0.0489781543820318
15.69	0.04980340978504583
15.7	0.0506506750071496
15.71	0.051520721795449406
15.72	0.05241435533707815
15.73	0.05333241597131193
15.74	0.054275781001967435
15.75	0.05524536661661319
15.76	0.05624212991960286
15.77	0.057267071086417924
15.78	0.05832123564735537
15.790000000000001	0.05940571690916342
15.8	0.06052165852384182
15.81	0.06167025721448057
15.82	0.062852765668738
15.83	0.06407049561129623
15.84	0.06532482106746468
15.85	0.06661718183098408
15.86	0.06794908715000117
15.870000000000001	0.06932211964622534
15.88	0.0707379394833236
15.89	0.07219828880179603
15.9	0.07370499643878525
15.91	0.07525998295261171
15.92	0.07686526597322871
15.93	0.07852296590128427
15.94	0.0802353119800898
15.95	0.08200464876647688
15.96	0.08383344302832606
15.97	0.08572429109844822
15.98	0.08767992671650042
15.99	0.08970322939270685
16.	0.09179723332937222
16.01	0.0939651369384198
16.020000000000003	0.09621031299557717
16.03	0.09853631947423643
16.040000000000003	0.10094691110445544
16.05	0.1034460517050603
16.060000000000002	0.10603792733923009
16.07	0.10872696034627358
16.080000000000002	0.11151782430461454
16.090000000000003	0.11441545998284681
16.1	0.11742509233759472
16.110000000000003	0.12055224861793143
16.12	0.12380277763692296
16.130000000000003	0.12718287027058822
16.14	0.13069908124341173
16.150000000000002	0.13435835225705892
16.16	0.13816803651469345
16.17	0.14213592468709035
16.180000000000003	0.14627027235767992
16.19	0.15057982897155625
16.200000000000003	0.15507386829710068
16.21	0.1597622203875771
16.220000000000002	0.16465530500265335
16.23	0.16976416641470723
16.240000000000002	0.17510050948074574
16.250000000000004	0.1806767368052821
16.26	0.18650598675085078
16.270000000000003	0.19260217196757035
16.28	0.19898001800838774
16.290000000000003	0.20565510146842622
16.3	0.2126438869300649
16.310000000000002	0.21996376180558663
16.32	0.22763306793921134
16.330000000000002	0.23567112855365036
16.340000000000003	0.2440982687945077
16.35	0.2529358277298982
16.360000000000003	0.26220615919258783
16.37	0.27193261829685406
16.380000000000003	0.2821395298110082
16.39	0.29285213380775477
16.400000000000002	0.30409650313829834
16.41	0.3158994262734186
16.42	0.32828824792264427
16.430000000000003	0.3412906585814796
16.44	0.3549344227802343
16.450000000000003	0.36924703434176664
16.46	0.38425528544653936
16.470000000000002	0.3999847348282939
16.48	0.4164590590940511
16.490000000000002	0.4336992701421295
16.500000000000004	0.4517227811641786
16.51	0.4705423040632458
16.520000000000003	0.49016456268440267
16.53	0.5105888095233335
16.540000000000003	0.5318051391280945
16.55	0.5537925999031845
16.560000000000002	0.5765171181673721
16.57	0.5999292647875947
16.580000000000002	0.6239619160493332
16.590000000000003	0.6485278868560577
16.6	0.6735176455656755
16.610000000000003	0.6987972546376305
16.62	0.7242067175190099
16.630000000000003	0.7495589461793994
16.64	0.7746395901807751
16.650000000000002	0.7992079804379434
16.66	0.8229994311764687
16.67	0.8457291043072617
16.680000000000003	0.8670975653260035
16.69	0.8867980462886901
16.700000000000003	0.9045252825058834
16.71	0.9199856158932974
16.720000000000002	0.9329078780165302
16.73	0.9430544051505161
16.740000000000002	0.9502314247979413
16.750000000000004	0.9542980145201699
16.76	0.9551728874664904
16.770000000000003	0.9528384082321288
16.78	0.9473414740325483
16.790000000000003	0.9387911799336373
16.8	0.9273534825016178
16.810000000000002	0.9132433407066549
16.82	0.8967150097283283
16.830000000000002	0.8780512696616789
16.840000000000003	0.8575523813568179
16.85	0.835525486375386
16.860000000000003	0.8122750298574543
16.87	0.7880946121850246
16.880000000000003	0.7632604954470978
16.89	0.7380268264497162
16.900000000000002	0.7126225043483456
16.91	0.6872495249118035
16.92	0.6620825751945918
16.930000000000003	0.6372696274869153
16.94	0.6129332827161608
16.950000000000003	0.5891726331182037
16.96	0.5660654446354662
16.970000000000002	0.5436704950689766
16.98	0.5220299400009936
16.990000000000002	0.5011716119170534
17.000000000000004	0.48111118708221473
17.01	0.46185417884276686
17.020000000000003	0.4433977350988221
17.03	0.4257322321171476
17.040000000000003	0.40884266724944895
17.05	0.3927098601903397
17.060000000000002	0.3773114768436995
17.07	0.3626228922943027
17.080000000000002	0.34861791033718176
17.090000000000003	0.33526935694186505
17.1	0.3225495642659731
17.110000000000003	0.31043076064810515
17.12	0.2988853805971417
17.130000000000003	0.2878863072925998
17.14	0.27740705861410836
17.150000000000002	0.2674219262875315
17.160000000000004	0.25790607640941243
17.17	0.24883561840761878
17.180000000000003	0.24018764842329288
17.19	0.231940272154463
17.200000000000003	0.22407261138028126
17.21	0.21656479767608133
17.220000000000002	0.20939795622335558
17.23	0.20255418210379544
17.240000000000002	0.19601651103121168
17.250000000000004	0.1897688861098893
17.26	0.18379612190185232
17.270000000000003	0.17808386683137295
17.28	0.1726185647439714
17.290000000000003	0.16738741626299664
17.3	0.16237834044397223
17.310000000000002	0.15757993710961482
17.32	0.1529814501531054
17.330000000000002	0.14857273201980029
17.340000000000003	0.1443442095153024
17.35	0.14028685103768784
17.360000000000003	0.13639213529201566
17.37	0.13265202151390135
17.380000000000003	0.12905892120428114
17.39	0.12560567135878772
17.400000000000002	0.1222855091606542
17.410000000000004	0.1190920480955483
17.42	0.11601925543898199
17.430000000000003	0.11306143106171732
17.44	0.11021318749522162
17.450000000000003	0.10746943119729085
17.46	0.10482534495735854
17.470000000000002	0.10227637138116005
17.48	0.0998181973954154
17.490000000000002	0.09744673971454453
17.500000000000004	0.09515813121341893
17.51	0.09294870815209323
17.520000000000003	0.09081499820087015
17.53	0.08875370921641954
17.540000000000003	0.08676171872208548
17.55	0.08483606404805903
17.560000000000002	0.0829739330894464
17.57	0.08117265564275135
17.580000000000002	0.079429695283506
17.590000000000003	0.07774264175013779
17.6	0.07610920380121687
17.610000000000003	0.0745272025153456
17.62	0.07299456500488075
17.630000000000003	0.07150931851652288
17.64	0.07006958489357523
17.650000000000002	0.06867357537632206
17.660000000000004	0.06731958571851254
17.67	0.06600599159941918
17.680000000000003	0.06473124431228278
17.69	0.06349386671126983
17.700000000000003	0.06229244940022407
17.71	0.06112564714766209
17.720000000000002	0.05999217551346149
17.73	0.05889080767372164
17.740000000000002	0.05782037143112237
17.750000000000004	0.056779746399025235
17.76	0.05576786134829615
17.770000000000003	0.05478369170659785
17.78	0.05382625720058686
17.790000000000003	0.05289461963206354
17.8	0.05198788077975722
17.810000000000002	0.05110518041894886
17.82	0.050245694451674525
17.830000000000002	0.0494086331407136
17.840000000000003	0.048593239441035725
17.85	0.047798787422771695
17.860000000000003	0.04702458078017619
17.87	0.04626995142142171
17.880000000000003	0.045534258134359434
17.89	0.04481688532375606
17.900000000000002	0.04411724181574054
17.910000000000004	0.04343475972552789
17.92	0.042768893384689116
17.930000000000003	0.04211911832451403
17.94	0.041484930312200935
17.950000000000003	0.04086584443683344
17.96	0.04026139424228815
17.970000000000002	0.03967113090439243
17.98	0.039094622449826144
17.990000000000002	0.038531453014408135
18.000000000000004	0.03798122213856163
18.01	0.03744354409787679
18.020000000000003	0.03691804726682983
18.03	0.03640437351382713
18.040000000000003	0.03590217762584717
18.05	0.0354111267610798
18.060000000000002	0.03493089992802471
18.07	0.03446118748963848
18.080000000000002	0.03400169069117016
18.090000000000003	0.03355212121043241
18.1	0.03311220072931044
18.110000000000003	0.03268166052538739
18.12	0.032260241082634394
18.130000000000003	0.03184769172016349
18.14	0.03144377023811248
18.150000000000002	0.03104824257976752
18.160000000000004	0.030660882509101112
18.17	0.030281471302924787
18.180000000000003	0.029909797456925357
18.19	0.029545656404878207
18.200000000000003	0.02918885025037155
18.21	0.028839187510426464
18.220000000000002	0.02849648287040874
18.23	0.02816055694968685
18.240000000000002	0.027831236077495793
18.250000000000004	0.027508352078517883
18.26	0.027191742067698973
18.270000000000003	0.02688124825385996
18.28	0.026576717751676086
18.290000000000003	0.026278002401624524
18.3	0.02598495859752242
18.310000000000002	0.025697447121290542
18.32	0.025415332984610947
18.330000000000002	0.025138485277145416
18.340000000000003	0.024866777021016192
18.35	0.0246000850312549
18.360000000000003	0.024338289781944352
18.37	0.024081275277794755
18.380000000000003	0.023828928930900755
18.39	0.023581141442450118
18.400000000000002	0.02333780668915524
18.410000000000004	0.023098821614197275
18.42	0.022864086122480923
18.430000000000003	0.02263350298000741
18.44	0.022406977717183647
18.450000000000003	0.022184418535893508
18.46	0.02196573622016753
18.470000000000002	0.021750844050291356
18.48	0.02153965772020787
18.490000000000002	0.021332095258065776
18.500000000000004	0.021128076949783896
18.51	0.020927525265498584
18.520000000000003	0.02073036478877388
18.53	0.020536522148456825
18.540000000000003	0.020345925953065155
18.55	0.020158506727603786
18.560000000000002	0.019974196852704965
18.57	0.019792930506000367
18.580000000000002	0.01961464360562748
18.590000000000003	0.019439273755787474
18.6	0.01926676019426693
18.610000000000003	0.019097043741844864
18.62	0.018930066753509462
18.630000000000003	0.01876577307140834
18.64	0.01860410797946805
18.650000000000002	0.018445018159608827
18.660000000000004	0.018288451649498754
18.67	0.018134357801780323
18.680000000000003	0.017982687244714173
18.69	0.017833391844184802
18.700000000000003	0.017686424667012788
18.71	0.017541739945524867
18.720000000000002	0.01739929304333175
18.73	0.017259040422268425
18.740000000000002	0.01712093961045096
18.750000000000004	0.016984949171407717
18.76	0.01685102867424521
18.770000000000003	0.01671913866480678
18.78	0.01658924063779028
18.790000000000003	0.016461297009784857
18.8	0.016335271093196758
18.810000000000002	0.01621112707102614
18.82	0.01608882997246882
18.830000000000002	0.01596834564930746
18.840000000000003	0.015849640753067325
18.85	0.015732682712906013
18.860000000000003	0.015617439714211171
18.87	0.01550388067788181
18.880000000000003	0.015391975240265957
18.89	0.015281693733734232
18.900000000000002	0.015173007167863614
18.910000000000004	0.015065887211211928
18.92	0.014960306173660747
18.930000000000003	0.014856236989307048
18.94	0.014753653199885133
18.950000000000003	0.014652528938698466
18.96	0.01455283891504542
18.970000000000002	0.01445455839912049
18.98	0.014357663207376003
18.990000000000002	0.014262129688326058
19.000000000000004	0.014167934708780968
19.01	0.01407505564049379
19.020000000000003	0.013983470347207516
19.03	0.013893157172088898
19.040000000000003	0.013804094925534562
19.05	0.01371626287333873
19.060000000000002	0.013629640725208989
19.07	0.013544208623619517
19.080000000000002	0.013459947132989468
19.090000000000003	0.013376837229177568
19.1	0.01329486028928032
19.110000000000003	0.01321399808172508
19.12	0.013134232756648967
19.130000000000003	0.013055546836552653
19.14	0.012977923207221461
19.150000000000002	0.012901345108904734
19.160000000000004	0.012825796127744928
19.17	0.01275126018744882
19.180000000000003	0.012677721541192797
19.19	0.012605164763755155
19.200000000000003	0.012533574743867609
19.21	0.01246293667677984
19.220000000000002	0.012393236057029744
19.23	0.012324458671413694
19.240000000000002	0.012256590592149204
19.250000000000004	0.012189618170226119
19.26	0.01212352802893829
19.270000000000003	0.012058307057591698
19.28	0.01199394240538329
19.290000000000003	0.011930421475444193
19.3	0.011867731919044791
19.310000000000002	0.01180586162995325
19.32	0.01174479873894676
19.330000000000002	0.011684531608467103
19.340000000000003	0.011625048827419632
19.35	0.011566339206108483
19.360000000000003	0.01150839177130615
19.37	0.011451195761452003
19.380000000000003	0.011394740621976535
19.39	0.011339016000748244
19.400000000000002	0.011284011743637433
19.410000000000004	0.011229717890196706
19.42	0.011176124669451544
19.430000000000003	0.011123222495800006
19.44	0.011071001965017554
19.450000000000003	0.0110194538503636
19.46	0.010968569098787954
19.470000000000002	0.010918338827232973
19.48	0.010868754319029976
19.490000000000002	0.01081980702038605
19.500000000000004	0.010771488536959901
19.51	0.010723790630523042
19.520000000000003	0.010676705215704773
19.53	0.01063022435681848
19.540000000000003	0.010584340264766364
19.55	0.010539045294021446
19.560000000000002	0.010494331939683584
19.57	0.010450192834608763
19.580000000000002	0.010406620746607911
19.590000000000003	0.010363608575715472
19.6	0.010321149351523735
19.610000000000003	0.010279236230582592
19.62	0.01023786249386258
19.630000000000003	0.010197021544278737
19.64	0.010156706904275158
19.650000000000002	0.010116912213466863
19.660000000000004	0.010077631226339081
19.67	0.010038857810001087
19.680000000000003	0.010000585941994145
19.69	0.009962809708151481
19.700000000000003	0.009925523300509194
19.71	0.009888721015266813
19.720000000000002	0.009852397250795994
19.73	0.009816546505696348
19.740000000000002	0.009781163376896924
19.750000000000004	0.00974624255780255
19.76	0.009711778836483265
19.770000000000003	0.009677767093906355
19.78	0.009644202302209817
19.790000000000003	0.00961107952301559
19.8	0.009578393905782287
19.810000000000002	0.009546140686196199
19.82	0.0095143151845993
19.830000000000002	0.009482912804453875
19.840000000000003	0.009451929030842177
19.85	0.009421359429001123
19.860000000000003	0.009391199642890095
19.87	0.009361445393792075
19.880000000000003	0.00933209247894664
19.89	0.00930313677021406
19.900000000000002	0.00927457421277018
19.910000000000004	0.009246400823830965
19.92	0.00921861269140584
19.930000000000003	0.009191205973079819
19.94	0.009164176894822988
19.950000000000003	0.00913752174982698
19.96	0.00911123689736808
19.970000000000002	0.009085318761695712
19.98	0.009059763830946407
19.990000000000002	0.009034568656082058
20.000000000000004	0.009009729849852335
20.01	0.008985244085780374
20.020000000000003	0.008961108097171381
20.03	0.008937318676143755
20.040000000000003	0.008913872672681704
20.05	0.008890766993709638
20.060000000000002	0.00886799860218693
20.07	0.008845564516223633
20.080000000000002	0.00882346180821553
20.090000000000003	0.008801687603999143
20.1	0.008780239082025597
20.110000000000003	0.008759113472553065
20.12	0.008738308056857559
20.130000000000003	0.008717820166461452
20.14	0.008697647182379557
20.150000000000002	0.008677786534382089
20.160000000000004	0.008658235700274514
20.17	0.00863899220519359
20.180000000000003	0.008620053620919414
20.19	0.00860141756520328
20.200000000000003	0.008583081701110587
20.21	0.008565043736379079
20.220000000000002	0.008547301422791429
20.23	0.0085298525555626
20.240000000000002	0.008512694972740894
20.250000000000004	0.008495826554623208
20.26	0.008479245223183534
20.270000000000003	0.00846294894151482
20.28	0.008446935713283968
20.290000000000003	0.008431203582199337
20.3	0.008415750631490899
20.310000000000002	0.008400574983402622
20.32	0.008385674798696926
20.330000000000002	0.008371048276170747
20.340000000000003	0.008356693652183375
20.35	0.008342609200195574
20.360000000000003	0.008328793230319794
20.37	0.008315244088881396
20.380000000000003	0.008301960157990541
20.39	0.008288939855124704
20.400000000000002	0.008276181632721487
20.410000000000004	0.008263683977781624
20.42	0.008251445411482023
20.430000000000003	0.008239464488798531
20.44	0.008227739798138517
20.450000000000003	0.008216269960982757
20.46	0.008205053631536854
20.470000000000002	0.008194089496391712
20.48	0.008183376274193077
20.490000000000002	0.008172912715319986
20.500000000000004	0.008162697601572006
20.51	0.00815272974586499
20.520000000000003	0.008143007991935385
20.53	0.008133531214052978
20.540000000000003	0.008124298316741625
20.55	0.008115308234508485
20.560000000000002	0.0081065599315808
20.57	0.008098052401650978
20.580000000000002	0.008089784667629166
20.590000000000003	0.008081755781403651
20.6	0.008073964823608778
20.610000000000003	0.008066410903400321
20.62	0.008059093158238346
20.630000000000003	0.008052010753677176
20.64	0.008045162883162768
20.650000000000002	0.00803854876783705
20.660000000000004	0.008032167656349346
20.67	0.008026018824674798
20.680000000000003	0.008020101575939602
20.69	0.008014415240253075
20.700000000000003	0.008008959174546526
20.71	0.00800373276241868
20.720000000000002	0.007998735413987795
20.73	0.007993966565750353
20.740000000000002	0.00798942568044612
20.750000000000004	0.007985112246929816
20.76	0.007981025780048926
20.770000000000003	0.007977165820528171
20.78	0.007973531934859925
20.790000000000003	0.007970123715201095
20.8	0.007966940779276163
20.810000000000002	0.007963982770286282
20.82	0.007961249356824629
20.830000000000002	0.007958740232797768
20.840000000000003	0.007956455117353087
20.85	0.00795439375481225
20.860000000000003	0.007952555914610707
20.87	0.007950941391243067
20.880000000000003	0.007949550004214526
20.89	0.007948381597998221
20.900000000000002	0.007947436041998409
20.910000000000004	0.007946713230519657
20.92	0.00794621308274185
20.930000000000003	0.007945935542701121
20.94	0.007945880579276633
20.950000000000003	0.007946048186183175
20.96	0.007946438381969779
20.970000000000002	0.007947051210023965
20.98	0.007947886738582084
20.990000000000002	0.007948945060745368
21.000000000000004	0.00795022629450192
21.01	0.007951730582754564
21.020000000000003	0.007953458093354657
21.03	0.007955409019141671
21.040000000000003	0.007957583577988876
21.05	0.007959982012854775
21.060000000000002	0.007962604591840703
21.07	0.007965451608254213
21.080000000000002	0.00796852338067866
21.090000000000003	0.007971820253048673
21.1	0.007975342594731807
21.110000000000003	0.007979090800616227
21.12	0.007983065291204582
21.130000000000003	0.007987266512714022
21.14	0.007991694937182464
21.150000000000002	0.0079963510625811
21.160000000000004	0.0080012354129332
21.17	0.008006348538439335
21.180000000000003	0.008011691015608923
21.19	0.008017263447398287
21.200000000000003	0.00802306646335526
21.21	0.008029100719770267
21.220000000000002	0.008035366899834168
21.23	0.008041865713802722
21.240000000000002	0.008048597899167877
21.250000000000004	0.008055564220835854
21.26	0.00806276547131219
21.270000000000003	0.008070202470893779
21.28	0.008077876067867924
21.290000000000003	0.008085787138718681
21.3	0.008093936588340242
21.310000000000002	0.008102325350257926
21.32	0.008110954386856304
21.330000000000002	0.008119824689615057
21.340000000000003	0.008128937279352426
21.35	0.008138293206476249
21.360000000000003	0.008147893551243008
21.37	0.00815773942402472
21.380000000000003	0.008167831965583936
21.39	0.008178172347356839
21.400000000000002	0.008188761771744733
21.410000000000004	0.008199601472413847
21.42	0.00821069271460383
21.430000000000003	0.00822203679544477
21.44	0.008233635044283195
21.450000000000003	0.008245488823016891
21.46	0.0082575995264389
21.470000000000002	0.008269968582590846
21.48	0.008282597453125502
21.490000000000002	0.008295487633679157
21.500000000000004	0.008308640654253505
21.51	0.008322058079607604
21.520000000000003	0.00833574150965985
21.53	0.008349692579900208
21.540000000000003	0.008363912961812978
21.55	0.008378404363310025
21.560000000000002	0.008393168529175113
21.57	0.008408207241518958
21.580000000000002	0.008423522320245834
21.590000000000003	0.008439115623531427
21.6	0.008454989048312407
21.610000000000003	0.008471144530788047
21.62	0.008487584046933734
21.630000000000003	0.008504309613027084
21.64	0.008521323286186516
21.650000000000002	0.008538627164922841
21.660000000000004	0.0085562233897038
21.67	0.00857411414353218
21.680000000000003	0.008592301652537531
21.69	0.008610788186581784
21.700000000000003	0.008629576059879214
21.71	0.008648667631630875
21.720000000000002	0.008668065306673902
21.73	0.008687771536145975
21.740000000000002	0.008707788818165347
21.750000000000004	0.00872811969852648
21.76	0.008748766771412094
21.770000000000003	0.008769732680121654
21.78	0.008791020117816517
21.790000000000003	0.008812631828282775
21.8	0.008834570606711126
21.810000000000002	0.008856839300495469
21.82	0.008879440810049209
21.830000000000002	0.008902378089641044
21.840000000000003	0.008925654148249506
21.85	0.008949272050437494
21.860000000000003	0.008973234917246982
21.87	0.008997545927114098
21.880000000000003	0.00902220831680566
21.89	0.009047225382376864
21.900000000000002	0.009072600480151573
21.910000000000004	0.009098337027724753
21.92	0.009124438504988317
21.930000000000003	0.009150908455180629
21.94	0.009177750485960194
21.950000000000003	0.009204968270504255
21.96	0.009232565548632742
21.970000000000002	0.009260546127958454
21.98	0.009288913885063642
21.990000000000002	0.009317672766704229
22.000000000000004	0.009346826791041733
22.01	0.009376380048904183
22.020000000000003	0.00940633670507618
22.03	0.0094367009996192
22.040000000000003	0.009467477249222797
22.05	0.009498669848587342
22.060000000000002	0.009530283271839428
22.07	0.009562322073980162
22.080000000000002	0.009594790892368027
22.090000000000003	0.009627694448236362
22.1	0.00966103754824672
22.110000000000003	0.009694825086079386
22.12	0.009729062044060993
22.130000000000003	0.009763753494831577
22.14	0.009798904603050572
22.150000000000002	0.009834520627144261
22.160000000000004	0.00987060692109449
22.17	0.00990716893627058
22.180000000000003	0.009944212223305264
22.19	0.009981742434015551
22.200000000000003	0.01001976532337045
22.21	0.010058286751505809
22.220000000000002	0.010097312685788513
22.23	0.010136849202930618
22.240000000000002	0.010176902491155222
22.250000000000004	0.01021747885241512
22.26	0.01025858470466616
22.270000000000003	0.010300226584196234
22.28	0.01034241114801179
22.290000000000003	0.010385145176283353
22.3	0.010428435574851689
22.310000000000002	0.010472289377796295
22.32	0.010516713750067712
22.330000000000002	0.010561715990186158
22.340000000000003	0.010607303533007215
22.35	0.010653483952557507
22.360000000000003	0.010700264964941902
22.37	0.01074765443132393
22.380000000000003	0.010795660360982362
22.39	0.010844290914444995
22.400000000000002	0.010893554406703138
22.410000000000004	0.010943459310507863
22.42	0.010994014259751179
22.430000000000003	0.011045228052934604
22.44	0.011097109656726929
22.450000000000003	0.011149668209614884
22.46	0.011202913025648246
22.470000000000002	0.011256853598283215
22.48	0.011311499604326185
22.490000000000002	0.011366860907981474
22.500000000000004	0.011422947565005451
22.51	0.011479769826970977
22.520000000000003	0.011537338145644994
22.53	0.011595663177482382
22.540000000000003	0.011654755788240673
22.55	0.011714627057717978
22.560000000000002	0.011775288284618877
22.57	0.01183675099155142
22.580000000000002	0.011899026930160077
22.590000000000003	0.011962128086397973
22.6	0.01202606668594327
22.610000000000003	0.012090855199764031
22.62	0.012156506349836064
22.630000000000003	0.012223033115018806
22.64	0.012290448737093677
22.650000000000002	0.012358766726970706
22.660000000000004	0.012428000871068351
22.67	0.01249816523787174
22.680000000000003	0.012569274184675922
22.69	0.012641342364518766
22.700000000000003	0.012714384733311209
22.71	0.012788416557169016
22.720000000000002	0.012863453419955484
22.73	0.012939511231038982
22.740000000000002	0.013016606233274133
22.750000000000004	0.01309475501121395
22.76	0.013173974499559444
22.770000000000003	0.013254281991855693
22.78	0.013335695149441577
22.790000000000003	0.013418232010662645
22.8	0.013501911000354892
22.810000000000002	0.013586750939609381
22.82	0.013672771055826385
22.830000000000002	0.013759990993069867
22.840000000000003	0.013848430822731357
22.85	0.013938111054514514
22.860000000000003	0.014029052647751561
22.87	0.014121277023061785
22.880000000000003	0.014214806074365998
22.89	0.014309662181266586
22.900000000000002	0.014405868221809117
22.910000000000004	0.014503447585635463
22.92	0.014602424187544904
22.930000000000003	0.014702822481476724
22.94	0.014804667474927813
22.950000000000003	0.014907984743823903
22.96	0.015012800447856665
22.970000000000002	0.01511914134630776
22.98	0.015227034814373147
22.990000000000002	0.015336508860009247
23.000000000000004	0.015447592141317553
23.01	0.015560313984488776
23.020000000000003	0.01567470440232618
23.03	0.01579079411337048
23.040000000000003	0.015908614561647026
23.05	0.016028197937060038
23.060000000000002	0.016149577196456915
23.07	0.016272786085388444
23.080000000000002	0.016397859160590812
23.090000000000003	0.016524831813216533
23.1	0.01665374029284322
23.110000000000003	0.01678462173228999
23.12	0.01691751417327145
23.130000000000003	0.017052456592923492
23.14	0.017189488931232278
23.150000000000002	0.017328652119403785
23.160000000000004	0.01746998810920863
23.17	0.017613539903342728
23.180000000000003	0.017759351586841818
23.19	0.017907468359592293
23.200000000000003	0.01805793656998287
23.21	0.018210803749741145
23.220000000000002	0.01836611865000493
23.23	0.01852393127867473
23.240000000000002	0.01868429293910376
23.250000000000004	0.018847256270176225
23.26	0.019012875287832492
23.270000000000003	0.019181205428101766
23.28	0.019352303591701446
23.290000000000003	0.01952622819027222
23.3	0.019703039194313376
23.310000000000002	0.01988279818289411
23.32	0.02006556839520966
23.330000000000002	0.020251414784068833
23.340000000000003	0.020440404071385674
23.35	0.020632604805769478
23.360000000000003	0.0208280874222985
23.37	0.021026924304573178
23.380000000000003	0.02122918984914851
23.39	0.02143496053244844
23.400000000000002	0.021644314980273333
23.410000000000004	0.02185733404001169
23.42	0.022074100855678923
23.430000000000003	0.022294700945909143
23.44	0.022519222285029998
23.450000000000003	0.022747755387362227
23.46	0.022980393394887767
23.470000000000002	0.023217232168442667
23.48	0.023458370382592013
23.490000000000002	0.023703909624360465
23.500000000000004	0.02395395449599414
23.51	0.024208612721942194
23.520000000000003	0.02446799526025626
23.53	0.02473221641861177
23.540000000000003	0.02500139397517684
23.55	0.02527564930454903
23.560000000000002	0.025555107509012794
23.57	0.02583989755536431
23.580000000000002	0.026130152417577393
23.590000000000003	0.02642600922559342
23.6	0.02672760942053217
23.610000000000003	0.02703509891664316
23.62	0.027348628270324183
23.630000000000003	0.02766835285656416
23.64	0.02799443305317438
23.650000000000002	0.02832703443320777
23.660000000000004	0.028666327965967874
23.67	0.02901249022705593
23.680000000000003	0.029365703617908204
23.69	0.02972615659531492
23.700000000000003	0.03009404391143571
23.71	0.030469566864855413
23.720000000000002	0.030852933563259483
23.73	0.031244359198335032
23.740000000000002	0.03164406633354809
23.750000000000004	0.032052285205476524
23.76	0.03246925403942758
23.770000000000003	0.032895219380104306
23.78	0.03333043643813513
23.790000000000003	0.0337751694533309
23.8	0.034229692075582054
23.810000000000002	0.034694287764367095
23.82	0.035169250207903076
23.830000000000002	0.035654883763031164
23.840000000000003	0.03615150391699378
23.85	0.036659437772345
23.860000000000003	0.03717902455629808
23.87	0.037710616155900725
23.880000000000003	0.038254577680526695
23.89	0.03881128805325147
23.900000000000002	0.039381140632791134
23.910000000000004	0.03996454386778336
23.92	0.04056192198531483
23.930000000000003	0.04117371571571234
23.94	0.04180038305574919
23.950000000000003	0.042442400072571065
23.96	0.0431002617507716
23.970000000000002	0.04377448288524611
23.98	0.04446559902258392
23.990000000000002	0.04517416745399101
24.000000000000004	0.04590076826289011
24.01	0.04664600543059405
24.020000000000003	0.047410508003667404
24.03	0.048194931326819596
24.040000000000003	0.04899995834547877
24.05	0.04982630098243036
24.060000000000002	0.05067470159325878
24.070000000000004	0.05154593450560992
24.080000000000002	0.05244080764769907
24.090000000000003	0.053360164271806856
24.1	0.054304884778965876
24.110000000000003	0.055275888651449334
24.12	0.05627413650014295
24.130000000000003	0.057300632234397866
24.14	0.05835642536250124
24.150000000000002	0.05944261343147652
24.160000000000004	0.06056034461555585
24.17	0.06171082046335284
24.180000000000003	0.06289529881446593
24.19	0.0641150968970307
24.200000000000003	0.06537159461858182
24.21	0.06666623806346146
24.220000000000002	0.06800054321099884
24.23	0.06937609988967476
24.240000000000002	0.07079457598365341
24.250000000000004	0.07225772190917917
24.26	0.07376737537965017
24.270000000000003	0.07532546647952891
24.28	0.07693402306866816
24.290000000000003	0.07859517654022524
24.3	0.08031116795692524
24.310000000000002	0.08208435459224624
24.320000000000004	0.0839172169048823
24.330000000000002	0.08581236597689107
24.340000000000003	0.08777255144791886
24.35	0.08980066998013642
24.360000000000003	0.09189977429080233
24.37	0.09407308279170673
24.380000000000003	0.09632398987728608
24.39	0.0986560769056917
24.400000000000002	0.10107312391972485
24.410000000000004	0.10357912215714236
24.42	0.10617828740252304
24.430000000000003	0.10887507423531796
24.44	0.11167419123127127
24.450000000000003	0.11458061717657263
24.46	0.11759961835603894
24.470000000000002	0.12073676697821016
24.48	0.12399796080115477
24.490000000000002	0.12738944402302582
24.500000000000004	0.13091782950058978
24.51	0.1345901223569313
24.520000000000003	0.13841374503578618
24.53	0.14239656385423072
24.540000000000003	0.1465469170970985
24.55	0.15087364468479675
24.560000000000002	0.15538611943078082
24.570000000000004	0.16009427988402294
24.580000000000002	0.16500866472543313
24.590000000000003	0.17014044865267228
24.6	0.1755014796444924
24.610000000000003	0.18110431744123412
24.62	0.18696227300971316
24.630000000000003	0.1930894486764055
24.64	0.19950077850811576
24.650000000000002	0.20621206839143652
24.660000000000004	0.21324003510503203
24.67	0.2206023434883485
24.680000000000003	0.22831764057857568
24.69	0.23640558530858
24.700000000000003	0.24488687202269555
24.71	0.25378324566582816
24.720000000000002	0.2631175060231973
24.73	0.2729134978222202
24.740000000000002	0.2831960828423858
24.750000000000004	0.2939910894008659
24.76	0.30532523368056147
24.770000000000003	0.3172260063325463
24.78	0.3297215166117371
24.790000000000003	0.34284028499251307
24.8	0.3566109737709377
24.810000000000002	0.3710620436160166
24.820000000000004	0.38622132243051815
24.830000000000002	0.40211547129538355
24.840000000000003	0.41876933081448026
24.85	0.43620513001202177
24.860000000000003	0.4544415392909942
24.87	0.47349254914508654
24.880000000000003	0.4933661577285845
24.89	0.5140628535308385
24.900000000000002	0.5355738848831774
24.910000000000004	0.5578793165456929
24.92	0.5809458859378283
24.930000000000003	0.6047246884313665
24.94	0.6291487431287853
24.950000000000003	0.6541305180072872
24.96	0.6795595259675284
24.970000000000002	0.7053001400945181
24.98	0.7311898150265035
24.990000000000002	0.7570379379672678
25.000000000000004	0.7826255620978125
25.01	0.8077062898611971
25.020000000000003	0.8320085655629524
25.03	0.8552395975738637
25.040000000000003	0.8770910532907152
25.05	0.8972465517279299
25.060000000000002	0.9153908220719755
25.070000000000004	0.9312202126024236
25.080000000000002	0.9444540426903166
25.090000000000003	0.9548461181941325
25.1	0.9621956083187073
25.110000000000003	0.9663564385532782
25.12	0.9672444091956406
25.130000000000003	0.9648414064207606
25.14	0.959196318471129
25.150000000000002	0.9504225714457125
25.160000000000004	0.938692513709178
25.17	0.9242291588031445
25.180000000000003	0.9072960047217483
25.19	0.8881857582400541
25.200000000000003	0.8672088009920801
25.21	0.8446821510903452
25.220000000000002	0.8209195248714282
25.23	0.7962229183480836
25.240000000000002	0.7708759368612055
25.250000000000004	0.7451389282048231
25.26	0.7192458347498802
25.270000000000003	0.6934025808335031
25.28	0.6677867527187337
25.290000000000003	0.6425483046048097
25.3	0.617811027683511
25.310000000000002	0.5936745416085528
25.320000000000004	0.5702166011736891
25.330000000000002	0.5474955491063195
25.340000000000003	0.5255527840075388
25.35	0.5044151475479103
25.360000000000003	0.4840971653681481
25.37	0.46460310107045427
25.380000000000003	0.44592880225606735
25.39	0.4280633322417435
25.400000000000002	0.4109903915588628
25.410000000000004	0.39468954036720527
25.42	0.379137237236522
25.430000000000003	0.36430771202455736
25.44	0.35017369137058607
25.450000000000003	0.33670699508196406
25.46	0.32387902077443914
25.470000000000002	0.31166113280333696
25.48	0.30002496998905526
25.490000000000002	0.28894268503489334
25.500000000000004	0.2783871269530974
25.51	0.26833197631395367
25.520000000000003	0.2587518417500717
25.53	0.24962232489897615
25.540000000000003	0.24092005985827888
25.55	0.23262273225566993
25.560000000000002	0.2247090821925608
25.570000000000004	0.21715889459583348
25.580000000000002	0.20995297989368314
25.590000000000003	0.20307314740765162
25.6	0.19650217341172097
25.610000000000003	0.19022376543911593
25.62	0.18422252410905676
25.630000000000003	0.17848390348930457
25.64	0.17299417079859825
25.650000000000002	0.16774036607844534
25.660000000000004	0.16271026232094898
25.67	0.15789232642232648
25.680000000000003	0.15327568123724727
25.69	0.14885006893232727
25.700000000000003	0.14460581577543338
25.71	0.14053379844853667
25.720000000000002	0.13662541193263192
25.73	0.13287253898286588
25.740000000000002	0.12926752118807677
25.750000000000004	0.12580313159092038
25.76	0.12247254883103499
25.770000000000003	0.11926933276362478
25.78	0.11618740149886035
25.790000000000003	0.11322100980260351
25.8	0.11036472879625152
25.810000000000002	0.10761342689181592
25.820000000000004	0.10496225189833469
25.830000000000002	0.10240661423605013
25.840000000000003	0.09994217119620058
25.85	0.0975648121859482
25.860000000000003	0.09527064490004583
25.87	0.09305598236324326
25.880000000000003	0.09091733078988087
25.89	0.08885137820975152
25.900000000000002	0.08685498381187952
25.910000000000004	0.08492516796056643
25.92	0.08305910284052499
25.930000000000003	0.0812541036905307
25.94	0.07950762058740247
25.950000000000003	0.07781723074446599
25.96	0.07618063129091487
25.970000000000002	0.07459563250059105
25.98	0.0730601514407631
25.990000000000002	0.07157220601333851
26.000000000000004	0.07012990936283223
26.01	0.0687314646270411
26.020000000000003	0.06737516000800332
26.03	0.06605936414234938
26.040000000000003	0.06478252175148685
26.05	0.06354314955344881
26.060000000000002	0.062339832419409935
26.070000000000004	0.06117121975905821
26.080000000000002	0.06003602212005409
26.090000000000003	0.058933007987824984
26.1	0.05786100077286887
26.110000000000003	0.056818875973595875
26.12	0.0558055585035746
26.130000000000003	0.05482002017275747
26.14	0.05386127731300761
26.150000000000002	0.052928388538858034
26.160000000000004	0.052020452635074446
26.17	0.05113660656312753
26.180000000000003	0.050276023579236405
26.19	0.049437911457099776
26.200000000000003	0.04862151080891713
26.21	0.04782609349869791
26.220000000000002	0.04705096114227253
26.23	0.0462954436887749
26.240000000000002	0.04555889807869433
26.250000000000004	0.04484070697395194
26.26	0.04414027755569379
26.270000000000003	0.04345704038582762
26.28	0.04279044832854687
26.290000000000003	0.04213997552833119
26.3	0.041505116441160096
26.310000000000002	0.04088538491584117
26.320000000000004	0.040280313322593804
26.330000000000002	0.039689451726169965
26.340000000000003	0.03911236710099361
26.35	0.03854864258593224
26.360000000000003	0.03799787677648209
26.37	0.037459683052265665
26.380000000000003	0.036933688937886934
26.39	0.03641953549529517
26.400000000000002	0.03591687674592133
26.410000000000004	0.03542537912097149
26.42	0.03494472093832987
26.430000000000003	0.03447459190464577
26.44	0.034014692641245584
26.450000000000003	0.03356473423259
26.46	0.03312443779609267
26.470000000000002	0.03269353407214984
26.48	0.03227176303334092
26.490000000000002	0.0318588735117741
26.500000000000004	0.03145462284365523
26.51	0.031058776530173256
26.520000000000003	0.030671107913868755
26.53	0.03029139786969505
26.540000000000003	0.029919434510021367
26.55	0.029555012902875554
26.560000000000002	0.02919793480275397
26.570000000000004	0.028848008393381155
26.580000000000002	0.028505048041809773
26.590000000000003	0.028168874063311925
26.6	0.027839312496524247
26.610000000000003	0.027516194888344545
26.62	0.027199358088108073
26.630000000000003	0.02688864405059024
26.64	0.02658389964741542
26.650000000000002	0.026284976486459808
26.660000000000004	0.025991730738880635
26.67	0.025704022973395208
26.680000000000003	0.025421717997480223
26.69	0.025144684705159053
26.700000000000003	0.024872795931071293
26.71	0.024605928310534847
26.720000000000002	0.024343962145320582
26.73	0.024086781274880086
26.740000000000002	0.02383427295277452
26.750000000000004	0.023586327728068533
26.76	0.02334283933146848
26.770000000000003	0.02310370456598283
26.78	0.02286882320191301
26.790000000000003	0.02263809787597167
26.8	0.022411433994352532
26.810000000000002	0.02218873963957355
26.820000000000004	0.02196992548092968
26.830000000000002	0.02175490468839674
26.840000000000003	0.02154359284983651
26.85	0.02133590789136125
26.860000000000003	0.021131770000718753
26.87	0.020931101553574645
26.880000000000003	0.02073382704256017
26.89	0.020539873008976778
26.900000000000002	0.020349167977037886
26.910000000000004	0.020161642390548424
26.92	0.01997722855191299
26.930000000000003	0.019795860563382558
26.94	0.01961747427044242
26.950000000000003	0.01944200720725546
26.96	0.019269398544075948
26.970000000000002	0.019099589036553545
26.98	0.01893252097685042
26.990000000000002	0.018768138146498782
27.000000000000004	0.018606385770929133
27.01	0.01844721047560093
27.020000000000003	0.018290560243673256
27.03	0.01813638437515461
27.040000000000003	0.017984633447471324
27.05	0.0178352592774021
27.060000000000002	0.01768821488432204
27.070000000000004	0.017543454454707706
27.080000000000002	0.017400933307852733
27.090000000000003	0.017260607862747926
27.1	0.017122435606082002
27.110000000000003	0.016986375061317612
27.12	0.016852385758805252
27.130000000000003	0.016720428206892055
27.14	0.01659046386399175
27.150000000000002	0.01646245511157547
27.160000000000004	0.01633636522805358
27.17	0.01621215836351117
27.180000000000003	0.016089799515268406
27.19	0.01596925450423469
27.200000000000003	0.01585048995202578
27.21	0.01573347325881948
27.220000000000002	0.015618172581918404
27.23	0.015504556814999192
27.240000000000002	0.01539259556801892
27.250000000000004	0.015282259147758182
27.26	0.015173518538976532
27.270000000000003	0.015066345386159197
27.28	0.01496071197583326
27.290000000000003	0.01485659121943427
27.3	0.014753956636703225
27.310000000000002	0.01465278233959475
27.320000000000004	0.014553043016681044
27.330000000000002	0.014454713918030663
27.340000000000003	0.014357770840549525
27.35	0.014262190113765148
27.360000000000003	0.014167948586041132
27.37	0.014075023611205722
27.380000000000003	0.013983393035580988
27.39	0.013893035185399185
27.400000000000002	0.013803928854592938
27.410000000000004	0.013716053292946591
27.42	0.013629388194596661
27.430000000000003	0.013543913686870579
27.44	0.013459610319451113
27.450000000000003	0.013376459053856605
27.46	0.013294441253226383
27.470000000000002	0.013213538672401584
27.48	0.013133733448290988
27.490000000000002	0.01305500809051388
27.500000000000004	0.012977345472309172
27.51	0.012900728821704196
27.520000000000003	0.012825141712932971
27.53	0.012750568058097761
27.540000000000003	0.012676992099063849
27.55	0.012604398399582915
27.560000000000002	0.01253277183763512
27.570000000000004	0.012462097597985004
27.580000000000002	0.012392361164943367
27.590000000000003	0.012323548315328637
27.6	0.012255645111622634
27.610000000000003	0.012188637895313189
27.62	0.012122513280419007
27.630000000000003	0.012057258147190556
27.64	0.011992859635981484
27.650000000000002	0.011929305141286107
27.660000000000004	0.01186658230593709
27.67	0.011804679015458518
27.680000000000003	0.011743583392570376
27.69	0.011683283791839211
27.700000000000003	0.01162376879447053
27.71	0.011565027203239204
27.720000000000002	0.0115070480375535
27.73	0.01144982052864866
27.740000000000002	0.011393334114906131
27.750000000000004	0.011337578437295468
27.76	0.011282543334934106
27.770000000000003	0.011228218840762588
27.78	0.01117459517733146
27.790000000000003	0.011121662752696486
27.8	0.011069412156419413
27.810000000000002	0.011017834155670671
27.820000000000004	0.010966919691431857
27.830000000000002	0.010916659874794496
27.840000000000003	0.010867045983352286
27.85	0.010818069457685247
27.860000000000003	0.010769721897931364
27.87	0.01072199506044511
27.880000000000003	0.010674880854539026
27.89	0.010628371339306792
27.900000000000002	0.010582458720525278
27.910000000000004	0.010537135347633392
27.92	0.010492393710785655
27.930000000000003	0.01044822643797807
27.94	0.01040462629224514
27.950000000000003	0.01036158616892506
27.96	0.01031909909299218
27.970000000000002	0.01027715821645398
27.98	0.010235756815811823
27.990000000000002	0.010194888289582529
28.000000000000004	0.010154546155880663
28.01	0.010114724050058307
28.020000000000003	0.010075415722402163
28.03	0.010036615035885321
28.040000000000003	0.009998315963973249
28.05	0.009960512588481773
28.060000000000002	0.009923199097486136
28.070000000000004	0.009886369783279725
28.080000000000002	0.009850019040380787
28.090000000000003	0.009814141363586826
28.1	0.009778731346074092
28.110000000000003	0.00974378367754233
28.12	0.00970929314240267
28.130000000000003	0.009675254618008137
28.14	0.00964166307292523
28.150000000000002	0.009608513565246037
28.160000000000004	0.00957580124093934
28.17	0.009543521332240134
28.180000000000003	0.009511669156076293
28.19	0.009480240112531771
28.200000000000003	0.009449229683345084
28.21	0.009418633430442412
28.220000000000002	0.009388446994504463
28.23	0.009358666093566097
28.240000000000002	0.009329286521648078
28.250000000000004	0.009300304147420323
28.26	0.0092717149128952
28.270000000000003	0.009243514832151049
28.28	0.009215699990084666
28.290000000000003	0.009188266541191906
28.3	0.009161210708376409
28.310000000000002	0.00913452878178487
28.320000000000004	0.009108217117669105
28.330000000000002	0.009082272137273643
28.340000000000003	0.009056690325748526
28.35	0.00903146823108673
28.360000000000003	0.009006602463085486
28.37	0.008982089692331144
28.380000000000003	0.008957926649206763
28.39	0.00893411012292239
28.400000000000002	0.008910636960566692
28.410000000000004	0.008887504066180534
28.42	0.008864708399850853
28.430000000000003	0.008842246976825415
28.44	0.00882011686664725
28.450000000000003	0.008798315192308614
28.46	0.008776839129424069
28.470000000000002	0.008755685905422217
28.48	0.008734852798755565
28.490000000000002	0.008714337138128416
28.500000000000004	0.008694136301741926
28.51	0.008674247716556562
28.520000000000003	0.008654668857571005
28.53	0.00863539724711745
28.540000000000003	0.008616430454173046
28.55	0.008597766093686857
28.560000000000002	0.008579401825922085
28.570000000000004	0.008561335355813627
28.580000000000002	0.008543564432339952
28.590000000000003	0.00852608684790957
28.6	0.00850890043776167
28.610000000000003	0.008492003079380354
28.62	0.008475392691922726
28.630000000000003	0.008459067235659836
28.64	0.008443024711431133
28.650000000000002	0.00842726316011117
28.660000000000004	0.008411780662089207
28.67	0.008396575336760798
28.680000000000003	0.008381645342031547
28.69	0.008366988873832706
28.700000000000003	0.008352604165648031
28.71	0.008338489488052525
28.720000000000002	0.008324643148261757
28.73	0.00831106348969256
28.740000000000002	0.00829774889153415
28.750000000000004	0.00828469776833007
28.76	0.00827190856957025
28.770000000000003	0.008259379779293386
28.78	0.008247109915699304
28.790000000000003	0.008235097530771071
28.8	0.008223341209906851
28.810000000000002	0.00821183957156122
28.820000000000004	0.008200591266895818
28.830000000000002	0.00818959497943918
28.840000000000003	0.008178849424755602
28.85	0.008168353350122939
28.860000000000003	0.008158105534219093
28.87	0.008148104786817125
28.880000000000003	0.00813834994848893
28.89	0.008128839890317131
28.900000000000002	0.008119573513615329
28.910000000000004	0.0081105497496564
28.92	0.008101767559408803
28.930000000000003	0.008093225933280754
28.94	0.008084923890872212
28.950000000000003	0.008076860480734516
28.96	0.008069034780137554
28.970000000000002	0.008061445894844484
28.98	0.008054092958893741
28.990000000000002	0.008046975134388366
29.000000000000004	0.008040091611292566
29.01	0.008033441607235325
29.020000000000003	0.008027024367321048
29.03	0.008020839163947212
29.040000000000003	0.008014885296628844
29.05	0.008009162091829778
29.060000000000002	0.008003668902800725
29.070000000000004	0.007998405109423892
29.080000000000002	0.007993370118064344
29.090000000000003	0.007988563361427732
29.1	0.007983984298424677
29.110000000000003	0.007979632414041466
29.12	0.007975507219217155
29.130000000000003	0.007971608250726982
29.14	0.00796793507107209
29.150000000000002	0.007964487268375417
29.160000000000004	0.007961264456283819
29.17	0.007958266273876385
29.180000000000003	0.007955492385578713
29.19	0.007952942481083435
29.200000000000003	0.00795061627527665
29.21	0.007948513508170461
29.220000000000002	0.007946633944841446
29.23	0.007944977375375108
29.240000000000002	0.007943543614816263
29.250000000000004	0.007942332503125345
29.26	0.00794134390514061
29.270000000000003	0.007940577710546202
29.28	0.007940033833846168
29.290000000000003	0.007939712214344247
29.3	0.00793961281612954
29.310000000000002	0.007939735628068077
29.320000000000004	0.007940080663800142
29.330000000000002	0.007940647961743527
29.340000000000003	0.007941437585102577
29.35	0.007942449621883087
29.360000000000003	0.007943684184913088
29.37	0.007945141411869472
29.380000000000003	0.00794682146531046
29.39	0.00794872453271403
29.400000000000002	0.007950850826522204
29.410000000000004	0.00795320058419123
29.42	0.007955774068247752
29.430000000000003	0.007958571566350908
29.44	0.00796159339136047
29.450000000000003	0.007964839881410916
29.46	0.007968311399991634
29.470000000000002	0.007972008336033126
29.48	0.007975931103999401
29.490000000000002	0.007980080143986452
29.500000000000004	0.007984455921826991
29.51	0.007989058929201329
29.520000000000003	0.007993889683754639
29.53	0.007998948729220481
29.540000000000003	0.008004236635550678
29.55	0.008009753999051716
29.560000000000002	0.00801550144252755
29.570000000000004	0.008021479615428996
29.580000000000002	0.008027689194009681
29.590000000000003	0.008034130881488747
29.6	0.008040805408220216
29.610000000000003	0.0080477135318692
29.62	0.008054856037594978
29.630000000000003	0.00806223373824103
29.64	0.00806984747453215
29.650000000000002	0.008077698115278614
29.660000000000004	0.008085786557587564
29.67	0.008094113727081723
29.680000000000003	0.0081026805781255
29.69	0.008111488094058471
29.700000000000003	0.008120537287436579
29.71	0.008129829200280924
29.720000000000002	0.008139364904334341
29.73	0.008149145501325963
29.740000000000002	0.008159172123243609
29.750000000000004	0.008169445932614542
29.76	0.008179968122794234
29.770000000000003	0.008190739918263626
29.78	0.008201762574934912
29.790000000000003	0.008213037380465839
29.8	0.008224565654582856
29.810000000000002	0.008236348749413163
29.820000000000004	0.008248388049825752
29.830000000000002	0.008260684973781731
29.840000000000003	0.008273240972693928
29.85	0.00828605753179606
29.860000000000003	0.008299136170521526
29.87	0.008312478442892107
29.880000000000003	0.008326085937916597
29.89	0.008339960279999703
29.900000000000002	0.008354103129361348
29.910000000000004	0.00836851618246635
29.92	0.00838320117246514
29.930000000000003	0.008398159869645221
29.94	0.008413394081893876
29.950000000000003	0.008428905655172297
29.96	0.00844469647400113
29.970000000000002	0.008460768461958128
29.98	0.008477123582187513
29.990000000000002	0.008493763837921957
30.000000000000004	0.008510691273016792
30.01	0.008527907972497169
30.020000000000003	0.008545416063118299
30.03	0.008563217713938698
30.040000000000003	0.008581315136907472
30.05	0.0085997105874649
30.060000000000002	0.008618406365157661
30.070000000000004	0.008637404814268147
30.080000000000002	0.008656708324458643
30.090000000000003	0.008676319331430541
30.1	0.00869624031759892
30.110000000000003	0.008716473812782859
30.12	0.008737022394911625
30.130000000000003	0.00875788869074748
30.14	0.008779075376624978
30.150000000000002	0.008800585179207685
30.160000000000004	0.008822420876261967
30.17	0.008844585297449067
30.180000000000003	0.008867081325135251
30.19	0.00888991189522053
30.200000000000003	0.008913079997986814
30.21	0.00893658867896523
30.220000000000002	0.008960441039823835
30.23	0.00898464023927533
30.240000000000002	0.009009189494006142
30.250000000000004	0.00903409207962654
30.26	0.009059351331642903
30.270000000000003	0.009084970646452431
30.28	0.009110953482360303
30.290000000000003	0.009137303360621298
30.3	0.00916402386650434
30.310000000000002	0.009191118650382687
30.320000000000004	0.009218591428848464
30.330000000000002	0.009246445985853733
30.340000000000003	0.009274686173877557
30.35	0.009303315915120357
30.360000000000003	0.009332339202725923
30.37	0.009361760102031947
30.380000000000003	0.009391582751849802
30.39	0.009421811365773674
30.400000000000002	0.00945245023352115
30.410000000000004	0.009483503722304287
30.42	0.009514976278233438
30.430000000000003	0.009546872427753882
30.44	0.009579196779115935
30.450000000000003	0.009611954023880381
30.46	0.009645148938458721
30.470000000000002	0.009678786385690355
30.48	0.009712871316456952
30.490000000000002	0.009747408771335262
30.500000000000004	0.009782403882289178
30.51	0.00981786187440205
30.520000000000003	0.00985378806765091
30.53	0.00989018787872253
30.540000000000003	0.009927066822873655
30.55	0.009964430515835595
30.560000000000002	0.010002284675765196
30.570000000000004	0.010040635125242626
30.580000000000002	0.010079487793317729
30.590000000000003	0.010118848717606281
30.6	0.010158724046437143
30.610000000000003	0.010199120041051907
30.62	0.010240043077858469
30.630000000000003	0.010281499650739991
30.64	0.01032349637342067
30.650000000000002	0.01036603998189015
30.660000000000004	0.01040913733688729
30.67	0.010452795426446762
30.680000000000003	0.010497021368508046
30.69	0.010541822413590075
30.700000000000003	0.010587205947532758
30.71	0.010633179494307513
30.720000000000002	0.010679750718898623
30.73	0.01072692743025698
30.740000000000002	0.010774717584329532
30.750000000000004	0.010823129287164926
30.76	0.010872170798098914
30.770000000000003	0.010921850533021298
30.78	0.010972177067725932
30.790000000000003	0.011023159141348406
30.8	0.011074805659891043
30.810000000000002	0.011127125699840203
30.820000000000004	0.011180128511877404
30.830000000000002	0.011233823524687167
30.840000000000003	0.011288220348864406
30.85	0.011343328780924655
30.860000000000003	0.011399158807420002
30.87	0.011455720609163325
30.880000000000003	0.011513024565565437
30.89	0.011571081259086475
30.900000000000002	0.01162990147980759
30.910000000000004	0.011689496230123806
30.92	0.011749876729564056
30.930000000000003	0.011811054419740835
30.94	0.011873040969433831
30.950000000000003	0.011935848279812294
30.96	0.011999488489798848
30.970000000000002	0.012063973981581438
30.980000000000004	0.012129317386275372
30.990000000000002	0.012195531589742546
31.000000000000004	0.012262629738570799
31.01	0.012330625246220401
31.020000000000003	0.012399531799340937
31.03	0.012469363364265119
31.040000000000003	0.01254013419368577
31.05	0.012611858833519793
31.060000000000002	0.012684552129967734
31.070000000000004	0.012758229236772476
31.080000000000002	0.012832905622686042
31.090000000000003	0.01290859707914997
31.1	0.012985319728195126
31.110000000000003	0.013063090030571435
31.12	0.013141924794111384
31.130000000000003	0.01322184118233747
31.14	0.013302856723320359
31.150000000000002	0.013384989318797261
31.160000000000004	0.013468257253557724
31.17	0.013552679205107327
31.180000000000003	0.013638274253617768
31.19	0.013725061892172565
31.200000000000003	0.013813062037320403
31.21	0.013902295039943169
31.220000000000002	0.013992781696454099
31.230000000000004	0.01408454326033205
31.240000000000002	0.014177601454008851
31.250000000000004	0.014271978481117335
31.26	0.01436769703911523
31.270000000000003	0.014464780332298572
31.28	0.014563252085215018
31.290000000000003	0.014663136556495728
31.3	0.014764458553115579
31.310000000000002	0.014867243445102278
31.320000000000004	0.014971517180705886
31.330000000000002	0.015077306302047212
31.340000000000003	0.015184637961263093
31.35	0.01529353993716469
31.360000000000003	0.015404040652429127
31.37	0.015516169191341956
31.380000000000003	0.015629955318113495
31.39	0.015745429495786844
31.400000000000002	0.015862622905762742
31.410000000000004	0.015981567467960346
31.42	0.0161022958616424
31.430000000000003	0.01622484154692518
31.44	0.016349238787001712
31.450000000000003	0.01647552267110372
31.46	0.01660372913823266
31.470000000000002	0.016733895001685678
31.480000000000004	0.016866057974409553
31.490000000000002	0.01700025669521475
31.500000000000004	0.017136530755880473
31.51	0.01727492072918701
31.520000000000003	0.0174154681979123
31.53	0.017558215784827733
31.540000000000003	0.017703207183737
31.55	0.017850487191593
31.560000000000002	0.018000101741743074
31.570000000000004	0.01815209793834021
31.580000000000002	0.01830652409197427
31.590000000000003	0.018463429756565772
31.6	0.018622865767577483
31.610000000000003	0.01878488428159763
31.62	0.018949538817348118
31.630000000000003	0.01911688429817784
31.64	0.019286977096103646
31.650000000000002	0.01945987507746176
31.660000000000004	0.01963563765023549
31.67	0.019814325813133037
31.680000000000003	0.019996002206487222
31.69	0.020180731165052337
31.700000000000003	0.02036857877278285
31.71	0.02055961291967462
31.720000000000002	0.020753903360761914
31.730000000000004	0.02095152177735754
31.740000000000002	0.021152541840639468
31.750000000000004	0.021357039277680366
31.76	0.021565091940033487
31.770000000000003	0.021776779874982357
31.78	0.021992185399573812
31.790000000000003	0.022211393177560226
31.8	0.02243449029937893
31.810000000000002	0.0226615663653065
31.820000000000004	0.02289271357192917
31.830000000000002	0.023128026802085883
31.840000000000003	0.02336760371843737
31.85	0.02361154486082555
31.860000000000003	0.023859953747609672
31.87	0.02411293698114871
31.880000000000003	0.024370604357637746
31.89	0.02463306898149102
31.900000000000002	0.024900447384493776
31.910000000000004	0.025172859649946613
31.92	0.025450429542039094
31.930000000000003	0.025733284640706067
31.94	0.026021556482227995
31.950000000000003	0.026315380705858815
31.96	0.026614897206765614
31.970000000000002	0.026920250295603326
31.980000000000004	0.027231588865035516
31.990000000000002	0.02754906656356177
32.	0.02787284197700043
32.01	0.02820307881802302
32.019999999999996	0.028539946124137794
32.03	0.028883618464553312
32.04	0.029234276156377005
32.05	0.029592105490622682
32.059999999999995	0.02995729896853636
32.07	0.03033005554877244
32.08	0.030710580905988234
32.089999999999996	0.031099087701454455
32.1	0.03149579586631586
32.11	0.03190093289817028
32.12	0.03231473417168235
32.129999999999995	0.03273744326398004
32.14	0.033169312295632004
32.15	0.03361060228805478
32.16	0.03406158353824421
32.17	0.034522536011783234
32.18	0.034993749755137415
32.19	0.03547552532830347
32.199999999999996	0.035968174258961004
32.21	0.036472019519321816
32.22	0.03698739602697226
32.23	0.03751465117106582
32.24	0.038054145365320514
32.25	0.038606252629365095
32.26	0.03917136120007297
32.269999999999996	0.03974987417462945
32.28	0.04034221018719913
32.29	0.040948804121162974
32.3	0.041570107859044095
32.309999999999995	0.042206591072365685
32.32	0.04285874205383692
32.33	0.043527068594419
32.339999999999996	0.044212098908002435
32.35	0.04491438260659928
32.36	0.045634491729145764
32.37	0.046373021827244454
32.379999999999995	0.047130593111362994
32.39	0.047907851661288414
32.4	0.04870547070485225
32.41	0.04952415196927132
32.42	0.05036462710969258
32.43	0.05122765921989124
32.44	0.05211404443040876
32.449999999999996	0.053024613599762654
32.46	0.053960234104806416
32.47	0.05492181173668292
32.48	0.05591029270934604
32.49	0.056926665788043375
32.5	0.05797196454575766
32.51	0.0590472697561156
32.519999999999996	0.060153711931929796
32.53	0.06129247401916199
32.54	0.06246479425684396
32.55	0.06367196921421955
32.559999999999995	0.06491535701721272
32.57	0.0661963807771903
32.58	0.06751653223594017
32.589999999999996	0.06887737564180199
32.6	0.07028055187295243
32.61	0.07172778282504305
32.62	0.07322087608160467
32.629999999999995	0.07476172988698622
32.64	0.07635233844300604
32.65	0.07799479755204437
32.66	0.07969131063088035
32.67	0.08144419512137209
32.68	0.08325588932583768
32.69	0.08512895969701119
32.699999999999996	0.08706610861447601
32.71	0.08907018268161367
32.72	0.0911441815794704
32.73	0.0932912675162422
32.74	0.09551477531360586
32.75	0.09781822317365259
32.76	0.10020532417288844
32.769999999999996	0.10267999853231013
32.78	0.10524638671537173
32.79	0.10790886340823154
32.8	0.11067205243928244
32.809999999999995	0.11354084269730201
32.82	0.11652040510984839
32.83	0.11961621074516819
32.839999999999996	0.1228340501023743
32.85	0.1261800536551375
32.86	0.1296607137139715
32.87	0.1332829076707917
32.879999999999995	0.13705392268657643
32.89	0.14098148187806286
32.9	0.145073772052545
32.91	0.14933947302950368
32.92	0.15378778857412828
32.93	0.1584284789494029
32.94	0.16327189506938536
32.949999999999996	0.16832901420532892
32.96	0.1736114771567537
32.97	0.1791316267497624
32.98	0.18490254746230766
32.99	0.1909381058982464
33.	0.19725299173554486
33.01	0.20386275865549824
33.019999999999996	0.210783864613812
33.03	0.21803371063728696
33.04	0.22563067711339194
33.05	0.2335941562792949
33.059999999999995	0.241944579301763
33.07	0.2507034359622027
33.08	0.2598932845101918
33.089999999999996	0.2695377487141305
33.1	0.27966149850595634
33.11	0.29029020987598775
33.12	0.30145049881269287
33.129999999999995	0.31316982308701763
33.14	0.3254763445477206
33.15	0.338398743315782
33.16	0.35196597385142053
33.17	0.36620695133190184
33.18	0.38115015515988765
33.19	0.3968231347816653
33.199999999999996	0.41325190142923246
33.21	0.4304601880534981
33.22	0.4484685587914596
33.23	0.4672933490843565
33.24	0.486945418406931
33.25	0.507428699946105
33.26	0.528738536061929
33.269999999999996	0.5508597956526712
33.28	0.5737647803921296
33.29	0.5974109419868701
33.3	0.6217384528208205
33.309999999999995	0.64666769808039
33.32	0.6720967887040329
33.33	0.6978992305503197
33.339999999999996	0.723921924229608
33.35	0.7499837088865483
33.36	0.775874696961076
33.37	0.8013566689688458
33.379999999999995	0.8261647995526471
33.39	0.8500109597533931
33.4	0.8725887777320942
33.41	0.8935805359893972
33.42	0.9126658376994974
33.43	0.9295317958562044
33.44	0.943884303167525
33.449999999999996	0.9554597531493575
33.46	0.9640364344201988
33.47	0.9694447418946475
33.48	0.9715753648983408
33.49	0.9703847341063329
33.5	0.9658972292366037
33.51	0.9582039411978543
33.519999999999996	0.9474581046712993
33.53	0.9338676221768836
33.54	0.9176853444924323
33.55	0.8991979236106472
33.559999999999995	0.8787141003013078
33.57	0.8565532348572841
33.58	0.833034758033437
33.589999999999996	0.8084690395134616
33.6	0.7831499749528679
33.61	0.7573494068650596
33.62	0.731313338529807
33.629999999999995	0.7052597839124561
33.64	0.679378022435367
33.65	0.6538289915369638
33.66	0.6287465449615822
33.67	0.6042393219890185
33.68	0.5803930039748582
33.69	0.5572727725401131
33.699999999999996	0.5349258231377134
33.71	0.513383824861816
33.72	0.4926652500918992
33.73	0.4727775248802748
33.74	0.4537189727403691
33.75	0.4354805410375783
33.76	0.4180473111801736
33.769999999999996	0.40139980202757863
33.78	0.38551508114554567
33.79	0.3703677014536005
33.8	0.3559304820354159
33.809999999999995	0.3421751519189259
33.82	0.32907287487456194
33.83	0.316594672029447
33.839999999999996	0.3047117575749745
33.85	0.29339580121460096
33.86	0.28261912936626177
33.87	0.27235487557024013
33.879999999999995	0.2625770891021916
33.89	0.25326080947263047
33.9	0.24438211332050538
33.91	0.23591813917395818
33.92	0.22784709465398068
33.93	0.22014824992218948
33.94	0.21280192051309502
33.949999999999996	0.2057894421297988
33.96	0.1990931395091035
33.97	0.19269629106438274
33.98	0.18658309068352513
33.99	0.18073860778345197
34.	0.17514874649471926
34.01	0.1698002046620623
34.019999999999996	0.16468043319241465
34.03	0.1597775961563605
34.04	0.15508053194625346
34.05	0.15057871571186363
34.059999999999995	0.14626222322753665
34.07	0.14212169629175103
34.08	0.13814830971768857
34.089999999999996	0.13433373994017625
34.1	0.1306701352385357
34.11	0.1271500875550315
34.12	0.12376660587354206
34.129999999999995	0.12051309111205431
34.14	0.11738331247476068
34.15	0.1143713852040046
34.16	0.11147174966913881
34.17	0.10867915172740228
34.18	0.10598862429157868
34.19	0.10339547003941323
34.199999999999996	0.10089524520107543
34.21	0.09848374436250153
34.22	0.0961569862246445
34.23	0.09391120026090695
34.24	0.0917428142176065
34.25	0.08964844240499373
34.26	0.08762487472892068
34.269999999999996	0.08566906641603976
34.28	0.08377812838800446
34.29	0.08194931824272252
34.3	0.08018003180324543
34.31	0.07846779519727698
34.32	0.07681025743259326
34.33	0.07520518343585204
34.339999999999996	0.0736504475243914
34.35	0.07214402728257226
34.36	0.07068399781609687
34.37	0.0692685263594846
34.379999999999995	0.06789586721354325
34.39	0.06656435699124492
34.4	0.06527241015182847
34.41	0.06401851480434635
34.42	0.06280122876311987
34.43	0.06161917583878101
34.44	0.06047104234964699
34.449999999999996	0.05935557383925129
34.46	0.05827157198677494
34.47	0.057217891698057445
34.48	0.05619343836567268
34.49	0.05519716528733631
34.5	0.05422807123267349
34.51	0.05328519814895211
34.519999999999996	0.052367628997169874
34.53	0.05147448571028353
34.54	0.05060492726606807
34.55	0.04975814786748852
34.56	0.04893337522401223
34.57	0.04812986892767393
34.58	0.047346918918131226
34.589999999999996	0.04658384403134539
34.6	0.04583999062683607
34.61	0.045114731288812805
34.62	0.04440746359678704
34.629999999999995	0.043717608961552995
34.64	0.043044611522668495
34.65	0.04238793710386396
34.66	0.04174707222296068
34.67	0.041121523153188955
34.68	0.04051081503289757
34.69	0.03991449102091797
34.699999999999996	0.039332111494947225
34.71	0.03876325329054677
34.72	0.0382075089784303
34.73	0.03766448617792415
34.74	0.03713380690456729
34.75	0.03661510694996237
34.76	0.0361080352920999
34.769999999999996	0.03561225353448414
34.78	0.03512743537249469
34.79	0.03465326608549842
34.8	0.03418944205333148
34.81	0.033735670295840084
34.82	0.03329166803425616
34.83	0.03285716227324085
34.839999999999996	0.032431889402516546
34.85	0.03201559481705174
34.86	0.03160803255483808
34.87	0.03120896495134303
34.879999999999995	0.030818162309779327
34.89	0.030435402586378973
34.9	0.03006047108991207
34.91	0.029693160194717832
34.92	0.029333269066575126
34.93	0.02898060340076556
34.94	0.02863497517171856
34.949999999999996	0.028296202393664635
34.96	0.027964108891758137
34.97	0.027638524083146557
34.98	0.02731928276750777
34.99	0.027006224926594765
35.	0.026699195532349503
35.01	0.026398044363175874
35.019999999999996	0.02610262582798096
35.03	0.025812798797620492
35.04	0.02552842644338849
35.05	0.025249376082228988
35.06	0.024975519028349415
35.07	0.024706730450942287
35.08	0.024442889237727177
35.089999999999996	0.02418387786405005
35.1	0.023929582267280425
35.11	0.023679891726269907
35.12	0.023434698745638142
35.129999999999995	0.023193898944670038
35.14	0.0229573909506193
35.15	0.022725076296217006
35.16	0.022496859321203214
35.17	0.02227264707769873
35.18	0.02205234923925479
35.19	0.02183587801341172
35.199999999999996	0.021623148057620424
35.21	0.0214140763983767
35.22	0.021208582353433827
35.23	0.021006587456956518
35.24	0.020808015387493942
35.25	0.020612791898652737
35.26	0.02042084475235249
35.269999999999996	0.02023210365455893
35.28	0.020046500193387246
35.29	0.019863967779481018
35.3	0.01968444158856779
35.31	0.019507858506105872
35.32	0.019334157073933593
35.33	0.0191632774388398
35.339999999999996	0.018995161302978483
35.35	0.018829751876051536
35.36	0.01866699382918995
35.37	0.018506833250462627
35.379999999999995	0.018349217601951698
35.39	0.018194095678328324
35.4	0.018041417566873236
35.41	0.01789113460888084
35.42	0.017743199362397735
35.43	0.017597565566238964
35.44	0.017454188105236062
35.449999999999996	0.017313022976665773
35.46	0.01717402725781835
35.47	0.017037159074657495
35.48	0.01690237757153281
35.49	0.016769642881904415
35.5	0.01663891610004099
35.51	0.016510159253655766
35.519999999999996	0.016383335277443158
35.53	0.01625840798748499
35.54	0.01613534205649284
35.55	0.016014102989854413
35.56	0.015894657102457892
35.57	0.015776971496260717
35.58	0.01566101403858108
35.589999999999996	0.015546753341081689
35.6	0.015434158739422174
35.61	0.015323200273557434
35.62	0.015213848668656658
35.629999999999995	0.015106075316621921
35.64	0.014999852258184586
35.65	0.01489515216556058
35.66	0.014791948325642122
35.67	0.014690214623709529
35.68	0.014589925527643774
35.69	0.014491056072622507
35.699999999999996	0.01439358184628293
35.71	0.014297478974335509
35.72	0.014202724106612613
35.73	0.014109294403537873
35.74	0.01401716752300109
35.75	0.01392632160762512
35.76	0.013836735272412788
35.769999999999996	0.013748387592759238
35.78	0.013661258092817307
35.79	0.013575326734207464
35.8	0.013490573905055517
35.81	0.013406980409352358
35.82	0.013324527456621557
35.83	0.013243196651886934
35.839999999999996	0.013162969985928495
35.85	0.013083829825818885
35.86	0.013005758905730315
35.87	0.01292874031800333
35.879999999999995	0.012852757504469653
35.89	0.012777794248019225
35.9	0.012703834664406801
35.91	0.012630863194286343
35.92	0.012558864595469729
35.93	0.012487823935400176
35.94	0.01241772658383513
35.949999999999996	0.012348558205731277
35.96	0.012280304754324938
35.97	0.01221295246440404
35.98	0.012146487845762064
35.99	0.012080897676831705
36.	0.012016168998490914
36.01	0.011952289108036453
36.019999999999996	0.011889245553320339
36.03	0.011827026127043021
36.04	0.011765618861200049
36.05	0.011705012021676287
36.06	0.011645194102984256
36.07	0.011586153823141395
36.08	0.011527880118683002
36.089999999999996	0.011470362139805804
36.1	0.011413589245639464
36.11	0.01135755099964107
36.12	0.011302237165109712
36.129999999999995	0.01124763770081775
36.14	0.011193742756754416
36.15	0.011140542669980059
36.16	0.011088027960585785
36.17	0.01103618932775764
36.18	0.010985017645940651
36.19	0.010934503961100423
36.199999999999996	0.010884639487080043
36.21	0.010835415602048428
36.22	0.010786823845038991
36.23	0.010738855912574485
36.24	0.010691503655376768
36.25	0.010644759075158893
36.26	0.01059861432149669
36.269999999999996	0.010553061688778089
36.28	0.010508093613228237
36.29	0.010463702670007676
36.3	0.010419881570382013
36.31	0.01037662315896096
36.32	0.010333920411005
36.33	0.010291766429797726
36.339999999999996	0.01025015444408215
36.35	0.010209077805558858
36.36	0.010168529986445182
36.37	0.010128504577092782
36.379999999999995	0.010088995283662958
36.39	0.010049995925857187
36.4	0.010011500434702711
36.41	0.009973502850390248
36.42	0.009935997320163729
36.43	0.009898978096259673
36.44	0.009862439533895904
36.449999999999996	0.00982637608930741
36.46	0.009790782317828498
36.47	0.009755652872020477
36.48	0.00972098249984265
36.49	0.009686766042866815
36.5	0.009652998434532769
36.51	0.009619674698445187
36.519999999999996	0.009586789946709568
36.53	0.009554339378307025
36.54	0.009522318277506893
36.55	0.009490722012315647
36.56	0.009459546032962124
36.57	0.009428785870417022
36.58	0.009398437134947073
36.589999999999996	0.009368495514701931
36.6	0.00933895677433376
36.61	0.00930981675364816
36.62	0.009281071366286064
36.629999999999995	0.009252716598435804
36.64	0.009224748507573956
36.65	0.00919716322123581
36.66	0.00916995693581278
36.67	0.009143125915377678
36.68	0.00911666649053643
36.69	0.00909057505730588
36.699999999999996	0.00906484807601689
36.71	0.00903948207024221
36.72	0.009014473625748755
36.73	0.008989819389473202
36.74	0.008965516068521058
36.75	0.008941560429187975
36.76	0.008917949296003265
36.769999999999996	0.008894679550795068
36.78	0.008871748131776238
36.79	0.0088491520326513
36.8	0.00882688830174298
36.81	0.008804954041138822
36.82	0.008783346405856898
36.83	0.008762062603030255
36.839999999999996	0.008741099891109726
36.85	0.008720455579084983
36.86	0.008700127025722863
36.87	0.00868011163882316
36.879999999999995	0.008660406874491018
36.89	0.008641010236425972
36.9	0.008621919275227256
36.91	0.008603131587714408
36.92	0.008584644816263908
36.93	0.0085664566481606
36.94	0.008548564814963994
36.949999999999996	0.008530967091889144
36.96	0.00851366129720168
36.97	0.008496645291626848
36.98	0.008479916977772086
36.99	0.00846347429956303
37.	0.008447315241692658
37.01	0.008431437829083172
37.019999999999996	0.00841584012636066
37.03	0.008400520237341853
37.04	0.00838547630453324
37.05	0.00837070650864192
37.06	0.008356209068098098
37.07	0.008341982238589117
37.08	0.008328024312604635
37.089999999999996	0.008314333618992852
37.1	0.008300908522527486
37.11	0.008287747423485451
37.12	0.00827484875723492
37.129999999999995	0.008262210993833657
37.14	0.008249832637637346
37.15	0.00823771222691789
37.16	0.00822584833349137
37.17	0.008214239562355643
37.18	0.008202884551337162
37.19	0.00819178197074726
37.199999999999996	0.008180930523047372
37.21	0.008170328942523161
37.22	0.008159975994967697
37.23	0.008149870477372917
37.24	0.008140011217630054
37.25	0.008130397074237985
37.26	0.008121026936020286
37.269999999999996	0.008111899721850276
37.28	0.008103014380383891
37.29	0.008094369889800885
37.3	0.008085965257553536
37.31	0.00807779952012312
37.32	0.008069871742784104
37.33	0.008062181019375718
37.339999999999996	0.008054726472080921
37.35	0.008047507251212864
37.36	0.008040522535008315
37.37	0.008033771529428455
37.379999999999995	0.008027253467966629
37.39	0.008020967611462922
37.4	0.00801491324792606
37.41	0.008009089692361587
37.42	0.008003496286607282
37.43	0.007998132399174886
37.44	0.007992997425098729
37.449999999999996	0.007988090785790741
37.46	0.007983411928902047
37.47	0.007978960328190957
37.48	0.007974735483397371
37.49	0.00797073692012349
37.5	0.007966964189720876
37.51	0.007963416869183669
37.519999999999996	0.007960094561048082
37.53	0.007956996893297959
37.54	0.007954123519276619
37.55	0.007951474117604529
37.56	0.007949048392103263
37.57	0.007946846071725373
37.58	0.00794486691049025
37.589999999999996	0.007943110687425937
37.6	0.007941577206516963
37.61	0.007940266296658
37.62	0.00793917781161346
37.629999999999995	0.00793831162998301
37.64	0.007937667655172882
37.65	0.007937245815373122
37.66	0.007937046063540638
37.67	0.007937068377388086
37.68	0.007937312759378675
37.69	0.007937779236726644
37.699999999999996	0.0079384678614038
37.71	0.007939378710151662
37.72	0.007940511884499657
37.73	0.007941867510788968
37.74	0.007943445740202488
37.75	0.00794524674880034
37.76	0.007947270737561593
37.769999999999996	0.007949517932431633
37.78	0.00795198858437565
37.79	0.007954682969437932
37.8	0.00795760138880717
37.81	0.007960744168887823
37.82	0.007964111661377409
37.83	0.007967704243349916
37.839999999999996	0.007971522317345258
37.85	0.007975566311464895
37.86	0.007979836679473641
37.87	0.007984333900907576
37.879999999999995	0.007989058481188312
37.89	0.007994010951743508
37.9	0.007999191870133749
37.91	0.008004601820185786
37.92	0.008010241412132286
37.93	0.008016111282758068
37.94	0.008022212095552868
37.949999999999996	0.008028544540870795
37.96	0.008035109336096467
37.97	0.008041907225817898
37.98	0.008048938982006227
37.99	0.008056205404202406
38.	0.008063707319710813
38.01	0.008071445583799962
38.019999999999996	0.00807942107991038
38.03	0.008087634719869775
38.04	0.008096087444115361
38.05	0.008104780221923815
38.06	0.008113714051648664
38.07	0.008122889960965298
38.08	0.008132309007123705
38.089999999999996	0.008141972277209013
38.1	0.008151880888410108
38.11	0.008162035988296089
38.12	0.008172438755101175
38.129999999999995	0.008183090398017649
38.14	0.008193992157497394
38.15	0.008205145305561936
38.16	0.008216551146121149
38.17	0.00822821101530087
38.18	0.008240126281779388
38.19	0.008252298347133143
38.199999999999996	0.008264728646191585
38.21	0.008277418647401592
38.22	0.008290369853201352
38.23	0.008303583800404132
38.24	0.00831706206059177
38.25	0.008330806240518518
38.26	0.008344817982524915
38.269999999999996	0.008359098964962342
38.28	0.008373650902628092
38.29	0.008388475547211284
38.3	0.008403574687750012
38.31	0.008418950151099494
38.32	0.008434603802411886
38.33	0.008450537545627784
38.339999999999996	0.008466753323979568
38.35	0.008483253120506955
38.36	0.008500038958584895
38.37	0.008517112902464255
38.379999999999995	0.008534477057825202
38.39	0.00855213357234392
38.4	0.008570084636272596
38.41	0.008588332483033225
38.42	0.008606879389825418
38.43	0.008625727678248325
38.44	0.008644879714937263
38.449999999999996	0.008664337912215226
38.46	0.008684104728759546
38.47	0.008704182670284048
38.48	0.008724574290237132
38.49	0.00874528219051611
38.5	0.008766309022197804
38.51	0.008787657486286493
38.519999999999996	0.008809330334478735
38.53	0.008831330369946166
38.54	0.008853660448136206
38.55	0.008876323477591243
38.56	0.008899322420786736
38.57	0.00892266029498872
38.58	0.008946340173130849
38.589999999999996	0.008970365184711854
38.6	0.00899473851671359
38.61	0.009019463414540293
38.62	0.009044543182979273
38.629999999999995	0.009069981187184063
38.64	0.00909578085368013
38.65	0.009121945671393622
38.66	0.009148479192704164
38.67	0.009175385034521614
38.68	0.009202666879388262
38.69	0.009230328476605857
38.699999999999996	0.009258373643389396
38.71	0.009286806266047288
38.72	0.009315630301188975
38.73	0.009344849776960774
38.74	0.009374468794310357
38.75	0.009404491528280875
38.76	0.009434922229335006
38.769999999999996	0.009465765224710246
38.78	0.009497024919805976
38.79	0.009528705799602752
38.8	0.00956081243011518
38.81	0.009593349459879033
38.82	0.00962632162147346
38.83	0.00965973373307889
38.839999999999996	0.009693590700072112
38.85	0.009727897516659196
38.86	0.00976265926754708
38.87	0.009797881129655092
38.879999999999995	0.009833568373867297
38.89	0.0098697263668269
38.9	0.00990636057277342
38.91	0.009943476555424357
38.92	0.009981079979902031
38.93	0.010019176614706936
38.94	0.010057772333739045
38.949999999999996	0.010096873118367967
38.96	0.010136485059553751
38.97	0.010176614360019065
38.98	0.010217267336475109
38.99	0.01025845042190134
39.	0.01030017016788199
39.01	0.010342433246999924
39.019999999999996	0.010385246455289482
39.03	0.010428616714750651
39.04	0.010472551075925172
39.05	0.010517056720537465
39.06	0.010562140964201163
39.07	0.0106078112591939
39.08	0.010654075197301579
39.089999999999996	0.010700940512734822
39.1	0.010748415085118845
39.11	0.01079650694255932
39.12	0.01084522426478671
39.129999999999995	0.010894575386380324
39.14	0.01094456880007565
39.15	0.010995213160155903
39.16	0.01104651728593193
39.17	0.011098490165311559
39.18	0.011151140958461567
39.19	0.01120447900156563
39.199999999999996	0.011258513810679499
39.21	0.011313255085688341
39.22	0.011368712714367079
39.23	0.011424896776548519
39.24	0.011481817548401897
39.25	0.011539485506824782
39.26	0.011597911333951959
39.269999999999996	0.01165710592178551
39.28	0.01171708037694873
39.29	0.011777846025568202
39.3	0.011839414418287664
39.31	0.011901797335418574
39.32	0.011965006792229924
39.33	0.012029055044383442
39.339999999999996	0.012093954593517364
39.35	0.012159718192983983
39.36	0.01222635885374582
39.37	0.01229388985043503
39.379999999999995	0.012362324727581446
39.39	0.012431677306015089
39.4	0.012501961689447092
39.41	0.012573192271236749
39.42	0.012645383741349417
39.43	0.012718551093511533
39.44	0.012792709632569297
39.449999999999996	0.012867874982057548
39.46	0.012944063091986297
39.47	0.01302129024684999
39.48	0.013099573073869972
39.49	0.013178928551474768
39.5	0.013259374018028167
39.51	0.013340927180812088
39.519999999999996	0.013423606125273284
39.53	0.01350742932454301
39.54	0.01359241564923708
39.55	0.013678584377548894
39.56	0.013765955205642581
39.57	0.013854548258356995
39.58	0.013944384100232837
39.589999999999996	0.014035483746871745
39.6	0.014127868676639942
39.61	0.014221560842729337
39.62	0.014316582685585446
39.629999999999995	0.014412957145718606
39.64	0.014510707676909353
39.65	0.014609858259822191
39.66	0.014710433416044534
39.67	0.014812458222560745
39.68	0.014915958326683321
39.69	0.015020959961452519
39.699999999999996	0.015127489961522664
39.71	0.015235575779554691
39.72	0.015345245503129342
39.73	0.015456527872204945
39.74	0.015569452297134032
39.75	0.015684048877264885
39.76	0.015800348420145296
39.769999999999996	0.01591838246135307
39.78	0.01603818328497638
39.79	0.01615978394476671
39.8	0.016283218285992638
39.81	0.01640852096801786
39.82	0.016535727487631952
39.83	0.01666487420316371
39.839999999999996	0.01679599835940529
39.85	0.0169291381133792
39.86	0.017064332560979934
39.87	0.017201621764525662
39.879999999999995	0.017341046781253103
39.89	0.01748264969279549
39.9	0.017626473635677785
39.91	0.017772562832875583
39.92	0.017920962626473438
39.93	0.01807171951147087
39.94	0.018224881170779833
39.949999999999996	0.01838049651146258
39.96	0.01853861570226086
39.97	0.018699290212464484
39.98	0.01886257285218069
39.99	0.019028517814057535
40.	0.01919718071652033
40.01	0.019368618648586793
40.019999999999996	0.01954289021632549
40.03	0.019720055591025663
40.04	0.019900176559150055
40.05	0.02008331657414794
40.06	0.020269540810205215
40.07	0.02045891621801582
40.08	0.020651511582660067
40.089999999999996	0.02084739758367993
40.1	0.021046646857449232
40.11	0.021249334061936034
40.12	0.021455535943962246
40.129999999999995	0.02166533140907026
40.14	0.021878801594114795
40.15	0.022096029942693784
40.16	0.02231710228355496
40.17	0.02254210691210148
40.18	0.022771134675144963
40.19	0.023004279059047245
40.199999999999996	0.023241636281408223
40.21	0.023483305386462636
40.22	0.023729388344352682
40.23	0.023979990154462765
40.24	0.024235218952998645
40.25	0.024495186125013814
40.26	0.024760006421091232
40.269999999999996	0.025029798078899292
40.28	0.02530468294985844
40.29	0.025584786631153975
40.3	0.025870238603363533
40.31	0.026161172373961445
40.32	0.02645772562698952
40.33	0.026760040379196957
40.339999999999996	0.027068263142963293
40.35	0.0273825450963418
40.36	0.027703042260580343
40.37	0.028029915685488925
40.379999999999995	0.028363331643046195
40.39	0.028703461829671213
40.4	0.02905048357758954
40.41	0.02940458007576484
40.42	0.029765940600888666
40.43	0.030134760758940244
40.44	0.030511242737879363
40.449999999999996	0.030895595572039417
40.46	0.03128803541884763
40.47	0.03168878584851772
40.48	0.03209807814741101
40.49	0.032516151635787575
40.5	0.032943254000734376
40.51	0.033379641645081275
40.519999999999996	0.03382558005318334
40.53	0.0342813441744875
40.54	0.034747218825861646
40.55	0.03522349911373948
40.56	0.03571049087716687
40.57	0.0362085111529323
40.58	0.03671788866402801
40.589999999999996	0.03723896433276038
40.6	0.03777209181991614
40.61	0.03831763809148884
40.62	0.03887598401454096
40.629999999999995	0.03944752498391357
40.64	0.04003267158157145
40.65	0.04063185027050241
40.66	0.04124550412522954
40.67	0.041874093601093156
40.68	0.04251809734463465
40.69	0.0431780130475551
40.699999999999996	0.043854358346880506
40.71	0.044547671774160164
40.72	0.045258513756682134
40.73	0.04598746767392877
40.74	0.046735140972687134
40.75	0.04750216634447363
40.76	0.04828920296917315
40.769999999999996	0.049096937829075725
40.78	0.049926087097771785
40.79	0.05077739760867382
40.8	0.051651648408282576
40.81	0.0525496523996473
40.82	0.05347225808188833
40.83	0.054420351392015884
40.839999999999996	0.05539485765578229
40.85	0.056396743654719986
40.86	0.05742701981708817
40.87	0.05848674254094764
40.879999999999995	0.05957701665823013
40.89	0.06069899804925988
40.9	0.0618538964178911
40.91	0.0630429782381675
40.92	0.06426756988418794
40.93	0.06552906095571276
40.94	0.06682890781295359
40.949999999999996	0.06816863733499431
40.96	0.06954985091731679
40.97	0.07097422872500245
40.98	0.07244353421949183
40.99	0.07395961897793618
41.	0.07552442782568272
41.01	0.07714000430383212
41.019999999999996	0.07880849649541402
41.03	0.08053216323543154
41.04	0.08231338073173429
41.05	0.0841546496257141
41.06	0.08605860252365771
41.07	0.08802801203185731
41.08	0.09006579933076737
41.089999999999996	0.09217504332578909
41.1	0.09435899041480485
41.11	0.09662106491506284
41.12	0.09896488019463225
41.129999999999995	0.10139425055636359
41.14	0.10391320392497011
41.15	0.10652599539053599
41.16	0.10923712166445515
41.17	0.11205133650628586
41.18	0.11497366718239574
41.19	0.11800943201927788
41.199999999999996	0.12116425911614591
41.21	0.12444410628235236
41.22	0.12785528226560341
41.23	0.13140446933625724
41.24	0.13509874729088045
41.25	0.1389456189347747
41.26	0.14295303709733206
41.269999999999996	0.1471294332258335
41.28	0.1514837475915352
41.29	0.15602546112621998
41.3	0.16076462888660453
41.31	0.16571191511690356
41.32	0.17087862984513372
41.33	0.17627676690477734
41.339999999999996	0.18191904321781352
41.35	0.18781893910587927
41.36	0.19399073931007238
41.37	0.200449574293409
41.379999999999995	0.2072114612693102
41.39	0.2142933442388812
41.4	0.2217131321248969
41.41	0.22948973385372323
41.42	0.23764308894983488
41.43	0.24619419186415578
41.44	0.2551651078452802
41.449999999999996	0.26457897767185157
41.46	0.27446000798368014
41.47	0.28483344326401816
41.48	0.2957255147260681
41.49	0.30716336042849623
41.5	0.3191749098792287
41.51	0.3317887251776594
41.519999999999996	0.34503378939202767
41.53	0.35893923138321665
41.54	0.3735339746911648
41.55	0.38884629644734114
41.56	0.40490328063692305
41.57	0.42173014853118884
41.58	0.4393494479101271
41.589999999999996	0.45778008203748655
41.6	0.4770361595537578
41.61	0.4971256479353025
41.62	0.5180488164532244
41.629999999999995	0.5397964602884298
41.64	0.5623479063484319
41.65	0.585668814175078
41.66	0.6097088029011057
41.67	0.6343989581316436
41.68	0.6596493011970154
41.69	0.685346337155142
41.699999999999996	0.7113508360333682
41.71	0.7374960416526256
41.72	0.7635865399635879
41.73	0.7893980483822634
41.74	0.8146784016821602
41.75	0.839149999981465
41.76	0.862513941593096
41.769999999999996	0.884455981034644
41.78	0.904654327386457
41.79	0.9227891339654665
41.8	0.9385533389299078
41.81	0.9516643189922173
41.82	0.9618756435254027
41.83	0.9689880960926739
41.839999999999996	0.9728590940697678
41.85	0.9734097036563869
41.86	0.9706286198510723
41.87	0.9645727420610829
41.879999999999995	0.9553642912557851
41.89	0.9431847378602065
41.9	0.928266093110416
41.91	0.9108803209925643
41.92	0.8913277300125498
41.93	0.8699252002485157
41.94	0.8469950056802833
41.949999999999996	0.8228548313666518
41.96	0.7978093916018417
41.97	0.7721438590678742
41.98	0.7461191400529481
41.99	0.7199688920220296
42.	0.6938980833421393
42.01	0.668082839719334
42.019999999999996	0.6426713019938022
42.03	0.6177852270463713
42.04	0.5935220889122509
42.05	0.5699574728608464
42.06	0.5471475948341457
42.07	0.525131817662202
42.08	0.5039350709702849
42.089999999999996	0.4835701121005635
42.1	0.46403959014380725
42.11	0.44533789445346816
42.12	0.4274527833346486
42.129999999999995	0.4103667987071413
42.14	0.39405847922425535
42.15	0.3785033883437747
42.16	0.3636749758609102
42.17	0.34954529198778705
42.18	0.3360855726505092
42.19	0.3232667136230774
42.199999999999996	0.31105964969221345
42.21	0.29943565343766937
42.22	0.28836656655361065
42.23	0.2778249750155731
42.24	0.26778433787292805
42.25	0.258219078047438
42.26	0.24910464226181964
42.269999999999996	0.24041753610902725
42.28	0.23213533930111968
42.29	0.22423670529568537
42.3	0.21670134877594902
42.31	0.20951002384755896
42.32	0.20264449529545045
42.33	0.19608750480778622
42.339999999999996	0.18982273370841976
42.35	0.18383476343554608
42.36	0.17810903475180143
42.37	0.17263180646305362
42.379999999999995	0.16739011425200087
42.39	0.16237173009276118
42.4	0.157565122598791
42.41	0.15295941856347647
42.42	0.1485443658789083
42.43	0.14431029795798272
42.44	0.14024809973770316
42.449999999999996	0.1363491753039034
42.46	0.13260541714812152
42.47	0.12900917704482706
42.48	0.125553238519653
42.49	0.12223079086664743
42.5	0.11903540466300429
42.51	0.11596100872325948
42.519999999999996	0.11300186843074493
42.53	0.11015256538144975
42.54	0.1074079782745753
42.55	0.10476326498384494
42.56	0.1022138457447014
42.57	0.09975538739380116
42.58	0.09738378859929067
42.589999999999996	0.09509516602251912
42.6	0.09288584135440511
42.61	0.09075232917217713
42.62	0.08869132556505055
42.629999999999995	0.08669969747998726
42.64	0.08477447274143547
42.65	0.08291283070159199
42.66	0.081112093480249
42.67	0.0793697177558408
42.68	0.07768328707162493
42.69	0.07605050462321195
42.699999999999996	0.07446918649586148
42.71	0.07293725532194915
42.72	0.07145273433102749
42.73	0.07001374176659522
42.74	0.0686184856455768
42.75	0.06726525883798189
42.76	0.06595243444578178
42.769999999999996	0.06467846146148289
42.78	0.06344186068811772
42.79	0.06224122090372263
42.8	0.06107519525438676
42.81	0.05994249786116655
42.82	0.05884190062706281
42.83	0.05777223023125591
42.839999999999996	0.056732365298607854
42.85	0.055721233733306855
42.86	0.05473781020624169
42.87	0.053781113786411996
42.879999999999995	0.05285020570733394
42.89	0.05194418725998161
42.9	0.05106219780443765
42.91	0.05020341289285825
42.92	0.04936704249690259
42.93	0.04855232933326099
42.94	0.04775854728124304
42.949999999999996	0.0469849998868818
42.96	0.04623101894830864
42.97	0.04549596317752824
42.98	0.044779216934030294
42.99	0.044080189025960836
43.	0.0433983115748687
43.01	0.04273303894029345
43.019999999999996	0.04208384670068382
43.03	0.0414502306873788
43.04	0.040831706068592696
43.05	0.040227806480504925
43.06	0.039638083202787444
43.07	0.03906210437601727
43.08	0.03849945425863132
43.089999999999996	0.037949732521175984
43.1	0.037412553575779196
43.11	0.03688754593887761
43.12	0.03637435162537627
43.129999999999995	0.03587262557248383
43.14	0.035382035091626365
43.15	0.034902259346902956
43.16	0.03443298885864048
43.17	0.03397392503070807
43.18	0.033524779700318016
43.19	0.03308527470911176
43.199999999999996	0.032655141494411864
43.21	0.03223412069957464
43.22	0.03182196180244914
43.23	0.031418422760991084
43.24	0.03102326967515919
43.25	0.03063627646424064
43.26	0.030257224558827723
43.269999999999996	0.029885902606692685
43.28	0.029522106191864697
43.29	0.029165637566238703
43.3	0.028816305393086567
43.31	0.028473924501890905
43.32	0.028138315653924294
43.33	0.02780930531805735
43.339999999999996	0.027486725456287164
43.35	0.02717041331851827
43.36	0.026860211246144388
43.37	0.026555966484005145
43.379999999999995	0.026257531000321778
43.39	0.025964761314225843
43.4	0.025677518330527477
43.41	0.025395667181370037
43.42	0.025119077074463
43.43	0.024847621147573915
43.44	0.02458117632899405
43.449999999999996	0.024319623203702234
43.46	0.024062845884961662
43.47	0.02381073189110618
43.48	0.023563172027273243
43.49	0.023320060271867518
43.5	0.02308129366753575
43.51	0.0228467722164551
43.519999999999996	0.022616398779739526
43.53	0.02239007898078367
43.54	0.02216772111237113
43.55	0.02194923604737999
43.56	0.021734537152928026
43.57	0.021523540207812678
43.58	0.021316163323096486
43.589999999999996	0.021112326865709775
43.6	0.020911953384935813
43.61	0.020714967541657664
43.62	0.02052129604025218
43.629999999999995	0.02033086756301439
43.64	0.020143612707010598
43.65	0.019959463923257165
43.66	0.019778355458126368
43.67	0.01960022329689139
43.68	0.019425005109316874
43.69	0.019252640197219086
43.699999999999996	0.019083069443904848
43.71	0.01891623526542281
43.72	0.018752081563549308
43.73	0.01859055368043756
43.74	0.018431598354867514
43.75	0.018275163680030678
43.76	0.018121199062787436
43.769999999999996	0.01796965518434375
43.78	0.017820483962283282
43.79	0.01767363851391237
43.8	0.017529073120857046
43.81	0.017386743194870338
43.82	0.017246605244799096
43.83	0.017108616844668523
43.839999999999996	0.01697273660283979
43.85	0.016838924132201696
43.86	0.01670714002135426
43.87	0.016577345806752353
43.879999999999995	0.016449503945765612
43.89	0.016323577790627125
43.9	0.016199531563235583
43.91	0.016077330330777375
43.92	0.015956939982141198
43.93	0.015838327205094264
43.94	0.015721459464193295
43.949999999999996	0.015606304979403145
43.96	0.015492832705396848
43.97	0.0153810123115149
43.98	0.015270814162354951
43.99	0.01516220929897649
44.	0.015055169420692118
44.01	0.014949666867427956
44.019999999999996	0.014845674602633769
44.03	0.014743166196719714
44.04	0.014642115811005846
44.05	0.014542498182163223
44.06	0.0144442886071311
44.07	0.014347462928492403
44.08	0.014251997520294588
44.089999999999996	0.014157869274296112
44.1	0.01406505558662811
44.11	0.013973534344855732
44.12	0.013883283915423686
44.129999999999995	0.013794283131476666
44.14	0.013706511281038858
44.15	0.013619948095542457
44.16	0.013534573738692253
44.17	0.013450368795656696
44.18	0.013367314262572691
44.19	0.013285391536355213
44.199999999999996	0.013204582404801756
44.21	0.013124869036980718
44.22	0.013046233973896641
44.23	0.012968660119419877
44.24	0.01289213073147679
44.25	0.012816629413487619
44.26	0.012742140106047283
44.269999999999996	0.012668647078839442
44.28	0.012596134922777464
44.29	0.012524588542364573
44.3	0.012453993148266966
44.31	0.012384334250091418
44.32	0.012315597649363939
44.33	0.012247769432700253
44.339999999999996	0.012180835965163834
44.35	0.012114783883805297
44.36	0.012049600091377833
44.37	0.01198527175022225
44.379999999999995	0.011921786276317596
44.39	0.011859131333492187
44.4	0.0117972948277893
44.41	0.011736264901983495
44.42	0.011676029930243642
44.43	0.011616578512936607
44.44	0.011557899471568793
44.449999999999996	0.011499981843861334
44.46	0.01144281487895367
44.47	0.011386388032733834
44.48	0.011330690963289612
44.49	0.011275713526478317
44.5	0.01122144577161136
44.51	0.011167877937250187
44.519999999999996	0.011115000447110716
44.53	0.011062803906071892
44.54	0.011011279096287909
44.55	0.010960416973397938
44.56	0.01091020866283301
44.57	0.010860645456216336
44.58	0.010811718807854368
44.589999999999996	0.01076342033131612
44.6	0.010715741796098494
44.61	0.010668675124374976
44.62	0.010622212387825153
44.629999999999995	0.010576345804543542
44.64	0.010531067736024304
44.65	0.010486370684221482
44.66	0.010442247288680524
44.67	0.010398690323741189
44.68	0.010355692695808594
44.69	0.01031324744069066
44.699999999999996	0.010271347721001247
44.71	0.010229986823625171
44.72	0.010189158157245819
44.73	0.010148855249931569
44.74	0.010109071746780919
44.75	0.010069801407623941
44.76	0.010031038104778778
44.769999999999996	0.009992775820862021
44.78	0.009955008646650932
44.79	0.009917730778996955
44.8	0.00988093651878809
44.81	0.009844620268960127
44.82	0.009808776532554525
44.83	0.009773399910821863
44.839999999999996	0.009738485101370268
44.85	0.00970402689635684
44.86	0.009670020180721548
44.87	0.009636459930462561
44.879999999999995	0.009603341210951416
44.89	0.00957065917528716
44.9	0.009538409062689575
44.91	0.009506586196928474
44.92	0.00947518598479005
44.93	0.009444203914578078
44.94	0.009413635554650262
44.949999999999996	0.009383476551987414
44.96	0.009353722630796073
44.97	0.009324369591142835
44.98	0.009295413307619972
44.99	0.009266849728041582
45.	0.009238674872169202
45.01	0.009210884830466769
45.019999999999996	0.009183475762883789
45.03	0.009156443897665728
45.04	0.009129785530192232
45.05	0.009103497021840757
45.06	0.009077574798876468
45.07	0.009052015351367095
45.08	0.009026815232122308
45.089999999999996	0.009001971055656912
45.1	0.008977479497177768
45.11	0.00895333729159301
45.12	0.00892954123254427
45.129999999999995	0.008906088171460014
45.14	0.008882975016630764
45.15	0.008860198732304845
45.16	0.00883775633780457
45.17	0.00881564490666218
45.18	0.008793861565775636
45.19	0.008772403494582975
45.199999999999996	0.008751267924255639
45.21	0.008730452136909582
45.22	0.008709953464834809
45.23	0.008689769289741687
45.24	0.00866989704202462
45.25	0.008650334200042367
45.26	0.008631078289414614
45.269999999999996	0.008612126882334594
45.28	0.0085934775968971
45.29	0.008575128096442305
45.3	0.008557076088913946
45.31	0.008539319326232604
45.32	0.00852185560368326
45.33	0.008504682759316809
45.339999999999996	0.008487798673365523
45.35	0.008471201267671943
45.36	0.008454888505131009
45.37	0.00843885838914527
45.379999999999995	0.008423108963092635
45.39	0.008407638309806734
45.4	0.008392444551069644
45.41	0.008377525847116169
45.42	0.008362880396150523
45.43	0.008348506433873937
45.44	0.008334402233024066
45.449999999999996	0.008320566102925203
45.46	0.008306996389049604
45.47	0.008293691472589569
45.48	0.008280649770039793
45.49	0.008267869732790282
45.5	0.008255349846729338
45.51	0.008243088631856643
45.519999999999996	0.008231084641905894
45.53	0.008219336463977303
45.54	0.008207842718179592
45.55	0.008196602057281082
45.56	0.008185613166370133
45.57	0.008174874762524612
45.58	0.00816438559449014
45.589999999999996	0.008154144442367109
45.6	0.00814415011730628
45.61	0.00813440146121291
45.62	0.00812489734645921
45.629999999999995	0.008115636675604873
45.64	0.008106618381125977
45.65	0.008097841425151544
45.66	0.0080893047992082
45.67	0.008081007523972592
45.68	0.008072948649031277
45.69	0.008065127252648336
45.699999999999996	0.008057542441540423
45.71	0.00805019335065907
45.72	0.008043079142980346
45.73	0.008036199009301758
45.74	0.008029552168046109
45.75	0.008023137865072435
45.76	0.00801695537349389
45.769999999999996	0.00801100399350252
45.78	0.008005283052200754
45.79	0.007999791903439663
45.8	0.007994529927663824
45.81	0.007989496531762862
45.82	0.007984691148929428
45.83	0.007980113238523661
45.839999999999996	0.007975762285944146
45.85	0.007971637802505097
45.86	0.007967739325319962
45.87	0.007964066417191235
45.879999999999995	0.007960618666506545
45.89	0.007957395687140774
45.9	0.007954397118364551
45.91	0.007951622624758592
45.92	0.007949071896134276
45.93	0.007946744647460159
45.94	0.0079446406187946
45.949999999999996	0.007942759575224204
45.96	0.007941101306808305
45.97	0.007939665628529446
45.98	0.007938452380249608
45.99	0.007937461426672449
46.	0.007936692657311376
46.01	0.007936145986463446
46.019999999999996	0.007935821353189234
46.03	0.00793571872129835
46.04	0.007935838079341024
46.05	0.007936179440605302
46.06	0.007936742843120239
46.07	0.007937528349664862
46.08	0.007938536047782966
46.089999999999996	0.007939766049803707
46.1	0.007941218492868234
46.11	0.00794289353896189
46.12	0.007944791374952558
46.129999999999995	0.00794691221263476
46.14	0.007949256288779665
46.15	0.007951823865191101
46.16	0.007954615228767416
46.17	0.00795763069156942
46.18	0.007960870590894254
46.19	0.007964335289355333
46.199999999999996	0.007968025174968293
46.21	0.007971940661243201
46.22	0.007976082187282674
46.23	0.007980450217886308
46.24	0.007985045243661441
46.25	0.007989867781139866
46.26	0.00799491837290117
46.269999999999996	0.008000197587702288
46.28	0.008005706020613509
46.29	0.008011444293160893
46.3	0.008017413053475338
46.31	0.008023612976448125
46.32	0.008030044763893228
46.33	0.008036709144716206
46.339999999999996	0.008043606875090028
46.35	0.008050738738637733
46.36	0.00805810554662193
46.37	0.008065708138141467
46.379999999999995	0.008073547380335071
46.39	0.008081624168592323
46.4	0.00808993942677173
46.41	0.008098494107426317
46.42	0.008107289192036635
46.43	0.008116325691251269
46.44	0.008125604645135127
46.449999999999996	0.008135127123425328
46.46	0.008144894225795214
46.47	0.008154907082126062
46.48	0.008165166852787164
46.49	0.008175674728923908
46.5	0.008186431932754423
46.51	0.008197439717874504
46.519999999999996	0.008208699369571247
46.53	0.008220212205145516
46.54	0.00823197957424303
46.55	0.008244002859194792
46.56	0.0082562834753664
46.57	0.008268822871517036
46.58	0.008281622530167539
46.589999999999996	0.008294683967978451
46.6	0.008308008736137738
46.61	0.008321598420758598
46.62	0.008335454643287247
46.629999999999995	0.00834957906092124
46.64	0.008363973367038388
46.65	0.008378639291636061
46.66	0.008393578601781937
46.67	0.008408793102075339
46.68	0.008424284635120424
46.69	0.008440055082010584
46.699999999999996	0.008456106362824753
46.71	0.008472440437135846
46.72	0.00848905930453114
46.73	0.00850596500514558
46.74	0.008523159620207416
46.75	0.008540645272597186
46.76	0.008558424127419618
46.769999999999996	0.008576498392589421
46.78	0.008594870319430669
46.79	0.008613542203290185
46.8	0.008632516384165737
46.81	0.00865179524734845
46.82	0.008671381224080482
46.83	0.008691276792228019
46.839999999999996	0.008711484476969908
46.85	0.008732006851502182
46.86	0.008752846537758966
46.87	0.008774006207150263
46.879999999999995	0.008795488581316605
46.89	0.008817296432901167
46.9	0.008839432586339678
46.91	0.008861899918668651
46.92	0.008884701360352455
46.93	0.008907839896128804
46.94	0.008931318565874402
46.949999999999996	0.008955140465490286
46.96	0.008979308747807488
46.97	0.009003826623513421
46.98	0.009028697362100211
46.99	0.009053924292834067
47.	0.009079510805747799
47.01	0.009105460352655574
47.019999999999996	0.009131776448191398
47.03	0.009158462670871788
47.04	0.009185522664182455
47.05	0.009212960137690766
47.06	0.009240778868183239
47.07	0.009268982700830316
47.08	0.009297575550377296
47.089999999999996	0.009326561402363372
47.1	0.009355944314369128
47.11	0.009385728417292818
47.12	0.00941591791665641
47.129999999999995	0.00944651709394252
47.14	0.009477530307962228
47.15	0.009508961996255111
47.16	0.009540816676522222
47.17	0.009573098948092508
47.18	0.009605813493424235
47.19	0.009638965079641295
47.199999999999996	0.009672558560106279
47.21	0.009706598876030715
47.22	0.009741091058123442
47.23	0.009776040228278313
47.24	0.009811451601302026
47.25	0.0098473304866836
47.26	0.009883682290405621
47.269999999999996	0.00992051251679955
47.28	0.00995782677044554
47.29	0.00999563075811765
47.3	0.010033930290776883
47.31	0.01007273128561176
47.32	0.010112039768129057
47.33	0.01015186187429503
47.339999999999996	0.010192203852729401
47.35	0.01023307206695263
47.36	0.01027447299768865
47.37	0.010316413245224304
47.379999999999995	0.01035889953182677
47.39	0.010401938704221467
47.4	0.010445537736130326
47.41	0.010489703730874746
47.42	0.010534443924042226
47.43	0.010579765686220634
47.44	0.0106256765258009
47.449999999999996	0.010672184091849859
47.46	0.010719296177056734
47.47	0.010767020720752933
47.48	0.010815365812010005
47.49	0.010864339692815396
47.5	0.01091395076133036
47.51	0.010964207575230596
47.519999999999996	0.011015118855134
47.53	0.011066693488115793
47.54	0.011118940531315067
47.55	0.01117186921563595
47.56	0.011225488949543533
47.57	0.011279809322961002
47.58	0.011334840111267492
47.589999999999996	0.011390591279402435
47.6	0.011447072986077472
47.61	0.011504295588100497
47.62	0.011562269644814651
47.629999999999995	0.01162100592265594
47.64	0.01168051539983302
47.65	0.011740809271131745
47.66	0.011801898952851102
47.67	0.011863796087871678
47.68	0.01192651255086179
47.69	0.011990060453625521
47.699999999999996	0.012054452150598282
47.71	0.012119700244491508
47.72	0.012185817592093995
47.73	0.012252817310233649
47.74	0.012320712781904926
47.75	0.012389517662566112
47.76	0.012459245886613672
47.769999999999996	0.012529911674038309
47.78	0.01260152953726799
47.79	0.012674114288205147
47.8	0.012747681045463132
47.81	0.012822245241809761
47.82	0.012897822631823094
47.83	0.01297442929976707
47.839999999999996	0.013052081667695154
47.85	0.0131307965037873
47.86	0.013210590930930076
47.87	0.01329148243554694
47.88	0.01337348887668666
47.89	0.013456628495379841
47.9	0.013540919924270797
47.91	0.013626382197535519
47.92	0.013713034761094325
47.93	0.013800897483130651
47.94	0.01388999066492393
47.949999999999996	0.013980335052009912
47.96	0.014071951845678518
47.97	0.014164862714820368
47.98	0.014259089808134853
47.99	0.014354655766712505
48.	0.014451583737003606
48.01	0.014549897384187745
48.019999999999996	0.014649620905957979
48.03	0.014750779046734384
48.04	0.014853397112321634
48.05	0.014957500985027405
48.06	0.015063117139258085
48.07	0.015170272657607169
48.08	0.015278995247458202
48.089999999999996	0.015389313258114365
48.1	0.01550125569848186
48.11	0.015614852255320895
48.12	0.015730133312088505
48.13	0.015847129968393877
48.14	0.01596587406008935
48.15	0.016086398180020684
48.16	0.016208735699461217
48.17	0.016332920790256417
48.18	0.01645898844770242
48.19	0.01658697451419297
48.199999999999996	0.016716915703656375
48.21	0.016848849626818114
48.22	0.016982814817318427
48.23	0.017118850758719956
48.24	0.01725699791243694
48.25	0.017397297746624164
48.26	0.01753979276606394
48.269999999999996	0.01768452654308768
48.28	0.01783154374957574
48.29	0.017980890190075236
48.3	0.018132612836085943
48.31	0.01828675986155421
48.32	0.0184433806796283
48.33	0.018602525980725808
48.339999999999996	0.01876424777196465
48.35	0.018928599418014537
48.36	0.01909563568342787
48.37	0.019265412776509155
48.38	0.019437988394791224
48.39	0.019613421772177682
48.4	0.01979177372782958
48.41	0.01997310671686435
48.42	0.020157484882946428
48.43	0.020344974112847497
48.44	0.020535642093063338
48.449999999999996	0.020729558368574083
48.46	0.020926794403841376
48.47	0.021127423646135714
48.48	0.02133152159130223
48.49	0.021539165852068283
48.5	0.021750436229000105
48.51	0.021965414784236255
48.519999999999996	0.022184185918112196
48.53	0.022406836448810453
48.54	0.02263345569516886
48.55	0.022864135562794013
48.56	0.023098970633625763
48.57	0.023338058259114274
48.58	0.02358149865717114
48.589999999999996	0.023829395013074076
48.6	0.024081853584502853
48.61	0.02433898381090539
48.62	0.024600898427392374
48.63	0.024867713583373155
48.64	0.025139548966166957
48.65	0.025416527929812464
48.66	0.025698777629334674
48.67	0.02598642916073437
48.68	0.026279617706964478
48.69	0.026578482690199363
48.699999999999996	0.026883167930698133
48.71	0.02719382181258697
48.72	0.027510597456902604
48.73	0.02783365290226579
48.74	0.028163151293556607
48.75	0.02849926107899917
48.76	0.028842156216087815
48.769999999999996	0.029192016386791798
48.78	0.029549027222529244
48.79	0.02991338053939853
48.8	0.03028527458421235
48.81	0.03066491429189001
48.82	0.031052511554798864
48.83	0.0314482855046905
48.839999999999996	0.03185246280788136
48.85	0.032265277974393054
48.86	0.03268697368180589
48.87	0.03311780111460909
48.88	0.03355802031989122
48.89	0.03400790058027328
48.9	0.03446772080501076
48.91	0.03493776994029507
48.92	0.035418347399787525
48.93	0.03590976351655442
48.94	0.03641234001756974
48.949999999999996	0.03692641052208474
48.96	0.03745232106522211
48.97	0.037990430648213905
48.98	0.0385411118168558
48.99	0.03910475126976635
49.	0.03968175049822737
49.01	0.04027252645942718
49.019999999999996	0.04087751228509266
49.03	0.04149715802759905
49.04	0.04213193144578554
49.05	0.04278231883288556
49.06	0.043448825889078925
49.07	0.044131978641393184
49.08	0.0448323244138486
49.089999999999996	0.04555043285091452
49.1	0.046286896997590254
49.11	0.04704233443961181
49.12	0.047817388507551496
49.13	0.04861272954882936
49.14	0.04942905627190973
49.15	0.05026709716729654
49.16	0.0511276120102212
49.17	0.052011393450281156
49.18	0.052919268693638465
49.19	0.05385210128381932
49.199999999999996	0.054810792987523275
49.21	0.05579628579238662
49.22	0.056809564024021424
49.23	0.057851656590343005
49.24	0.058923639361594365
49.25	0.060026637695209814
49.26	0.061161829115263994
49.269999999999996	0.06233044615696374
49.28	0.06353377938742129
49.29	0.06477318061471878
49.3	0.06605006629820391
49.31	0.06736592117384946
49.32	0.06872230210955237
49.33	0.07012084220630163
49.339999999999996	0.07156325516233539
49.35	0.07305133991863172
49.36	0.07458698560539859
49.37	0.07617217681068926
49.38	0.07780899919375889
49.39	0.07949964546741409
49.4	0.08124642177528688
49.41	0.08305175449195812
49.42	0.08491819747553295
49.43	0.08684843980465963
49.44	0.08884531403383764
49.449999999999996	0.09091180500343066
49.46	0.09305105924300382
49.47	0.09526639500914799
49.48	0.09756131300162475
49.49	0.09993950780419267
49.5	0.1024048800992652
49.51	0.10496154970828094
49.519999999999996	0.10761386951229246
49.53	0.11036644031003018
49.54	0.11322412667305759
49.55	0.11619207386003903
49.56	0.11927572585393446
49.57	0.12248084458748125
49.58	0.1258135304231794
49.589999999999996	0.12928024395379473
49.6	0.1328878291885683
49.61	0.13664353818741254
49.62	0.14055505720134132
49.63	0.14463053437048368
49.64	0.14887860902159944
49.65	0.15330844259392268
49.66	0.15792975120445776
49.67	0.16275283984089173
49.68	0.16778863814037642
49.69	0.17304873767427556
49.699999999999996	0.1785454306106244
49.71	0.18429174956559985
49.72	0.19030150837915405
49.73	0.19658934345693715
49.74	0.20317075520414046
49.75	0.21006214893532246
49.76	0.2172808744708326
49.769999999999996	0.22484526341913877
49.78	0.23277466288863166
49.79	0.24108946406423057
49.8	0.24981112371379374
49.81	0.25896217624618445
49.82	0.2685662334171731
49.83	0.2786479681568982
49.839999999999996	0.2892330782619332
49.85	0.30034822484296975
49.86	0.31202093943507186
49.87	0.3242794925508159
49.88	0.3371527151858593
49.89	0.35066976337213007
49.9	0.3648598143350229
49.91	0.3797516811769953
49.92	0.3953733313424414
49.93	0.4117512925056288
49.94	0.4289099281056398
49.949999999999996	0.4468705637218829
49.96	0.4656504451131241
49.97	0.48526150938749496
49.98	0.5057089528938057
49.99	0.5269895835936544
50.	0.549089952571009

==> FIR11.txt <==
0.01	0.9938163676670784	0.991714286688526	0.9947146583555937
0.11	0.8294858072758481	0.697172740709901	0.8970352833222968
0.21000000000000002	0.6153956608490573	0.4086106996428335	0.7687211992435966
0.31000000000000005	0.43540343518274044	0.24562312459867217	0.6253859949683048
0.41000000000000003	0.31120895336866744	0.15922087730781442	0.4974875888109951
0.51	0.2294601906306315	0.11072361677995596	0.3951359191015127
0.6100000000000001	0.17532718003176379	0.08157164230519894	0.3171837742202905
0.7100000000000001	0.1387280087362192	0.06299799801506875	0.2590431260700287
0.81	0.1134574693790916	0.05061362714035514	0.2160709748066309
0.91	0.0957372787527381	0.042068648746026026	0.18453085442038178
1.01	0.08322366914964285	0.0360222277825733	0.1616502553234334
1.11	0.07441636666856696	0.031661824023332986	0.14543428620487686
1.2100000000000002	0.06831419676991372	0.02846497985496818	0.13445972931481015
1.31	0.06421154020140367	0.026075631042500567	0.1277074066828811
1.4100000000000001	0.0615758919568708	0.024238685092223235	0.12443742554359344
1.51	0.05997517987882577	0.022766243472977874	0.1240984857220598
1.61	0.059038984587903486	0.021521090538522417	0.12626150636177072
1.7100000000000002	0.05844475681189662	0.020408294524072477	0.13057005670656738
1.81	0.05792142298197489	0.01936889449194131	0.13670263759725776
1.9100000000000001	0.057261285589633136	0.018372651669991902	0.1443440643196147
2.01	0.056330278760239674	0.017409596104585354	0.15316493851220747
2.11	0.05506898515118868	0.016481693385935185	0.1628094228655387
2.21	0.05348214667741782	0.015596081447273969	0.17289213467612644
2.31	0.05161988221648595	0.01476056878656668	0.1830048072224148
2.41	0.04955656494641995	0.013981260847012674	0.19273237599465892
2.51	0.04737265569870633	0.013261733559990265	0.20167651169945486
2.61	0.045142227494604364	0.01260311132440556	0.20948283616746055
2.71	0.04292636945212235	0.0120045520697828	0.2158668250043001
2.81	0.0407711623353274	0.011463832152506341	0.22063335021511835
2.91	0.03870851194135728	0.010977877032316681	0.22368615743019482
3.01	0.03675837712863384	0.010543181071807885	0.22502593049981218
3.11	0.03493140118064814	0.010156111337785805	0.22473816350064552
3.21	0.03323139227116083	0.009813112325106557	0.22297399381683722
3.31	0.03165740965786904	0.0095108345242628	0.21992795854544805
3.41	0.030205397484730265	0.009246208367060135	0.2158163286295281
3.51	0.028869401144636292	0.0090164810794848	0.2108586342670948
3.61	0.027642437340230894	0.008819229637175869	0.2052637204370539
3.71	0.026517094691265963	0.008652359273858897	0.19922055766287103
3.81	0.025485933595016955	0.008514094078521633	0.1928932778259179
3.91	0.024541741279090423	0.008402964085726983	0.18641952863831882
4.01	0.023677685116140205	0.00831779177160842	0.17991116068175536
4.11	0.02288739615407119	0.008257679861921345	0.17345636373612533
4.21	0.022165005945835262	0.008222001706482598	0.16712255436358547
4.31	0.021505153015686375	0.008210395075038339	0.16095951574011738
4.41	0.02090297032509985	0.008222760009805097	0.15500246596127695
4.51	0.020354061515882496	0.00825926127941503	0.149274867863752
4.61	0.01985447116578737	0.008320335985428483	0.14379089098145298
4.71	0.01940065251368285	0.008406706957300175	0.13855750041510362
4.8100000000000005	0.01898943488210761	0.008519402726771132	0.1335761860242024
4.91	0.018617992185134734	0.00865978509914536	0.12884436597316634
5.01	0.018283813342722263	0.008829585646149293	0.12435650743497718
5.11	0.017984675046027628	0.009030952851144169	0.12010500876065636
5.21	0.01771861707267407	0.009266512170737559	0.1160808848483477
5.3100000000000005	0.017483920195399426	0.00953944197890645	0.11227429287993133
5.41	0.017279086633131567	0.009853569290152134	0.10867493032635846
5.51	0.017102822940406888	0.01021349040178562	0.10527233189948494
5.61	0.01695402520547982	0.010624723273432777	0.10205608733678545
5.71	0.016831766420108408	0.011093900748822836	0.09901599771422395
5.8100000000000005	0.016735285888515354	0.01162901687470697	0.09614218443095048
5.91	0.01666398055519285	0.012239742957541577	0.0934251620664578
6.01	0.016617398148284522	0.01293783617580281	0.0908558839118719
6.11	0.016595232055495977	0.013737672372071	0.08842576704579608
6.21	0.016597317871832207	0.014656947365277364	0.0861267022853345
6.3100000000000005	0.016623631582408007	0.015717609738227237	0.08395105312462302
6.41	0.016674289368975793	0.01694711570534946	0.08189164681526684
6.51	0.01674954905577477	0.018380138383569465	0.07994175999379967
6.61	0.01684981323917364	0.020060927800096235	0.07809510067784785
6.71	0.016975634176880243	0.022046617980995855	0.0763457880002391
6.8100000000000005	0.017127720546950848	0.024411936797132234	0.0746883307007878
6.91	0.017306946225355772	0.02725603348446337	0.07311760512652897
7.01	0.017514361274586672	0.03071257022441324	0.07162883328503677
7.11	0.01775120538612043	0.03496496001731236	0.0702175613381602
7.21	0.01801892407821162	0.040269921194890305	0.06887963880408643
7.3100000000000005	0.01831918801960094	0.046994836841396354	0.06761119864549602
7.41	0.018653915931953317	0.055678699046551546	0.06640863835404387
7.51	0.019025301622482525	0.06713458997234736	0.06526860209123163
7.61	0.019435845817443852	0.08262759679253524	0.06418796390892836
7.71	0.01988839361223429	0.10419357491789423	0.06316381204616904
7.8100000000000005	0.020386178531412565	0.1352252651067088	0.06219343428001022
7.91	0.02093287441057342	0.18155657410557183	0.06127430429525471
8.01	0.021532656582642515	0.2533528207016616	0.0604040690293348
8.11	0.022190274187963887	0.36743351931079477	0.0595805369434349
8.21	0.022911135848922633	0.5438808258323804	0.05880166716819995
8.31	0.023701411479799196	0.7672040365780136	0.058065559471439356
8.41	0.024568153672639512	0.8935184015503782	0.05737044499561172
8.51	0.025519442951822412	0.776977451986837	0.056714677714166245
8.61	0.026564562279098286	0.5536456808345049	0.05609672655774874
8.71	0.02771420759121644	0.37399327112870834	0.05551516816361578
8.81	0.028980742963483457	0.2573927243613365	0.054968680204200815
8.91	0.0303785113496198	0.18405292436038218	0.054456035253494385
9.01	0.03192421493498936	0.13680932699402845	0.05397609515267638
9.11	0.03363738320898125	0.10522782093697859	0.05352780583918021
9.21	0.035540952261574714	0.08331905936088525	0.053110192606059356
9.31	0.03766198602370213	0.06760459210654488	0.05272235576111414
9.41	0.04003257987977385	0.05600075296044576	0.052363466657717815
9.51	0.04269100024051874	0.04721500220088188	0.05203276407163401
9.610000000000001	0.04568313163244091	0.040417964692024605	0.05172955090034503
9.71	0.0490643275731533	0.035060658495675405	0.051453191163506266
9.81	0.05290179573575336	0.03076938605993868	0.05120310728511443
9.91	0.05727769565365985	0.027283324855157342	0.05097877763982495
10.01	0.06229319423055398	0.024416325629174698	0.05077973434758849
10.110000000000001	0.06807381885698563	0.02203285913507505	0.05060556130240425
10.21	0.07477658175082066	0.020032474667268263	0.05045589242251392
10.31	0.08259953863269978	0.018339518909886235	0.050330410110798966
10.41	0.0917947119727176	0.016896187224478623	0.05022884391549724
10.51	0.10268568067046677	0.015657734627242882	0.05015096938263909
10.610000000000001	0.11569164007259325	0.014589115922611978	0.05009660709281933
10.71	0.1313603727174378	0.013662589847820629	0.05006562187608608
10.81	0.15041326196905289	0.012855985017044498	0.05005792219984028
10.91	0.17380590011703467	0.012151427621153989	0.05007345972571819
11.01	0.20280698808353856	0.011534396169577616	0.050112229032475586
11.110000000000001	0.23909336868201983	0.010993011101600714	0.05017426750291578
11.21	0.2848432666832199	0.010517495266739415	0.05025965537391418
11.31	0.34276686041130316	0.010099760225929344	0.050368515949599166
11.41	0.4159094170585579	0.009733086262871365	0.05050101597875306
11.51	0.5068461822914283	0.009411872948638062	0.05065736619851977
11.610000000000001	0.6155636987507442	0.009131443379731851	0.05083782204754161
11.71	0.7352906966415083	0.008887889664419385	0.051042684552719104
11.81	0.8473179067500933	0.008677950430572018	0.05127230139489045
11.91	0.9211292980880429	0.008498913450817798	0.051527068159886655
12.01	0.928863292486922	0.008348538186422028	0.051807429782631205
12.110000000000001	0.8672086906761393	0.008224994318321055	0.052113882193236816
12.21	0.7604269973527302	0.008126813286557778	0.052446974175425716
12.31	0.6402352162767914	0.0080528505859035	0.052807309449058294
12.41	0.5282410681644465	0.008002257128663912	0.053195548990135955
12.51	0.4333536763871759	0.007974458431395125	0.0536124136033454
12.610000000000001	0.35659482265955855	0.00796914074456947	0.054058686764059456
12.71	0.29569603984054466	0.007986243549168347	0.054535217748721575
12.81	0.24760943658170717	0.008025958112442095	0.055042925074740644
12.91	0.20952186916437984	0.008088732044035657	0.05558280027342859
13.01	0.17913893220813312	0.00817528003898876	0.056155912022160685
13.110000000000001	0.1546833784515713	0.008286601251110895	0.056763410664847705
13.21	0.13480759241966425	0.008424004025276169	0.057406533153023666
13.31	0.11849640536543536	0.008589139049178848	0.05808660844340047
13.41	0.10498419281140513	0.008784042387252475	0.05880506339167219
13.51	0.09369047068568397	0.00901119036165036	0.05956342918671119
13.610000000000001	0.08417183007551865	0.009273568887120272	0.06036334837413281
13.71	0.07608666966303071	0.00957476070233911	0.06120658252359083
13.81	0.0691694569159057	0.009919055044740428	0.06209502060014938
13.91	0.06321192625883462	0.01031158579450259	0.0630306881067558
14.01	0.058049283468072144	0.010758506116472178	0.0640157570722779
14.110000000000001	0.05355001808356633	0.011267210373340313	0.06505255696788856
14.21	0.04960832356240698	0.01184661788646291	0.06614358664386248
14.31	0.04613841216752422	0.012507538451674577	0.06729152738924817
14.41	0.043070215728699554	0.013263147080256062	0.06849925722849845
14.51	0.04034610762230969	0.014129606300556437	0.06976986658217454
14.610000000000001	0.037918383146340856	0.015126890176282923	0.07110667543342726
14.71	0.035747307579301425	0.016279887564556967	0.07251325215832385
14.81	0.03379959252721402	0.017619897182762474	0.07399343419643929
14.91	0.032047197900855175	0.019186680486910343	0.07555135075871519
15.01	0.030466383344898203	0.021031321289936556	0.0771914477926889
15.110000000000001	0.029036952162408817	0.023220272228867397	0.07891851545110834
15.21	0.0277416448334396	0.025841180039129913	0.08073771833901514
15.31	0.02656564957930527	0.029011431454343494	0.08265462884697691
15.41	0.025496205105196932	0.0328909534623189	0.08467526391466977
15.51	0.024522276393288245	0.037701829519223205	0.08680612560991088
15.610000000000001	0.02363428873707028	0.04375912881839378	0.08905424595395774
15.71	0.022823908479115966	0.05152072179544965	0.09142723647493452
15.81	0.022083861409006915	0.061670257214481106	0.09393334302809335
15.91	0.0214077816923655	0.07525998295261209	0.09658150648475149
16.01	0.020790085679871517	0.09396513693841976	0.09938142996161997
16.110000000000003	0.020225866093029836	0.12055224861793215	0.10234365333918784
16.21	0.01971080298012919	0.1597622203875784	0.10547963590208073
16.310000000000002	0.019241088540186566	0.21996376180558852	0.10880184802584278
16.410000000000004	0.018813363468944695	0.31589942627342443	0.11232387293300067
16.51	0.018424662922644556	0.4705423040632464	0.11606051964566874
16.610000000000003	0.01807237054775804	0.6987972546376298	0.12002794837062888
16.71	0.01775417930759011	0.9199856158932991	0.12424380966297906
16.810000000000002	0.017468058064602176	0.9132433407066551	0.1287273988217338
16.910000000000004	0.017212223062030383	0.687249524911781	0.13349982706860405
17.01	0.016985113598862275	0.46185417884277186	0.13858421113999334
17.110000000000003	0.016785371315524236	0.3104307606481053	0.14400588296821248
17.21	0.016611822609237218	0.21656479767607778	0.14979262112141473
17.310000000000002	0.01646346378229197	0.1575799371096147	0.15597490558536192
17.410000000000004	0.016339448596952987	0.11909204809554748	0.16258619726552265
17.51	0.016239077970106628	0.09294870815209212	0.16966324321248175
17.610000000000003	0.016161791591381366	0.07452720251534521	0.1772464079547172
17.71	0.016107161292122592	0.06112564714766153	0.1853800303618691
17.810000000000002	0.016074886030828506	0.05110518041894849	0.19411280402496592
17.910000000000004	0.01606478839472358	0.04343475972552757	0.203498177047829
18.01	0.016076812548165464	0.037443544097876834	0.2135947641556873
18.110000000000003	0.016111023587515483	0.03268166052538727	0.22446675982441125
18.21	0.016167608289832727	0.028839187510426367	0.23618433529900387
18.310000000000002	0.016246877270107943	0.02569744712129039	0.24882399436218128
18.410000000000004	0.016349268589548164	0.023098821614197212	0.26246885184375457
18.51	0.016475352886489377	0.02092752526549852	0.27720878427094053
18.610000000000003	0.016625840132739336	0.019097043741844875	0.2931403827119793
18.71	0.01680158815251127	0.017541739945524788	0.31036661256638415
18.810000000000002	0.0170036130797176	0.016211127071026073	0.3289960525295401
18.910000000000004	0.017233101973545703	0.015065887211211895	0.34914154403051645
19.01	0.017491427863486498	0.014075055640493732	0.3709180323855449
19.110000000000003	0.01778016755519949	0.013213998081725048	0.3944393220860395
19.210000000000004	0.01810112260007163	0.012462936676779803	0.41981340354953
19.310000000000002	0.018456343916902485	0.011805861629953224	0.447135943594207
19.410000000000004	0.01884816065736852	0.011229717890196673	0.4764814793347809
19.51	0.019279214032247114	0.010723790630523013	0.5078918370121427
19.610000000000003	0.01975249696845795	0.010279236230582581	0.5413613484128676
19.710000000000004	0.020271400654989315	0.009888721015266786	0.5768186091711927
19.810000000000002	0.02083976926792199	0.009546140686196185	0.6141048829590017
19.910000000000004	0.021461964452881354	0.009246400823830955	0.652949880289707
20.01	0.02214294150267262	0.008985244085780364	0.6929465957926477
20.110000000000003	0.022888339618537628	0.00875911347255306	0.7335281852046585
20.210000000000004	0.023704589211532026	0.008565043736379062	0.7739513947123815
20.310000000000002	0.024599039920349623	0.008400574983402622	0.8132925115483978
20.410000000000004	0.02558011393904616	0.008263683977781612	0.8504626185194832
20.51	0.026657490423212468	0.008152729745864985	0.8842483190097873
20.610000000000003	0.027842328257544076	0.008066410903400316	0.9133812677900849
20.710000000000004	0.029147536431186196	0.008003732762418675	0.9366344574360629
20.810000000000002	0.0305881038287223	0.007963982770286277	0.9529359216446756
20.910000000000004	0.03218150360797114	0.00794671323051965	0.9614832722688693
21.01	0.033948191781360264	0.007951730582754566	0.9618381592918027
21.110000000000003	0.03591222553438417	0.007979090800616232	0.9539809228277488
21.210000000000004	0.038102034745359545	0.008029100719770267	0.9383131389016696
21.310000000000002	0.04055139087852996	0.008102325350257927	0.9156074663165069
21.410000000000004	0.043300631987796434	0.008199601472413848	0.8869161207582019
21.51	0.046398222530363555	0.008322058079607612	0.8534572670347662
21.610000000000003	0.04990275425528832	0.008471144530788047	0.816500399313735
21.710000000000004	0.05388553278184139	0.00864866763163088	0.7772678771699456
21.810000000000002	0.05843394821791769	0.008856839300495458	0.7368626835331987
21.910000000000004	0.06365590395603074	0.009098337027724767	0.6962250797507092
22.01	0.06968568526220677	0.0093763800489042	0.656115217994961
22.110000000000003	0.07669180226081633	0.009694825086079389	0.6171157009181767
22.210000000000004	0.0848875598525702	0.010058286751505822	0.5796472842378515
22.310000000000002	0.09454541623945854	0.010472289377796293	0.5439916341009478
22.410000000000004	0.10601662455416334	0.010943459310507862	0.5103164767746902
22.51	0.11975824041305255	0.011479769826971022	0.4787000209652927
22.610000000000003	0.13637032769160623	0.012090855199764028	0.4491528607620622
22.710000000000004	0.15664700882483704	0.012788416557169077	0.42163655606472433
22.810000000000002	0.18164547669855782	0.013586750939609385	0.39607874117508357
22.910000000000004	0.21277594830188595	0.014503447585635454	0.3723849936603564
23.01	0.25190930804282075	0.015560313984488771	0.35044788174418645
23.110000000000003	0.3014789223541919	0.01678462173229005	0.3301536683597295
23.210000000000004	0.36449764898168785	0.018210803749741274	0.31138713643764926
23.310000000000002	0.44427687516244274	0.019882798182894106	0.29403494939850117
23.410000000000004	0.5433599901582187	0.021857334040011753	0.27798789613263913
23.51	0.6608045638877101	0.0242086127219423	0.26314230420455764
23.610000000000003	0.7871017823720009	0.027035098916643283	0.24940084536771367
23.710000000000004	0.8987855788856189	0.030469566864855583	0.23667290649268144
23.810000000000002	0.96141224064889	0.034694287764367296	0.22487465719990563
23.910000000000004	0.9494320682188842	0.039964543867783635	0.21392891218931542
24.01	0.8680912499226837	0.04664600543059441	0.20376486031593774
24.110000000000003	0.7485378266427442	0.05527588865144981	0.194317712594974
24.210000000000004	0.6231672020014523	0.06666623806346267	0.18552830632256156
24.310000000000002	0.5108534415358862	0.08208435459224628	0.17734269131522318
24.410000000000004	0.4178219775194783	0.10357912215714347	0.1697117160255201
24.51	0.34351783464820923	0.13459012235693318	0.16259062527842658
24.610000000000003	0.28496967954602936	0.18110431744123406	0.15593867703814568
24.710000000000004	0.23889375958834716	0.2537832456658279	0.14971878252973952
24.810000000000002	0.20244482430617544	0.3710620436160165	0.14389717187696197
24.910000000000004	0.17336994110203827	0.5578793165456934	0.13844308593007443
25.01	0.14995120719657867	0.8077062898612203	0.13332849396007143
25.110000000000003	0.130897333467686	0.9663564385532819	0.1285278362512322
25.210000000000004	0.1152402716634	0.844682151090323	0.12401779023056762
25.310000000000002	0.10225177143533773	0.5936745416085514	0.11977705855604023
25.410000000000004	0.0913802896561047	0.3946895403671983	0.11578617749099947
25.51	0.08220460879280198	0.26833197631394884	0.11202734388069037
25.610000000000003	0.07440010450478003	0.1902237654391129	0.10848425908958455
25.710000000000004	0.06771425717256804	0.14053379844853103	0.1051419883354806
25.810000000000002	0.06194881905544666	0.10761342689181337	0.10198683395351552
25.910000000000004	0.056946752164263315	0.08492516796056464	0.099006221230522
26.01	0.052582590052402095	0.06873146462704109	0.09618859556076571
26.110000000000003	0.048755268039789926	0.05681887597359545	0.09352332978345913
26.210000000000004	0.045382744395267675	0.04782609349869749	0.091000640667674
26.310000000000002	0.04239793059674847	0.04088538491584118	0.08861151360960064
26.410000000000004	0.03974558606719983	0.03542537912097125	0.08634763469954031
26.51	0.03737992931119852	0.031058776530173242	0.08420132940116373
26.610000000000003	0.03526278554595959	0.02751619488834454	0.08216550716337329
26.710000000000004	0.03336213934693635	0.024605928310534732	0.08023361135577743
26.810000000000002	0.03165099546273087	0.022188739639573435	0.0783995739826486
26.910000000000004	0.03010647590533738	0.02016164239054834	0.07665777468776305
27.01	0.02870909953209471	0.018447210475600936	0.07500300361416229
27.110000000000003	0.027442203580444073	0.016986375061317543	0.07343042772914907
27.210000000000004	0.02629147637587989	0.015733473258819314	0.07193556026621349
27.310000000000002	0.025244577677886338	0.014652782339594706	0.07051423297254708
27.410000000000004	0.024290828545198918	0.013716053292946541	0.06916257088378269
27.51	0.02342095668016342	0.012900728821704207	0.06787696937701868
27.610000000000003	0.022626886303839973	0.012188637895313183	0.0666540732793939
27.710000000000004	0.02190156397296302	0.011565027203239167	0.06549075783285427
27.810000000000002	0.021238813561921536	0.011017834155670645	0.06438411133656513
27.910000000000004	0.020633215033163666	0.010537135347633385	0.06333141930698831
28.01	0.020080002707887363	0.010114724050058308	0.062330150012177024
28.110000000000003	0.01957497959986499	0.009743783677542322	0.06137794125160148
28.210000000000004	0.019114445044281957	0.009418633430442403	0.06047258826596869
28.310000000000002	0.01869513338230319	0.009134528781784853	0.05961203267325337
28.410000000000004	0.01831416188231063	0.008887504066180506	0.05879435233764386
28.51	0.017968986414408448	0.00867424771655656	0.0580177520874792
28.610000000000003	0.017657363664268153	0.008492003079380346	0.0572805552066431
28.710000000000004	0.017377318889839878	0.008338489488052511	0.056581195631377625
28.810000000000002	0.017127118400834838	0.008211839571561212	0.05591821079120474
28.910000000000004	0.016905246084719997	0.008110549749656389	0.05529023503866643
29.01	0.01671038342091353	0.008033441607235318	0.05469599361800231
29.110000000000003	0.016541392522185453	0.007979632414041473	0.05413429712773864
29.210000000000004	0.016397301823097385	0.00794851350817046	0.05360403643653109
29.310000000000002	0.016277294102967816	0.007939735628068075	0.05310417801553197
29.410000000000004	0.016180696587983327	0.007953200584191229	0.052633759654097
29.51	0.01610697292583832	0.007989058929201329	0.05219188652884199
29.610000000000003	0.01605571686843672	0.0080477135318692	0.051777727598948046
29.710000000000004	0.0160266475351904	0.008129829200280922	0.0513905123032296
29.810000000000002	0.0160196061625263	0.008236348749413164	0.05102952753684581
29.910000000000004	0.01603455427543282	0.008368516182466354	0.050694114887687956
30.01	0.01607157324516886	0.008527907972497178	0.05038366811443328
30.110000000000003	0.01613086522448436	0.008716473812782862	0.050097630850037794
30.210000000000004	0.016212755478670862	0.008936588678965242	0.04983549451607096
30.310000000000002	0.016317696158273307	0.009191118650382678	0.04959679643478835
30.410000000000004	0.016446271588176156	0.00948350372230429	0.04938111812720945
30.51	0.016599205178905868	0.009817861874402041	0.049188083786733026
30.610000000000003	0.016777368100346798	0.010199120041051907	0.049017358918990596
30.710000000000004	0.016981789896762495	0.010633179494307575	0.04886864913972544
30.810000000000002	0.01721367126635453	0.011127125699840222	0.04874169912349677
30.910000000000004	0.01747439928013477	0.011689496230123886	0.04863629169695873
31.01	0.017765565375523443	0.012330625246220476	0.04855224707135827
31.110000000000003	0.018088986532130653	0.013063090030571472	0.048489422209743685
31.210000000000004	0.018446730123505013	0.013902295039943207	0.04844771032518689
31.310000000000002	0.018841143042828544	0.01486724344510238	0.04842704050709749
31.410000000000004	0.01927488582711323	0.015981567467960447	0.04842737747346114
31.51	0.01975097265912763	0.017274920729187158	0.04844872144756865
31.610000000000003	0.02027281831633412	0.01878488428159772	0.04849110815852371
31.710000000000004	0.02084429337086463	0.0205596129196747	0.04855460896553362
31.810000000000002	0.021469789236024286	0.022661566365306612	0.04863933110670298
31.910000000000004	0.02215429501852554	0.025172859649946887	0.048745418073773764
32.01	0.02290348859187999	0.028203078818023017	0.04887305011498698
32.11	0.023723844881621225	0.03190093289817049	0.04902244486899893
32.21	0.024622765082221366	0.0364720195193223	0.04919385813355675
32.31	0.025608731454970023	0.042206591072366906	0.04938758477345497
32.41	0.02669149354736701	0.04952415196927208	0.04960395977313885
32.51	0.02788229321046444	0.05904726975611605	0.0498433594402185
32.61	0.0291941377827173	0.07172778282504311	0.050106202767108005
32.71	0.03064213340899646	0.08907018268161557	0.05039295295901876
32.81	0.03224389387900888	0.11354084269730626	0.050704119137622745
32.91	0.03402004488636182	0.14933947302950187	0.051040258230874484
33.01	0.03599484962444062	0.2038627586555014	0.051401977060746076
33.11	0.03819698970217467	0.2902902098759927	0.05178993464200448
33.21	0.04066054626102569	0.4304601880535063	0.05220484470665736
33.31	0.04342624100830943	0.6466676980803895	0.05264747847032599
33.41	0.04654301722600773	0.893580535989397	0.05311866765859454
33.51	0.05007006892808998	0.9582039411978512	0.05361930781334299
33.61	0.05407946548275163	0.757349406865047	0.05415036190123304
33.71	0.05865957390942361	0.5133838248618144	0.05471286424888841
33.81	0.06391955855137854	0.34217515191890685	0.05530792483193493
33.91	0.06999534782566415	0.235918139173958	0.055936733947963425
34.01	0.07705761449492413	0.1698002046620599	0.05660056730668677
34.11	0.08532253943837964	0.1271500875550316	0.05730079157411677
34.21	0.09506644635261279	0.0984837443625004	0.05803887041153432
34.31	0.10664583982967293	0.07846779519727626	0.058816371054408664
34.41	0.12052498490189359	0.0640185148043457	0.05963497148130201
34.51	0.1373139385228703	0.05328519814895124	0.060496468228223646
34.61	0.15782078260252572	0.0451147312888124	0.06140278490995493
34.71	0.18312229033483407	0.038763253290546515	0.06235598151662035
34.81	0.21465606456942893	0.033735670295840056	0.06335826456132172
34.91	0.25433067375408946	0.029693160194717648	0.06441199816308842
35.01	0.3046291152322508	0.02639804436317558	0.06551971615882017
35.11	0.36862286990900534	0.02367989172626967	0.06668413534846161
35.21	0.4496732900507548	0.021414076398376503	0.0679081699894691
35.31	0.5503105893510699	0.019507858506105858	0.06919494766988231
35.41	0.6693929147537925	0.017891134608880768	0.07054782670417686
35.51	0.7968479043368308	0.01651015925365565	0.07197041521274622
35.61	0.9082786167636036	0.015323200273557424	0.0734665920645763
35.71	0.9685808587740292	0.014297478974335415	0.0750405298836812
35.81	0.9528344478626857	0.01340698040935232	0.07669672034346461
35.91	0.86796303321788	0.012630863194286237	0.0784400019996474
36.01	0.7462571486006734	0.011952289108036388	0.08027559094214481
36.11	0.6200893428286577	0.01135755099964101	0.08220911457964256
36.21	0.5077910289179913	0.010835415602048374	0.0842466489080495
36.31	0.4151174451863953	0.010376623158960922	0.08639475965594406
36.41	0.34125332572081657	0.009973502850390234	0.08866054774709146
36.51	0.28311657657664646	0.009619674698445161	0.09105169957255853
36.61	0.23738879382890749	0.009309816753648146	0.09357654262348158
36.71	0.20122210293959136	0.009039482070242183	0.09624410710060888
36.81	0.1723719864979935	0.008804954041138829	0.09906419418887485
36.91	0.14913126517800646	0.00860313158771437	0.10204745176485834
37.01	0.13021851736107581	0.008431437829083161	0.1052054583922868
37.11	0.11467384063938094	0.008287747423485438	0.10855081655586632
37.21	0.10177540309292878	0.008170328942523165	0.11209725618627298
37.31	0.09097661487505174	0.008077799520123115	0.11585974963834836
37.41	0.08186005024409004	0.008009089692361587	0.11985463939878603
37.51	0.07410398383296578	0.007963416869183667	0.12409977991616564
37.61	0.06745811807540404	0.007940266296658002	0.1286146950608021
37.71	0.061725916511514614	0.007939378710151669	0.13342075282809004
37.81	0.056751666943269316	0.00796074416888783	0.1385413589872441
37.91	0.052410936865032474	0.00800460182018579	0.14400217143375343
38.01	0.04860347350812117	0.008071445583799963	0.14983133700888648
38.11	0.045247877152948646	0.008162035988296092	0.15605975247538437
38.21	0.04227757044973763	0.008277418647401594	0.162721351146503
38.31	0.039637722566491784	0.008418950151099487	0.16985341630221948
38.410000000000004	0.03728288259900276	0.008588332483033244	0.1774969219181001
38.51	0.035175144173305216	0.00878765748628649	0.185696900278382
38.61	0.03328271110517116	0.009019463414540284	0.19450283460860884
38.71	0.03157876825841601	0.009286806266047292	0.2039690727602716
38.81	0.030040586435602777	0.009593349459879053	0.2141552549632371
38.910000000000004	0.02864880805648726	0.009943476555424366	0.2251267444030965
39.01	0.027386873486759652	0.0103424332469999	0.23695504344805224
39.11	0.026240557538208798	0.010796506942559354	0.2497181701826315
39.21	0.025197592831739692	0.011313255085688385	0.26350095878612245
39.31	0.024247362076382013	0.011901797335418577	0.27839523232543906
39.410000000000004	0.02338064535507506	0.012573192271236778	0.29449977662641647
39.51	0.02258941156935559	0.013340927180812123	0.31192001778267603
39.61	0.02186664553157476	0.014221560842729391	0.3307672721963497
39.71	0.021206203987937062	0.015235575779554738	0.3511573955427872
39.81	0.020602695242658876	0.01640852096801788	0.37320860487965984
39.910000000000004	0.020051378131876386	0.01777256283287566	0.39703818654662887
40.01	0.019548076939127877	0.01936861864858678	0.4227577339918515
40.11	0.019089109507234782	0.02124933406193621	0.45046649061320426
40.21	0.018671226325558316	0.02348330538646276	0.48024231598349354
40.31	0.01829155878816819	0.026161172373961577	0.5121297721860528
40.410000000000004	0.017947575151243463	0.02940458007576495	0.5461248770133489
40.51	0.017637042985227107	0.03337964164508169	0.5821562463641619
40.61	0.017357997132911605	0.03831763809148906	0.620062720912944
40.71	0.017108712359583212	0.04454767177416083	0.6595682240585494
40.81	0.016887680024035265	0.05254965239964772	0.7002555997811164
40.910000000000004	0.016693588216297413	0.06304297823816915	0.7415425445569114
41.01	0.01652530490449368	0.0771400043038336	0.7826643635047693
41.11	0.01638186371347429	0.09662106491506386	0.8226698194824698
41.21	0.016262452025029198	0.12444410628235561	0.8604372001862345
41.31	0.016166401146223912	0.16571191511690359	0.894717062111081
41.410000000000004	0.016093178340833198	0.22948973385373073	0.9242050861957662
41.51	0.016042380560728303	0.3317887251776718	0.9476427476802088
41.61	0.016013729750848343	0.49712564793532177	0.9639357822467213
41.71	0.01600706963427789	0.7374960416526387	0.9722728303879001
41.81	0.0160223639140118	0.9516643189922195	0.972222237524942
41.910000000000004	0.016059695856147253	0.910880320992565	0.963786497613439
42.01	0.016119269246353866	0.6680828397193475	0.9474019391063054
42.11	0.01620141073834074	0.44533789445345096	0.9238837257383471
42.21	0.016306573640464207	0.2994356534376586	0.8943286921530326
42.31	0.016435343215420152	0.20951002384755565	0.8599965805919341
42.410000000000004	0.016588443599019707	0.15295941856347442	0.8221916820214582
42.51	0.016766746478329955	0.11596100872325946	0.7821624287927849
42.61	0.016971281708085994	0.0907523291721772	0.7410288683744917
42.71	0.017203250088547475	0.0729372553219492	0.699740239574425
42.81	0.017464038579441333	0.05994249786116656	0.6590591680932631
42.910000000000004	0.017755238285184553	0.05020341289285741	0.6195660031049508
43.01	0.018078665618531997	0.04273303894029342	0.5816761718952997
43.11	0.018436387136014632	0.036887545938877116	0.5456642977813173
43.21	0.018830748642599607	0.032234120699574646	0.5116903688827289
43.31	0.019264409289432165	0.028473924501890926	0.47982486010424835
43.410000000000004	0.019740381543007425	0.025395667181369746	0.4500710726796171
43.51	0.020262078093952068	0.022846772216455084	0.42238395328186845
43.61	0.020833367008065838	0.02071496754165749	0.3966853031939465
43.71	0.021458636713394954	0.01891623526542282	0.37287565818614216
43.81	0.022142872780393015	0.017386743194870206	0.35084329358734684
43.910000000000004	0.022891748907915	0.016077330330777267	0.330470858000596
44.01	0.02371173510234911	0.014949666867427958	0.3116401168943294
44.11	0.0246102267655218	0.013973534344855548	0.2942352303239962
44.21	0.02559569933530118	0.013124869036980725	0.27814491992282
44.31	0.026677894312693743	0.012384334250091477	0.26326381182621356
44.410000000000004	0.027868044043266788	0.01173626490198339	0.2494931807042474
44.51	0.029179144610490867	0.011167877937250192	0.23674126800391354
44.61	0.03062628879559043	0.01066867512437497	0.22492330509779634
44.71	0.03222707447005903	0.010229986823625171	0.2139613384574296
44.81	0.03400210829871629	0.00984462026896013	0.2037839279373442
44.910000000000004	0.03597563063920967	0.009506586196928474	0.19432576940958393
45.01	0.038176295581712615	0.009210884830466774	0.18552727806705918
45.11	0.04063815095896188	0.008953337291593009	0.1773341576313372
45.21	0.043401877975078475	0.008730452136909542	0.16969697256111752
45.31	0.046516370425614496	0.008539319326232605	0.16257073444642167
45.410000000000004	0.050040761569601314	0.008377525847116152	0.15591450953080221
45.51	0.05404704582608322	0.008243088631856639	0.14969105129908583
45.61	0.05862349732375306	0.008134401461212904	0.14386645997416322
45.71	0.0638791647837767	0.008050193350659055	0.1384098693364669
45.81	0.06994983218548478	0.007989496531762853	0.13329316033062802
45.910000000000004	0.07700599141038393	0.007951622624758589	0.12849070031888182
46.01	0.0852635966904956	0.007936145986463448	0.12397910647986465
46.11	0.0949986884687346	0.007942893538961894	0.11973703166121354
46.21	0.1065674201536246	0.007971940661243205	0.11574497092142741
46.31	0.12043362893302764	0.008023612976448134	0.11198508700224313
46.410000000000004	0.13720686883893254	0.008098494107426326	0.10844105302981068
46.51	0.15769467375716767	0.008197439717874499	0.10509791083152256
46.61	0.1829733229492423	0.008321598420758613	0.10194194336176166
46.71	0.2144802379978557	0.008472440437135844	0.0989605598446156
46.81	0.254124731353392	0.008651795247348465	0.09614219235818543
46.910000000000004	0.30439284134091127	0.008861899918668675	0.09347620269940603
47.01	0.3683642981785714	0.009105460352655569	0.09095279847745016
47.11	0.44941960507521694	0.009385728417292806	0.08856295748633398
47.21	0.5501284139397058	0.009706598876030717	0.08629835950237702
47.31	0.6694178798067326	0.010072731285611784	0.08415132473944084
47.410000000000004	0.7973029729718814	0.01048970373087479	0.08211475827439584
47.51	0.9094176337995142	0.01096420757523064	0.08018209982733654
47.61	0.9705009331824485	0.011504295588100543	0.07834727834608872
47.71	0.955297560561534	0.012119700244491561	0.07660467090299691
47.81	0.8705075669976141	0.012822245241809752	0.07494906546441027
47.910000000000004	0.7485060916263384	0.013626382197535517	0.07337562714016962
48.01	0.6218940111134051	0.014549897384187748	0.07187986756231284
48.11	0.5091682603097556	0.015614852255320891	0.07045761707958516
48.21	0.4161479183351263	0.016848849626818256	0.0691049994876923
48.31	0.3420228280552231	0.01828675986155436	0.06781840904492473
48.410000000000004	0.28369552292198563	0.019973106716864517	0.06659448954923562
48.51	0.2378296439554912	0.02196541478423627	0.06543011527642768
48.61	0.2015624617597993	0.024338983810905632	0.06432237360007786
48.71	0.1726384886626712	0.027193821812586935	0.06326854913252496
48.81	0.14934279693099253	0.03066491429189037	0.06226610924290309
48.910000000000004	0.13038857550792732	0.034937769940295085	0.06131269082304132
49.01	0.11481217783593912	0.040272526459427804	0.0604060881852906
49.11	0.10188915515565308	0.04704233443961182	0.059544241988151246
49.21	0.09107107082886855	0.05579628579238756	0.05872522909611434
49.31	0.08193918070761871	0.06736592117384943	0.05794725328954965
49.410000000000004	0.07417080667020731	0.08305175449195998	0.05720863674889826
49.51	0.06751495410696043	0.10496154970828078	0.05650781224495666
49.61	0.061774570399133075	0.13664353818741612	0.0558433159737872
49.71	0.05679355665425326	0.1842917495656	0.05521378098084159
49.81	0.05244718742036303	0.25896217624619317	0.05461793112429901
49.910000000000004	0.048634985643522595	0.37975168117698055	0.05405457553250083

==> FIR2.txt <==
0.01	0.9947146583555937
0.02	0.9845107188631501
0.03	0.9732810544805508
0.04	0.9629663970581073
0.05	0.9535918794297932
0.060000000000000005	0.9446961341528989
0.06999999999999999	0.9358633281145803
0.08	0.9268132178420622
0.09	0.9173776853798721
0.09999999999999999	0.9074654347106804
0.11	0.8970352833222959
0.12	0.886078507958345
0.13	0.8746075273557494
0.14	0.8626486011328647
0.15000000000000002	0.8502370136709779
0.16	0.8374138039007956
0.17	0.8242234762052367
0.18000000000000002	0.8107123521022797
0.19	0.7969273550332541
0.2	0.7829150990786871
0.21000000000000002	0.7687211992435954
0.22	0.754389749194075
0.23	0.7399629295866968
0.24000000000000002	0.7254807208436853
0.25	0.7109807010012862
0.26	0.6964979136493844
0.27	0.682064793919766
0.28	0.66771114253285
0.29000000000000004	0.6534641394192118
0.3	0.6393483896005008
0.31	0.6253859949683067
0.32	0.6115966464133189
0.33	0.5979977314736566
0.34	0.5846044533147127
0.35000000000000003	0.5714299574370078
0.36000000000000004	0.5584854630399323
0.37	0.54578039645215
0.38	0.5333225244756402
0.39	0.5211180858817162
0.4	0.509171919645384
0.41000000000000003	0.497487588810995
0.42000000000000004	0.4860674991495389
0.43	0.4749130119985707
0.44	0.4640245508725008
0.45	0.45340170159674203
0.46	0.4430433058569831
0.47000000000000003	0.4329475481676814
0.48000000000000004	0.4231120363546554
0.49	0.41353387571817474
0.5	0.4042097370978796
0.51	0.3951359191015137
0.52	0.3863084047881199
0.53	0.3777229131149775
0.54	0.3693749454678067
0.55	0.3612598275973864
0.56	0.3533727472837875
0.5700000000000001	0.3457087880433453
0.5800000000000001	0.3382629591840368
0.59	0.33103022250311115
0.6	0.32400551590719
0.61	0.3171837742202902
0.62	0.3105599474297637
0.63	0.30412901660434377
0.64	0.29788600770271856
0.65	0.2918260034754585
0.66	0.28594415364800524
0.67	0.28023568355778905
0.68	0.27469590140461264
0.6900000000000001	0.2693202042601651
0.7000000000000001	0.2641040829700569
0.7100000000000001	0.25904312607002855
0.72	0.2541330228270339
0.73	0.24936956550574058
0.74	0.2447486509515295
0.75	0.2402662815723782
0.76	0.2359185657939882
0.77	0.23170171805514791
0.78	0.2276120584035789
0.79	0.22364601174633952
0.8	0.21980010680324402
0.81	0.21607097480663098
0.8200000000000001	0.21245534798616175
0.8300000000000001	0.20895005787311677
0.8400000000000001	0.20555203345483006
0.85	0.20225829920645239
0.86	0.19906597302411635
0.87	0.19597226408075644
0.88	0.19297447062331707
0.89	0.19006997772779835
0.9	0.18725625502654983
0.91	0.18453085442038208
0.92	0.1818914077864447
0.93	0.17933562469132916
0.9400000000000001	0.176861290117559
0.9500000000000001	0.17446626221046038
0.9600000000000001	0.17214847005136066
0.97	0.16990591146214715
0.98	0.16773665084538464
0.99	0.16563881706347758
1.	0.16361060135971028
1.01	0.16165025532343363
1.02	0.1597560889011693
1.03	0.15792646845496316
1.04	0.15615981486892952
1.05	0.15445460170460304
1.06	0.15280935340541069
1.07	0.1512226435503311
1.08	0.1496930931565862
1.09	0.1482193690310225
1.1	0.1468001821696745
1.11	0.14543428620487675
1.12	0.14412047589916382
1.1300000000000001	0.14285758568510684
1.1400000000000001	0.14164448825016016
1.1500000000000001	0.14048009316552135
1.1600000000000001	0.13936334555795832
1.17	0.13829322482352335
1.18	0.13726874338203618
1.19	0.13628894547120585
1.2	0.13535290597924263
1.21	0.13445972931481012
1.22	0.13360854831316646
1.23	0.1327985231773447
1.24	0.13202884045324131
1.25	0.13129871203748328
1.26	0.13060737421697288
1.27	0.1299540867390177
1.28	0.12933813191098295
1.29	0.12875881372842168
1.3	0.12821545703066495
1.31	0.12770740668288097
1.32	0.12723402678363768
1.33	0.12679469989703046
1.34	0.12638882630846918
1.35	0.12601582330324054
1.36	0.125675124466998
1.37	0.12536617900735395
1.3800000000000001	0.1250884510957837
1.3900000000000001	0.12484141922907373
1.4000000000000001	0.12462457560958086
1.4100000000000001	0.12443742554359331
1.42	0.12427948685711494
1.43	0.12415028932842069
1.44	0.12404937413675958
1.45	0.12397629332660554
1.46	0.12393060928688827
1.47	0.123911894244657
1.48	0.12391972977265696
1.49	0.12395370631032586
1.5	0.12401342269773956
1.51	0.12409848572205998
1.52	0.12420850967606412
1.53	0.12434311592835372
1.54	0.12450193250486935
1.55	0.1246845936813532
1.56	0.12489073958642848
1.57	0.12512001581498144
1.58	0.12537207305155676
1.59	0.12564656670349258
1.6	0.12594315654354535
1.61	0.1262615063617707
1.62	0.12660128362644799
1.6300000000000001	0.12696215915385076
1.6400000000000001	0.12734380678669058
1.6500000000000001	0.12774590308106645
1.6600000000000001	0.12816812700178623
1.6700000000000002	0.12861015962592523
1.68	0.12907168385451662
1.69	0.1295523841322768
1.7	0.13005194617528754
1.71	0.13057005670656743
1.72	0.1311064031994848
1.73	0.13166067362897263
1.74	0.13223255623052382
1.75	0.13282173926695273
1.76	0.13342791080292601
1.77	0.13405075848727585
1.78	0.13468996934311606
1.79	0.13534522956579886
1.8	0.13601622432875277
1.81	0.13670263759725776
1.82	0.13740415195021663
1.83	0.13812044840999502
1.84	0.1388512062804051
1.85	0.13959610299291736
1.86	0.1403548139611906
1.87	0.14112701244401427
1.8800000000000001	0.14191236941676094
1.8900000000000001	0.14271055345145642
1.9000000000000001	0.14352123060556657
1.9100000000000001	0.14434406431961472
1.9200000000000002	0.1451787153237348
1.93	0.14602484155327114
1.94	0.14688209807353447
1.95	0.14775013701381878
1.96	0.14862860751078918
1.97	0.1495171556613381
1.98	0.15041542448501147
1.99	0.15132305389609618
2.	0.15223968068545773
2.01	0.15316493851220744
2.02	0.15409845790527218
2.03	0.15503986627493171
2.04	0.1559887879343776
2.05	0.15694484413133888
2.0599999999999996	0.15790765308980662
2.07	0.15887683006187833
2.0799999999999996	0.15985198738972936
2.09	0.16083273457770828
2.0999999999999996	0.16181867837453032
2.11	0.1628094228655386
2.1199999999999997	0.16380456957497472
2.13	0.16480371757819473
2.1399999999999997	0.16580646362374254
2.15	0.16681240226517338
2.1599999999999997	0.1678211260025085
2.17	0.16883222543317447
2.1799999999999997	0.16984528941226937
2.19	0.17085990522197084
2.1999999999999997	0.17187565874988736
2.21	0.1728921346761264
2.2199999999999998	0.17390891666884295
2.23	0.17492558758799764
2.2399999999999998	0.17594172969704797
2.25	0.17695692488226444
2.26	0.17797075487934635
2.27	0.17898280150699683
2.28	0.1799926469070888
2.29	0.18099987379104107
2.3	0.1820040656920011
2.31	0.18300480722241508
2.32	0.18400168433654845
2.3299999999999996	0.18499428459750092
2.34	0.18598219744824943
2.3499999999999996	0.1869650144862283
2.36	0.18794232974095781
2.3699999999999997	0.18891373995420277
2.38	0.18987884486213996
2.3899999999999997	0.1908372474790054
2.4	0.19178855438167966
2.4099999999999997	0.19273237599465884
2.42	0.1936683268748599
2.4299999999999997	0.19459602599570205
2.44	0.1955150970299005
2.4499999999999997	0.19642516863040949
2.46	0.19732587470895055
2.4699999999999998	0.1982168547115682
2.48	0.19909775389065126
2.4899999999999998	0.19996822357286953
2.5	0.20082792142247782
2.51	0.2016765116994549
2.52	0.20251366551194178
2.53	0.20333906106247238
2.54	0.2041523838874885
2.55	0.20495332708965264
2.56	0.20574159156249053
2.57	0.20651688620690192
2.5799999999999996	0.20727892813911886
2.59	0.2080274428896793
2.5999999999999996	0.208762164593042
2.61	0.20948283616746047
2.6199999999999997	0.21018920948477476
2.63	0.21088104552980266
2.6399999999999997	0.2115581145490319
2.65	0.21222019618834762
2.6599999999999997	0.2128670796195539
2.67	0.21349856365547637
2.6799999999999997	0.21411445685346012
2.69	0.2147145776071121
2.6999999999999997	0.21529875422615435
2.71	0.21586682500430018
2.7199999999999998	0.21641863827507365
2.73	0.21695405245554794
2.7399999999999998	0.21747293607797927
2.75	0.21797516780936532
2.76	0.21846063645897512
2.77	0.2189292409739175
2.78	0.21938089042286532
2.79	0.21981550396805344
2.8	0.22023301082571223
2.81	0.2206333502151181
2.82	0.2210164712964638
2.8299999999999996	0.2213823330977792
2.84	0.221730904431153
2.8499999999999996	0.22206216379852778
2.86	0.22237609928735802
2.8699999999999997	0.22267270845644654
2.88	0.22295199821228284
2.8899999999999997	0.2232139846762281
2.9	0.22345869304291066
2.9099999999999997	0.22368615743019504
2.92	0.2238964207211209
2.9299999999999997	0.22408953439819543
2.94	0.22426555837045284
2.9499999999999997	0.22442456079368678
2.96	0.22456661788427862
2.9699999999999998	0.22469181372704486
2.98	0.2248002400775289
2.9899999999999998	0.2248919961591732
3.	0.22496718845579577
3.01	0.22502593049981245
3.02	0.22506834265662354
3.03	0.22509455190560626
3.04	0.22510469161812408
3.05	0.22509890133298488
3.06	0.22507732652975168
3.07	0.22504011840032287
3.08	0.224987433619176
3.09	0.22491943411266682
3.0999999999999996	0.22483628682777307
3.11	0.2247381635006452
3.1199999999999997	0.22462524042533627
3.13	0.22449769822305485
3.1399999999999997	0.2243557216122814
3.15	0.22419949918008167
3.1599999999999997	0.2240292231549181
3.17	0.2238450891812746
3.1799999999999997	0.22364729609637302
3.19	0.2234360457092576
3.1999999999999997	0.22321154258250972
3.21	0.22297399381683686
3.2199999999999998	0.2227236088387691
3.23	0.2224605991916809
3.2399999999999998	0.22218517833034082
3.25	0.22189756141917888
3.26	0.22159796513445223
3.27	0.22128660747046086
3.28	0.22096370754997136
3.29	0.2206294854389759
3.3	0.22028416196591136
3.31	0.21992795854544828
3.32	0.219561097006936
3.33	0.21918379942760044
3.34	0.21879628797055134
3.3499999999999996	0.2183987847276688
3.36	0.21799151156740884
3.3699999999999997	0.2175746899875705
3.38	0.2171485409730475
3.3899999999999997	0.21671328485857722
3.4	0.21626914119650137
3.4099999999999997	0.21581632862952785
3.42	0.21535506476848248
3.4299999999999997	0.21488556607503423
3.44	0.21440804774936117
3.4499999999999997	0.21392272362272316
3.46	0.21342980605489886
3.4699999999999998	0.2129295058364309
3.48	0.21242203209563704
3.4899999999999998	0.2119075922103069
3.5	0.21138639172403284
3.51	0.21085863426709467
3.52	0.21032452148182287
3.53	0.20978425295235845
3.54	0.209238026138729
3.55	0.20868603631514582
3.56	0.20812847651243505
3.57	0.20756553746451206
3.58	0.20699740755879156
3.59	0.20642427279044834
3.5999999999999996	0.20584631672042095
3.61	0.205263720437054
3.6199999999999997	0.2046766625212858
3.63	0.2040853190152692
3.6399999999999997	0.2034898633943235
3.65	0.2028904665421164
3.6599999999999997	0.2022872967289644
3.67	0.20168051959315417
3.6799999999999997	0.20107029812517518
3.69	0.20045679265476093
3.6999999999999997	0.1998401608406369
3.71	0.19922055766287086
3.7199999999999998	0.19859813541772425
3.73	0.19797304371490476
3.7399999999999998	0.1973454294771205
3.75	0.1967154369418378
3.76	0.19608320766514659
3.77	0.19544888052763842
3.78	0.19481259174220306
3.79	0.1941744748636538
3.8	0.1935346608000911
3.81	0.19289327782591778
3.82	0.1922504515964176
3.83	0.19160630516381724
3.84	0.19096095899474683
3.8499999999999996	0.19031453098902126
3.86	0.1896671364996636
3.8699999999999997	0.1890188883540976
3.88	0.18836989687643296
3.8899999999999997	0.18772026991077276
3.9	0.18707011284547828
3.9099999999999997	0.1864195286383187
3.92	0.18576861784244447
3.9299999999999997	0.18511747863312197
3.94	0.18446620683516626
3.9499999999999997	0.18381489595101838
3.96	0.18316363718940543
3.9699999999999998	0.1825125194945354
3.98	0.18186162957576874
3.9899999999999998	0.18121105193772064
4.	0.1805608689107455
4.01	0.17991116068175508
4.02	0.17926200532533013
4.03	0.17861347883507694
4.04	0.177965655155196
4.05	0.17731860621221857
4.06	0.17667240194687456
4.07	0.17602711034606014
4.08	0.17538279747486615
4.09	0.17473952750864127
4.1	0.1740973627650534
4.109999999999999	0.17345636373612536
4.12	0.1728165891202153
4.13	0.1721780958539163
4.14	0.1715409391438494
4.1499999999999995	0.1709051724983304
4.16	0.17027084775888474
4.17	0.1696380151315912
4.18	0.16900672321823731
4.1899999999999995	0.16837701904726432
4.2	0.16774894810448976
4.21	0.16712255436358556
4.22	0.1664978803163033
4.2299999999999995	0.1658749670024283
4.24	0.1652538540394526
4.25	0.1646345796519521
4.26	0.164017180700661
4.27	0.1634016927112295
4.28	0.16278814990265827
4.29	0.1621765852153997
4.3	0.1615670303391206
4.31	0.16095951574011708
4.32	0.16035407068837454
4.33	0.1597507232842732
4.34	0.15914950048492693
4.35	0.15855042813015616
4.36	0.15795353096808923
4.37	0.15735883268038964
4.38	0.1567663559071064
4.39	0.15617612227114663
4.3999999999999995	0.15558815240236526
4.41	0.15500246596127695
4.42	0.1544190816623833
4.43	0.15383801729711863
4.4399999999999995	0.1532592897564126
4.45	0.15268291505287318
4.46	0.15210890834258656
4.47	0.15153728394653793
4.4799999999999995	0.1509680553716544
4.49	0.15040123533147054
4.5	0.1498368357664193
4.51	0.14927486786375208
4.52	0.1487153420770845
4.53	0.14815826814558114
4.54	0.14760365511277002
4.55	0.147051511344999
4.56	0.14650184454953324
4.57	0.1459546617922978
4.58	0.14540996951526786
4.59	0.14486777355351427
4.6	0.14432807915190257
4.61	0.14379089098145278
4.62	0.1432562131553648
4.63	0.14272404924471008
4.64	0.14219440229379676
4.6499999999999995	0.1416672748352117
4.66	0.1411426689045426
4.67	0.14062058605478667
4.68	0.14010102737044758
4.6899999999999995	0.13958399348132827
4.7	0.13906948457602147
4.71	0.13855750041510345
4.72	0.13804804034403684
4.7299999999999995	0.13754110330578403
4.74	0.13703668785313852
4.75	0.13653479216077793
4.76	0.13603541403704297
4.77	0.1355385509354467
4.78	0.13504419996591946
4.79	0.134552357905793
4.8	0.1340630212105304
4.81	0.13357618602420246
4.82	0.13309184818971953
4.83	0.13261000325882039
4.84	0.1321306465018229
4.85	0.13165377291714142
4.86	0.13117937724057627
4.87	0.13070745395437683
4.88	0.1302379972960853
4.89	0.1297710012671639
4.8999999999999995	0.12930645964141074
4.91	0.12884436597316637
4.92	0.12838471360531914
4.93	0.12792749567710804
4.9399999999999995	0.12747270513173206
4.95	0.12702033472376703
4.96	0.12657037702639512
4.97	0.12612282443845035
4.9799999999999995	0.125677669191283
4.99	0.1252349033554502
5.	0.12479451884723163
5.01	0.12435650743497711
5.02	0.12392086074528924
5.03	0.12348757026904375
5.04	0.12305662736725137
5.05	0.12262802327676614
5.06	0.12220174911584035
5.07	0.12177779588953258
5.08	0.12135615449497086
5.09	0.1209368157264732
5.1	0.12051977028053133
5.11	0.12010500876065629
5.12	0.11969252168209531
5.13	0.11928229947641564
5.14	0.1188743324959646
5.1499999999999995	0.11846861101820517
5.16	0.11806512524993037
5.17	0.11766386533136049
5.18	0.11726482134012507
5.1899999999999995	0.11686798329513245
5.2	0.116473341160328
5.21	0.11608088484834761
5.22	0.11569060422406438
5.2299999999999995	0.11530248910803403
5.24	0.11491652927983971
5.25	0.11453271448134004
5.26	0.11415103441982144
5.27	0.11377147877105855
5.28	0.11339403718228241
5.29	0.11301869927506163
5.3	0.11264545464809704
5.31	0.11227429287993138
5.32	0.11190520353157764
5.33	0.11153817614906716
5.34	0.11117320026591974
5.35	0.11081026540553651
5.36	0.11044936108352013
5.37	0.1100904768099214
5.38	0.10973360209141533
5.39	0.10937872643340905
5.3999999999999995	0.10902583934208157
5.41	0.10867493032635835
5.42	0.10832598889982374
5.43	0.1079790045825678
5.4399999999999995	0.1076339669029757
5.45	0.10729086539945668
5.46	0.10694968962211597
5.47	0.10661042913436973
5.4799999999999995	0.1062730735145063
5.49	0.10593761235719434
5.5	0.10560403527493861
5.51	0.10527233189948498
5.52	0.1049424918831773
5.53	0.10461450490026596
5.54	0.10428836064816926
5.55	0.1039640488486905
5.56	0.1036415592491901
5.57	0.10332088162371453
5.58	0.10300200577408448
5.59	0.10268492153094104
5.6	0.10236961875475303
5.61	0.10205608733678556
5.62	0.1017443172000306
5.63	0.10143429830010216
5.64	0.10112602062609434
5.6499999999999995	0.10081947420140616
5.66	0.100514649084532
5.67	0.10021153536981943
5.68	0.09991012318819659
5.6899999999999995	0.09961040270786535
5.7	0.0993123641349683
5.71	0.09901599771422391
5.72	0.09872129372953417
5.7299999999999995	0.0984282425045641
5.74	0.0981368344032958
5.75	0.09784705983055424
5.76	0.09755890923250964
5.77	0.09727237309715385
5.78	0.09698744195475406
5.79	0.09670410637828172
5.8	0.09642235698382033
5.81	0.09614218443095049
5.82	0.09586357942311376
5.83	0.09558653270795606
5.84	0.09531103507765078
5.85	0.09503707736920243
5.86	0.09476465046473133
5.87	0.09449374529174044
5.88	0.09422435282336335
5.89	0.09395646407859617
5.8999999999999995	0.09369007012251165
5.91	0.0934251620664578
5.92	0.09316173106823997
5.93	0.09289976833228852
5.9399999999999995	0.09263926510981133
5.95	0.09238021269893079
5.96	0.09212260244480945
5.97	0.09186642573975942
5.9799999999999995	0.09161167402334011
5.99	0.09135833878244369
6.	0.09110641155136676
6.01	0.09085588391187188
6.02	0.09060674749323624
6.03	0.0903589939722899
6.04	0.09011261507344273
6.05	0.08986760256870208
6.06	0.08962394827767868
6.07	0.08938164406758375
6.08	0.08914068185321736
6.09	0.08890105359694586
6.1	0.08866275130867209
6.11	0.08842576704579613
6.12	0.08819009291316852
6.13	0.08795572106303523
6.14	0.0877226436949743
6.15	0.08749085305582648
6.16	0.08726034143961707
6.17	0.08703110118747268
6.18	0.0868031246875294
6.1899999999999995	0.08657640437483656
6.2	0.08635093273125209
6.21	0.08612670228533446
6.22	0.08590370561222616
6.2299999999999995	0.08568193533353409
6.24	0.08546138411720336
6.25	0.08524204467738587
6.26	0.08502390977430481
6.27	0.08480697221411346
6.28	0.0845912248487503
6.29	0.08437666057578964
6.3	0.08416327233828716
6.31	0.08395105312462299
6.32	0.08373999596833918
6.33	0.08353009394797506
6.34	0.08332134018689864
6.35	0.08311372785313362
6.36	0.08290725015918468
6.37	0.08270190036185882
6.38	0.08249767176208357
6.39	0.08229455770472359
6.4	0.08209255157839314
6.41	0.08189164681526684
6.42	0.08169183689088785
6.43	0.08149311532397398
6.4399999999999995	0.0812954756762209
6.45	0.08109891155210426
6.46	0.08090341659867903
6.47	0.08070898450537767
6.4799999999999995	0.08051560900380579
6.49	0.08032328386753719
6.5	0.08013200291190624
6.51	0.07994175999379972
6.52	0.0797525490114466
6.53	0.07956436390420743
6.54	0.07937719865236131
6.55	0.07919104727689308
6.56	0.07900590383927882
6.57	0.07882176244127018
6.58	0.07863861722467838
6.59	0.07845646237115718
6.6	0.07827529210198524
6.61	0.07809510067784783
6.62	0.0779158823986177
6.63	0.0777376316031359
6.64	0.07756034266899205
6.65	0.07738401001230358
6.66	0.07720862808749547
6.67	0.07703419138708005
6.68	0.07686069444143478
6.6899999999999995	0.07668813181858218
6.7	0.07651649812396775
6.71	0.07634578800023906
6.72	0.07617599612702472
6.7299999999999995	0.07600711722071211
6.74	0.07583914603422755
6.75	0.07567207735681379
6.76	0.07550590601381026
6.77	0.0753406268664323
6.78	0.0751762348115498
6.79	0.07501272478146837
6.8	0.07485009174370885
6.81	0.07468833070078777
6.82	0.07452743668999919
6.83	0.07436740478319519
6.84	0.07420823008656839
6.85	0.07404990774043417
6.86	0.07389243291901364
6.87	0.07373580083021723
6.88	0.07358000671542841
6.89	0.07342504584928923
6.9	0.07327091353948449
6.91	0.07311760512652898
6.92	0.0729651159835531
6.93	0.07281344151609094
6.9399999999999995	0.07266257716186827
6.95	0.07251251839059111
6.96	0.07236326070373605
6.97	0.07221479963433977
6.9799999999999995	0.0720671307467912
6.99	0.07192024963662311
7.	0.07177415193030487
7.01	0.07162883328503668
7.02	0.07148428938854418
7.03	0.07134051595887349
7.04	0.07119750874418826
7.05	0.07105526352256651
7.06	0.07091377610179958
7.07	0.0707730423191905
7.08	0.07063305804135488
7.09	0.07049381916402175
7.1	0.07035532161183579
7.11	0.07021756133816025
7.12	0.07008053432488116
7.13	0.06994423658221263
7.14	0.0698086641485024
7.15	0.06967381309003964
7.16	0.06953967950086237
7.17	0.06940625950256737
7.18	0.0692735492441198
7.1899999999999995	0.0691415449016647
7.2	0.06901024267833933
7.21	0.06887963880408635
7.22	0.06874972953546835
7.2299999999999995	0.06862051115548329
7.24	0.068491979973381
7.25	0.06836413232448084
7.26	0.06823696456999032
7.27	0.06811047309682489
7.28	0.06798465431742876
7.29	0.0678595046695966
7.3	0.06773502061629696
7.31	0.06761119864549599
7.32	0.06748803526998283
7.33	0.06736552702719528
7.34	0.06724367047904818
7.35	0.06712246221176067
7.36	0.06700189883568651
7.37	0.06688197698514443
7.38	0.06676269331824947
7.39	0.06664404451674628
7.4	0.06652602728584239
7.41	0.06640863835404386
7.42	0.06629187447299062
7.43	0.06617573241729381
7.4399999999999995	0.06606020898437404
7.45	0.06594530099430067
7.46	0.0658310052896319
7.47	0.06571731873525632
7.4799999999999995	0.06560423821823547
7.49	0.0654917606476473
7.5	0.06537988295443077
7.51	0.06526860209123155
7.52	0.06515791503224896
7.53	0.06504781877308344
7.54	0.06493831033058553
7.55	0.06482938674270605
7.56	0.06472104506834661
7.57	0.06461328238721227
7.58	0.06450609579966374
7.59	0.06439948242657229
7.6	0.06429343940917445
7.61	0.06418796390892828
7.62	0.06408305310737068
7.63	0.06397870420597537
7.64	0.06387491442601237
7.65	0.06377168100840815
7.66	0.06366900121360694
7.67	0.06356687232143302
7.68	0.06346529163095395
7.6899999999999995	0.06336425646034505
7.7	0.06326376414675433
7.71	0.06316381204616901
7.72	0.06306439753328301
7.7299999999999995	0.06296551800136456
7.74	0.06286717086212597
7.75	0.06276935354559354
7.76	0.06267206349997895
7.77	0.062575298191551
7.78	0.062479055104508976
7.79	0.06238333174085686
7.8	0.06228812562027781
7.81	0.06219343428001026
7.82	0.06209925527472496
7.83	0.06200558617640272
7.84	0.06191242457421286
7.85	0.061819768074393044
7.86	0.061727614300129956
7.87	0.06163596089144031
7.88	0.061544805505053896
7.89	0.06145414581429619
7.9	0.06136397950897283
7.91	0.061274304295254774
7.92	0.061185117895563926
7.93	0.06109641804846022
7.94	0.061008202508529334
7.95	0.06092046904627081
7.96	0.060833215447988316
7.97	0.06074643951567891
7.9799999999999995	0.0606601390669252
7.99	0.06057431193478646
8.	0.060488955967692055
8.01	0.060404069029334755
8.02	0.060319648998565616
8.03	0.060235693769288896
8.04	0.060152201250358237
8.05	0.06006916936547419
8.06	0.05998659605308132
8.07	0.0599044792662671
8.08	0.05982281697266126
8.09	0.05974160715433602
8.1	0.05966084780770694
8.11	0.059580536943434896
8.12	0.05950067258632821
8.13	0.059421252775246416
8.14	0.05934227556300421
8.15	0.05926373901627604
8.16	0.059185641215502065
8.17	0.059107980254794155
8.18	0.05903075424184344
8.19	0.0589539612978279
8.2	0.058877599557320595
8.209999999999999	0.05880166716819989
8.22	0.058726162291558706
8.23	0.058651083101615605
8.24	0.0585764277856262
8.25	0.0585021945437956
8.26	0.058428381589190906
8.27	0.05835498714765523
8.28	0.0582820094577218
8.29	0.05820944677052894
8.3	0.05813729734973594
8.31	0.058065559471439376
8.32	0.057994231424089965
8.33	0.057923311508410735
8.34	0.05785279803731489
8.35	0.05778268933582543
8.36	0.057712983740994435
8.37	0.05764367960182363
8.38	0.05757477527918545
8.39	0.05750626914574481
8.4	0.05743815958588123
8.41	0.057370444995611655
8.42	0.05730312378251463
8.43	0.057236194365653845
8.44	0.05716965517550343
8.45	0.05710350465387314
8.459999999999999	0.05703774125383476
8.47	0.05697236343964825
8.48	0.056907369686689614
8.49	0.05684275848137838
8.5	0.05677852832110631
8.51	0.05671467771416623
8.52	0.056651205179682
8.53	0.05658810924753851
8.54	0.05652538845831256
8.55	0.0564630413632043
8.56	0.056401066523969264
8.57	0.05633946251285058
8.58	0.05627822791251265
8.59	0.056217361315974095
8.6	0.056156861326542476
8.61	0.056096726557748715
8.62	0.05603695563328275
8.63	0.05597754718692906
8.64	0.05591849986250327
8.65	0.05585981231378873
8.66	0.05580148320447428
8.67	0.05574351120809205
8.68	0.05568589500795615
8.69	0.0556286332971013
8.7	0.05557172477822268
8.71	0.055515168163615805
8.72	0.055458962175117074
8.73	0.05540310554404476
8.74	0.05534759701114061
8.75	0.05529243532651206
8.76	0.055237619249574245
8.77	0.0551831475489935
8.78	0.05512901900263057
8.79	0.05507523239748476
8.8	0.05502178652963815
8.81	0.05496868020420079
8.82	0.054915912235255895
8.83	0.054863481445805724
8.84	0.05481138666771801
8.85	0.05475962674167266
8.86	0.05470820051710891
8.87	0.05465710685217322
8.88	0.05460634461366707
8.89	0.05455591267699603
8.9	0.05450580992611824
8.91	0.054456035253494364
8.92	0.054406587560037155
8.93	0.05435746575506179
8.94	0.05430866875623701
8.95	0.05426019548953592
8.96	0.05421204488918753
8.97	0.054164215897629236
8.98	0.054116707465458984
8.99	0.054069518551387925
9.	0.05402264812219431
9.01	0.05397609515267631
9.02	0.053929858625607015
9.03	0.05388393753168825
9.04	0.053838330869505804
9.05	0.053793037645484494
9.06	0.053748056873844104
9.07	0.05370338757655514
9.08	0.05365902878329564
9.09	0.05361497953140781
9.1	0.05357123886585514
9.11	0.05352780583918019
9.12	0.05348467951146257
9.13	0.05344185895027726
9.14	0.05339934323065316
9.15	0.053357131435032505
9.16	0.05331522265322996
9.17	0.05327361598239291
9.18	0.05323231052696116
9.19	0.05319130539862769
9.2	0.05315059971629967
9.21	0.05311019260605935
9.22	0.05307008320112613
9.23	0.05303027064181816
9.24	0.05299075407551474
9.25	0.052951532656618956
9.26	0.05291260554652063
9.27	0.05287397191355967
9.28	0.05283563093298972
9.29	0.052797581786942126
9.3	0.05275982366439032
9.31	0.05272235576111414
9.32	0.05268517727966533
9.33	0.05264828742933249
9.34	0.05261168542610664
9.35	0.0525753704926475
9.36	0.0525393418582493
9.37	0.05250359875880755
9.38	0.0524681404367862
9.39	0.05243296614118433
9.4	0.052398075127503996
9.41	0.05236346665771783
9.42	0.05232914000023734
9.43	0.052295094429881304
9.44	0.05226132922784434
9.45	0.05222784368166595
9.46	0.05219463708520016
9.47	0.05216170873858435
9.48	0.052129057948210225
9.49	0.05209668402669304
9.5	0.05206458629284263
9.51	0.05203276407163402
9.52	0.05200121669417842
9.53	0.0519699434976947
9.54	0.051938943825480845
9.55	0.051908217026885924
9.56	0.051877762457282275
9.57	0.05184757947803805
9.58	0.05181766745648959
9.59	0.05178802576591484
9.6	0.05175865378550638
9.61	0.051729550900344985
9.62	0.0517007165013735
9.63	0.05167214998537075
9.64	0.05164385075492608
9.65	0.05161581821841374
9.66	0.051588051789967865
9.67	0.051560550889457636
9.68	0.05153331494246238
9.69	0.05150634338024764
9.7	0.051479635639740506
9.71	0.051453191163506225
9.72	0.051427009399724444
9.73	0.051401089802165414
9.74	0.051375431830167725
9.75	0.051350034948614655
9.76	0.05132489862791181
9.77	0.05130002234396491
9.78	0.05127540557815739
9.79	0.05125104781732864
9.8	0.05122694855375213
9.81	0.05120310728511444
9.82	0.051179523514493556
9.83	0.051156196750338216
9.84	0.0511331265064471
9.85	0.05111031230194828
9.86	0.0510877536612792
9.87	0.05106545011416623
9.88	0.051043401195605353
9.89	0.05102160644584224
9.9	0.051000065410352936
9.91	0.05097877763982496
9.92	0.05095774269013822
9.93	0.050936960122346324
9.94	0.05091642950265821
9.95	0.050896150402419946
9.96	0.05087612239809655
9.97	0.05085634507125437
9.98	0.05083681800854327
9.99	0.050817540801679655
10.	0.05079851304742887
10.01	0.05077973434758852
10.02	0.05076120430897174
10.03	0.05074292254339058
10.04	0.050724888667639766
10.05	0.05070710230348054
10.06	0.050689563077624865
10.07	0.05067227062171961
10.08	0.050655224572331174
10.09	0.05063842457093024
10.1	0.05062187026387651
10.11	0.05060556130240424
10.12	0.05058949734260697
10.13	0.0505736780454237
10.14	0.05055810307662409
10.15	0.05054277210679484
10.16	0.05052768481132545
10.17	0.05051284087039485
10.18	0.05049823996895774
10.19	0.0504838817967313
10.2	0.050469766048182256
10.21	0.050455892422513894
10.22	0.05044226062365344
10.23	0.05042887036023931
10.24	0.05041572134560918
10.25	0.0504028132977876
10.26	0.050390145939474086
10.27	0.050377718998031486
10.28	0.05036553220547429
10.29	0.050353585298457404
10.3	0.05034187801826494
10.31	0.05033041011079897
10.32	0.05031918132656919
10.33	0.05030819142068191
10.34	0.05029744015282973
10.35	0.0502869272872813
10.36	0.05027665259287134
10.37	0.05026661584299053
10.38	0.05025681681557594
10.39	0.05024725529310154
10.4	0.050237931062568734
10.41	0.0502288439154973
10.42	0.05021999364791628
10.43	0.05021138006035538
10.44	0.05020300295783593
10.45	0.050194862149863
10.46	0.05018695745041657
10.47	0.050179288677943815
10.48	0.050171855655350914
10.49	0.050164658209995494
10.5	0.05015769617367897
10.51	0.05015096938263907
10.52	0.05014447767754271
10.53	0.05013822090347894
10.54	0.050132198909951894
10.55	0.05012641155087442
10.56	0.050120858684561065
10.57	0.050115540173722155
10.58	0.05011045588545738
10.59	0.05010560569124961
10.6	0.050100989466959484
10.61	0.05009660709281933
10.62	0.0500924584534277
10.63	0.05008854343774423
10.64	0.05008486193908431
10.65	0.050081413855113936
10.66	0.05007819908784529
10.67	0.05007521754363149
10.68	0.050072469133162566
10.69	0.05006995377146096
10.7	0.050067671377877154
10.71	0.050065621876086104
10.72	0.05006380519408279
10.73	0.05006222126417924
10.74	0.05006087002300028
10.75	0.05005975141148097
10.76	0.05005886537486272
10.77	0.050058211862690674
10.78	0.05005779082881085
10.79	0.05005760223136714
10.8	0.05005764603279936
10.81	0.05005792219984026
10.82	0.05005843070351371
10.83	0.05005917151913271
10.84	0.050060144626297216
10.85	0.05006135000889283
10.86	0.05006278765508883
10.87	0.050064457557337134
10.88	0.050066359712371146
10.89	0.050068494121204246
10.9	0.0500708607891294
10.91	0.05007345972571813
10.92	0.05007629094482029
10.93	0.05007935446456316
10.94	0.05008265030735167
10.95	0.050086178499868156
10.96	0.05008993907307243
10.97	0.05009393206220204
10.98	0.050098157506772774
10.99	0.05010261545057921
11.	0.05010730594169531
11.01	0.05011222903247561
11.02	0.050117384779556004
11.03	0.05012277324385516
11.04	0.0501283944905758
11.05	0.05013424858920651
11.06	0.05014033561352299
11.07	0.05014665564159042
11.08	0.0501532087557652
11.09	0.05015999504269735
11.1	0.050167014593332754
11.11	0.05017426750291575
11.12	0.05018175387099187
11.13	0.050189473801410624
11.14	0.05019742740232852
11.15	0.050205614786212396
11.16	0.05021403606984274
11.17	0.05022269137431694
11.18	0.05023158082505347
11.19	0.050240704551795204
11.2	0.05025006268861397
11.21	0.05025965537391418
11.22	0.05026948275043766
11.23	0.05027954496526788
11.24	0.050289842169834724
11.25	0.05030037451991932
11.26	0.050311142175659074
11.27	0.0503221453015528
11.28	0.050333384066466175
11.29	0.0503448586436371
11.3	0.05035656921068151
11.31	0.05036851594959915
11.32	0.05038069904677972
11.33	0.050393118693008776
11.34	0.05040577508347435
11.35	0.05041866841777357
11.36	0.05043179889991898
11.37	0.0504451667383456
11.38	0.05045877214591819
11.39	0.05047261533993803
11.4	0.050486696542150614
11.41	0.050501015978753123
11.42	0.050515573880401975
11.43	0.05053037048222113
11.44	0.050545406023809684
11.45	0.05056068074925042
11.46	0.05057619490711822
11.47	0.050591948750488454
11.48	0.05060794253694595
11.49	0.05062417652859379
11.5	0.05064065099206257
11.51	0.05065736619851972
11.52	0.050674322423678676
11.53	0.05069151994780895
11.54	0.05070895905574563
11.55	0.0507266400368996
11.56	0.050744563185267606
11.57	0.05076272879944271
11.58	0.050781137182624884
11.59	0.0507997886426315
11.6	0.0508186834919086
11.61	0.050837822047541635
11.62	0.05085720463126701
11.63	0.05087683156948351
11.64	0.05089670319326395
11.65	0.05091681983836676
11.66	0.050937181845248404
11.67	0.05095778955907548
11.68	0.05097864332973682
11.69	0.05099974351185651
11.7	0.051021090464806386
11.71	0.05104268455271913
11.72	0.05106452614450129
11.73	0.051086615613846906
11.74	0.05110895333925077
11.75	0.05113153970402226
11.76	0.051154375096299345
11.77	0.05117745990906263
11.78	0.051200794540149655
11.79	0.05122437939226958
11.8	0.051248214873017624
11.81	0.0512723013948904
11.82	0.05129663937530061
11.83	0.05132122923659243
11.84	0.05134607140605742
11.85	0.051371166315949665
11.86	0.05139651440350227
11.87	0.051422116110943064
11.88	0.05144797188551111
11.89	0.05147408217947325
11.9	0.05150044745014089
11.91	0.05152706815988672
11.92	0.0515539447761623
11.93	0.051581077771515056
11.94	0.05160846762360614
11.95	0.05163611481522796
11.96	0.05166401983432257
11.97	0.05169218317399953
11.98	0.05172060533255461
11.99	0.051749286813488296
12.	0.051778228125524815
12.01	0.05180742978263119
12.02	0.051836892304036486
12.03	0.0518666162142515
12.040000000000001	0.05189660204308848
12.05	0.05192685032568106
12.06	0.05195736160250461
12.07	0.051988136419396584
12.08	0.052019175327577244
12.09	0.05205047888367057
12.1	0.05208204764972537
12.11	0.052113882193236816
12.12	0.0521459830871678
12.13	0.05217835090997095
12.14	0.05221098624561072
12.15	0.05224388968358566
12.16	0.05227706181895091
12.17	0.052310503252341274
12.18	0.052344214589993845
12.19	0.05237819644377165
12.2	0.05241244943118712
12.21	0.05244697417542572
12.22	0.05248177130537014
12.23	0.05251684145562444
12.24	0.05255218526653879
12.25	0.052587803384234036
12.26	0.0526236964606269
12.27	0.05265986515345528
12.28	0.05269631012630362
12.290000000000001	0.052733032048628996
12.3	0.05277003159578708
12.31	0.05280730944905832
12.32	0.05284486629567483
12.33	0.052882702828847244
12.34	0.052920819747791635
12.35	0.05295921775775707
12.36	0.0529978975700534
12.37	0.053036859902079056
12.38	0.05307610547734933
12.39	0.053115635025525014
12.4	0.05315544928244115
12.41	0.0531955489901359
12.42	0.0532359348968803
12.43	0.05327660775720757
12.44	0.05331756833194317
12.45	0.05335881738823518
12.46	0.05340035569958454
12.47	0.053442184045876126
12.48	0.053484303213409655
12.49	0.05352671399493125
12.5	0.053569417189665056
12.51	0.053612413603345406
12.52	0.05365570404824879
12.53	0.053699289343226875
12.540000000000001	0.05374317031373924
12.55	0.05378734779188658
12.56	0.053831822616444404
12.57	0.053876595632896866
12.58	0.05392166769347081
12.59	0.0539670396571704
12.6	0.05401271238981203
12.61	0.05405868676405942
12.62	0.054104963659459014
12.63	0.0541515439624758
12.64	0.05419842856652973
12.65	0.05424561837203174
12.66	0.05429311428642103
12.67	0.05434091722420198
12.68	0.05438902810698158
12.69	0.05443744786350752
12.7	0.05448617742970631
12.71	0.05453521774872156
12.72	0.054584569770953315
12.73	0.05463423445409693
12.74	0.05468421276318293
12.75	0.05473450567061695
12.76	0.054785114156219845
12.77	0.05483603920726882
12.78	0.05488728181853801
12.790000000000001	0.05493884299234038
12.8	0.05499072373856928
12.81	0.055042925074740665
12.82	0.05509544802603579
12.83	0.0551482936253441
12.84	0.05520146291330658
12.85	0.055254956938359585
12.86	0.0553087767567789
12.87	0.05536292343272425
12.88	0.05541739803828427
12.89	0.05547220165352204
12.9	0.05552733536652046
12.91	0.05558280027342857
12.92	0.055638597478508384
12.93	0.05569472809418142
12.94	0.05575119324107639
12.95	0.05580799404807702
12.96	0.055865131652370156
12.97	0.05592260719949455
12.98	0.055980421843390166
12.99	0.056038576746447244
13.	0.05609707307955672
13.01	0.056155912022160616
13.02	0.056215094762302874
13.03	0.05627462249668043
13.040000000000001	0.05633449643069553
13.05	0.056394717778507596
13.06	0.05645528776308616
13.07	0.05651620761626367
13.08	0.056577478578789836
13.09	0.056639101900385035
13.1	0.05670107883979539
13.11	0.05676341066484765
13.12	0.056826098652504986
13.13	0.056889144088922664
13.14	0.056952548269505035
13.15	0.05701631249896238
13.16	0.05708043809136847
13.17	0.057144926370218826
13.18	0.057209778668489086
13.19	0.05727499632869419
13.2	0.057340580702948014
13.21	0.05740653315302366
13.22	0.057472855050413885
13.23	0.057539547776392384
13.24	0.05760661272207579
13.25	0.05767405128848564
13.26	0.05774186488661141
13.27	0.05781005493747399
13.28	0.05787862287218929
13.290000000000001	0.05794757013203322
13.3	0.058016898168506546
13.31	0.0580866084434004
13.32	0.058156702428862964
13.33	0.05822718160746587
13.34	0.05829804747227167
13.35	0.05836930152690217
13.36	0.05844094528560671
13.37	0.05851298027333149
13.38	0.05858540802578922
13.39	0.05865823008952992
13.4	0.058731448022011606
13.41	0.05880506339167219
13.42	0.058879077778001644
13.43	0.058953492771615136
13.44	0.05902830997432627
13.45	0.05910353099922167
13.46	0.05917915747073584
13.47	0.05925519102472641
13.48	0.0593316333085507
13.49	0.05940848598114248
13.5	0.059485750713089314
13.51	0.05956342918671117
13.52	0.05964152309613916
13.53	0.05972003414739528
13.540000000000001	0.05979896405847237
13.55	0.059878314559415814
13.56	0.05995808739240476
13.57	0.06003828431183481
13.58	0.0601189070844011
13.59	0.06019995748918256
13.6	0.06028143731772618
13.61	0.060363348374132826
13.62	0.06044569247514309
13.63	0.06052847145022447
13.64	0.0606116871416591
13.65	0.06069534140463188
13.66	0.060779436107320464
13.67	0.060863973130984725
13.68	0.06094895437005774
13.69	0.061034381732237616
13.7	0.061120257138579825
13.71	0.061206582523590805
13.72	0.06129335983532165
13.73	0.06138059103546342
13.74	0.061468278099442886
13.75	0.06155642301651904
13.76	0.06164502778988084
13.77	0.06173409443674547
13.78	0.06182362498845773
13.790000000000001	0.06191362149058983
13.8	0.0620040860030432
13.81	0.06209502060014945
13.82	0.06218642737077393
13.83	0.0622783084184195
13.84	0.06237066586133058
13.85	0.06246350183259945
13.86	0.0625568184802728
13.87	0.0626506179674587
13.88	0.06274490247243555
13.89	0.06283967418876164
13.9	0.06293493532538509
13.91	0.06303068810675579
13.92	0.06312693477293754
13.93	0.06322367757972158
13.94	0.06332091879874092
13.95	0.06341866071758614
13.96	0.06351690563992161
13.97	0.06361565588560293
13.98	0.06371491379079618
13.99	0.06381468170809693
14.	0.06391496200665134
14.01	0.06401575707227791
14.02	0.06411706930759062
14.03	0.06421890113212285
14.040000000000001	0.06432125498245246
14.05	0.06442413331232823
14.06	0.06452753859279754
14.07	0.06463147331233444
14.08	0.0647359399769701
14.09	0.06484094111042309
14.1	0.06494647925423196
14.11	0.06505255696788853
14.12	0.06515917682897221
14.13	0.06526634143328604
14.14	0.06537405339499348
14.15	0.06548231534675675
14.16	0.06559112993987645
14.17	0.06570049984443213
14.18	0.06581042774942425
14.19	0.06592091636291805
14.2	0.06603196841218774
14.21	0.06614358664386252
14.22	0.06625577382407412
14.23	0.06636853273860528
14.24	0.06648186619303996
14.25	0.06659577701291446
14.26	0.06671026804387045
14.27	0.06682534215180914
14.28	0.06694100222304662
14.290000000000001	0.0670572511644713
14.3	0.06717409190370195
14.31	0.06729152738924818
14.32	0.06740956059067114
14.33	0.06752819449874699
14.34	0.06764743212563122
14.35	0.06776727650502412
14.36	0.06788773069233879
14.37	0.06800879776486982
14.38	0.06813048082196389
14.39	0.06825278298519191
14.4	0.06837570739852265
14.41	0.06849925722849842
14.42	0.06862343566441156
14.43	0.06874824591848332
14.44	0.0688736912260441
14.45	0.06899977484571532
14.46	0.06912650005959324
14.47	0.0692538701734339
14.48	0.06938188851684063
14.49	0.06951055844345269
14.5	0.06963988333113581
14.51	0.06976986658217461
14.52	0.06990051162346643
14.53	0.07003182190671801
14.540000000000001	0.07016380090864273
14.55	0.07029645213116031
14.56	0.07042977910159873
14.57	0.07056378537289698
14.58	0.07069847452381127
14.59	0.0708338501591215
14.6	0.0709699159098409
14.61	0.0711066754334272
14.62	0.07124413241399563
14.63	0.07138229056253442
14.64	0.07152115361712164
14.65	0.07166072534314456
14.66	0.07180100953352145
14.67	0.07194201000892435
14.68	0.07208373061800503
14.69	0.07222617523762274
14.7	0.07236934777307384
14.71	0.0725132521583239
14.72	0.07265789235624187
14.73	0.0728032723588372
14.74	0.07294939618749714
14.75	0.07309626789322947
14.76	0.07324389155690443
14.77	0.07339227128950113
14.78	0.07354141123235512
14.790000000000001	0.07369131555740903
14.8	0.07384198846746484
14.81	0.07399343419643933
14.82	0.07414565700962188
14.83	0.07429866120393434
14.84	0.0744524511081933
14.85	0.07460703108337559
14.86	0.07476240552288559
14.87	0.07491857885282585
14.88	0.07507555553226929
14.89	0.07523334005353557
14.9	0.07539193694246796
14.91	0.07555135075871515
14.92	0.07571158609601442
14.93	0.07587264758247747
14.94	0.0760345398808801
14.95	0.07619726768895363
14.96	0.07636083573967956
14.97	0.07652524880158697
14.98	0.07669051167905314
14.99	0.0768566292126069
15.	0.07702360627923441
15.01	0.07719144779268892
15.02	0.07736015870380263
15.03	0.07752974400080248
15.040000000000001	0.07770020870962781
15.05	0.07787155789425239
15.06	0.07804379665700902
15.07	0.07821693013891692
15.08	0.07839096352001299
15.09	0.07856590201968623
15.1	0.07874175089701517
15.11	0.07891851545110834
15.12	0.07909620102144896
15.13	0.07927481298824234
15.14	0.07945435677276692
15.15	0.07963483783772829
15.16	0.0798162616876181
15.17	0.07999863386907428
15.18	0.08018195997124711
15.19	0.08036624562616758
15.2	0.08055149650911927
15.21	0.08073771833901515
15.22	0.08092491687877641
15.23	0.08111309793571649
15.24	0.08130226736192801
15.25	0.08149243105467449
15.26	0.08168359495678436
15.27	0.0818757650570509
15.28	0.0820689473906346
15.290000000000001	0.0822631480394703
15.3	0.08245837313267765
15.31	0.08265462884697693
15.32	0.08285192140710784
15.33	0.08305025708625301
15.34	0.08324964220646536
15.35	0.08345008313910067
15.36	0.08365158630525309
15.37	0.08385415817619608
15.38	0.08405780527382778
15.39	0.08426253417111976
15.4	0.08446835149257183
15.41	0.08467526391466977
15.42	0.0848832781663495
15.43	0.08509240102946401
15.44	0.08530263933925664
15.45	0.08551399998483805
15.46	0.08572648990966844
15.47	0.08594011611204455
15.48	0.08615488564559172
15.49	0.08637080561976067
15.5	0.0865878832003296
15.51	0.0868061256099109
15.52	0.08702554012846404
15.53	0.08724613409381186
15.540000000000001	0.08746791490216435
15.55	0.08769089000864558
15.56	0.08791506692782754
15.57	0.0881404532342689
15.58	0.08836705656305886
15.59	0.08859488461036716
15.6	0.08882394513399931
15.61	0.08905424595395767
15.620000000000001	0.08928579495300826
15.63	0.08951860007725282
15.64	0.089752669336708
15.65	0.08998801080588907
15.66	0.09022463262440004
15.67	0.09046254299753034
15.68	0.09070175019685765
15.69	0.09094226256085547
15.7	0.0911840884955087
15.71	0.0914272364749345
15.72	0.09167171504201033
15.73	0.09191753280900691
15.74	0.09216469845823011
15.75	0.0924132207426668
15.76	0.09266310848663936
15.77	0.09291437058646601
15.78	0.09316701601112805
15.790000000000001	0.09342105380294397
15.8	0.09367649307825128
15.81	0.0939333430280934
15.82	0.09419161291891633
15.83	0.09445131209327061
15.84	0.09471244997052065
15.85	0.09497503604756274
15.86	0.09523907989954859
15.870000000000001	0.09550459118061848
15.88	0.09577157962463967
15.89	0.09604005504595513
15.9	0.09631002734013715
15.91	0.09658150648475151
15.92	0.09685450254012733
15.93	0.09712902565013691
15.94	0.09740508604298115
15.95	0.09768269403198698
15.96	0.09796186001640823
15.97	0.0982425944822395
15.98	0.09852490800303522
15.99	0.09880881124073859
16.	0.09909431494651949
16.01	0.0993814299616201
16.020000000000003	0.09967016721821019
16.03	0.09996053774025086
16.040000000000003	0.10025255264436783
16.05	0.10054622314073265
16.060000000000002	0.10084156053395578
16.07	0.10113857622398464
16.080000000000002	0.10143728170701584
16.090000000000003	0.10173768857641326
16.1	0.10203980852363823
16.110000000000003	0.10234365333918784
16.12	0.10264923491354369
16.130000000000003	0.10295656523813075
16.14	0.10326565640628561
16.150000000000002	0.10357652061423643
16.16	0.1038891701620901
16.17	0.10420361745483424
16.180000000000003	0.10451987500334442
16.19	0.10483795542540693
16.200000000000003	0.1051578714467488
16.21	0.10547963590208068
16.220000000000002	0.10580326173614936
16.23	0.10612876200480122
16.240000000000002	0.106456149876059
16.250000000000004	0.10678543863120704
16.26	0.1071166416658895
16.270000000000003	0.10744977249122027
16.28	0.10778484473490355
16.290000000000003	0.10812187214236692
16.3	0.10846086857790656
16.310000000000002	0.10880184802584286
16.32	0.10914482459169067
16.330000000000002	0.1094898125033398
16.340000000000003	0.109836826112249
16.35	0.11018587989465149
16.360000000000003	0.11053698845277507
16.37	0.11089016651607207
16.380000000000003	0.11124542894246522
16.39	0.11160279071960479
16.400000000000002	0.11196226696613959
16.41	0.1123238729330006
16.42	0.1126876240046995
16.430000000000003	0.11305353570063886
16.44	0.11342162367643771
16.450000000000003	0.11379190372527113
16.46	0.11416439177922161
16.470000000000002	0.11453910391064745
16.48	0.11491605633356333
16.490000000000002	0.11529526540503725
16.500000000000004	0.11567674762659935
16.51	0.11606051964566881
16.520000000000003	0.11644659825699363
16.53	0.11683500040410476
16.540000000000003	0.11722574318078817
16.55	0.1176188438325697
16.560000000000002	0.11801431975821586
16.57	0.11841218851125236
16.580000000000002	0.11881246780149522
16.590000000000003	0.11921517549660103
16.6	0.11962032962362985
16.610000000000003	0.12002794837062898
16.62	0.12043805008822824
16.630000000000003	0.12085065329125562
16.64	0.1212657766603678
16.650000000000002	0.12168343904369784
16.66	0.12210365945852045
16.67	0.1225264570929343
16.680000000000003	0.12295185130756121
16.69	0.12337986163726394
16.700000000000003	0.12381050779288123
16.71	0.12424380966297889
16.720000000000002	0.12467978731562442
16.73	0.12511846100017202
16.740000000000002	0.125559851149073
16.750000000000004	0.1260039783797005
16.76	0.126450863496195
16.770000000000003	0.12690052749132785
16.78	0.1273529915483844
16.790000000000003	0.12780827704306566
16.8	0.12826640554540975
16.810000000000002	0.12872739882173406
16.82	0.1291912788365936
16.830000000000002	0.12965806775476554
16.840000000000003	0.1301277879432461
16.85	0.13060046197327402
16.860000000000003	0.1310761126223718
16.87	0.1315547628764071
16.880000000000003	0.13203643593167608
16.89	0.13252115519700766
16.900000000000002	0.13300894429588714
16.91	0.13349982706860378
16.92	0.13399382757441802
16.930000000000003	0.13449097009375044
16.94	0.13499127913039274
16.950000000000003	0.135494779413741
16.96	0.13600149590105176
16.970000000000002	0.1365114537797173
16.98	0.13702467846956695
16.990000000000002	0.13754119562518907
17.000000000000004	0.1380610311382764
17.01	0.1385842111399935
17.020000000000003	0.13911076200336925
17.03	0.13964071034570913
17.040000000000003	0.14017408303103582
17.05	0.14071090717254808
17.060000000000002	0.1412512101351067
17.07	0.14179501953774387
17.080000000000002	0.142342363256195
17.090000000000003	0.14289326942545644
17.1	0.1434477664423671
17.110000000000003	0.14400588296821265
17.12	0.14456764793135735
17.130000000000003	0.14513309052989817
17.14	0.14570224023434414
17.150000000000002	0.14627512679032278
17.160000000000004	0.146851780221307
17.17	0.147432230831372
17.180000000000003	0.14801650920797582
17.19	0.1486046462247625
17.200000000000003	0.14919667304439607
17.21	0.14979262112141475
17.220000000000002	0.1503925222051158
17.23	0.15099640834246
17.240000000000002	0.15160431188101095
17.250000000000004	0.15221626547188982
17.26	0.1528323020727636
17.270000000000003	0.1534524549508585
17.28	0.15407675768599624
17.290000000000003	0.1547052441736589
17.3	0.15533794862808017
17.310000000000002	0.15597490558536195
17.32	0.15661614990661718
17.330000000000002	0.15726171678114012
17.340000000000003	0.15791164172960284
17.35	0.1585659606072739
17.360000000000003	0.15922470960727406
17.37	0.15988792526384232
17.380000000000003	0.16055564445564455
17.39	0.1612279044090965
17.400000000000002	0.16190474270172078
17.410000000000004	0.16258619726552284
17.42	0.16327230639039936
17.430000000000003	0.16396310872757053
17.44	0.16465864329303534
17.450000000000003	0.16535894947105748
17.46	0.1660640670176723
17.470000000000002	0.1667740360642242
17.48	0.16748889712092305
17.490000000000002	0.16820869108043274
17.500000000000004	0.1689334592214779
17.51	0.16966324321248186
17.520000000000003	0.17039808511522367
17.53	0.17113802738852246
17.540000000000003	0.17188311289194624
17.55	0.17263338488954036
17.560000000000002	0.17338888705358724
17.57	0.17414966346837782
17.580000000000002	0.1749157586340186
17.590000000000003	0.17568721747024985
17.6	0.17646408532029267
17.610000000000003	0.17724640795471772
17.62	0.17803423157532772
17.630000000000003	0.17882760281907145
17.64	0.17962656876196725
17.650000000000002	0.18043117692305577
17.660000000000004	0.18124147526836315
17.67	0.18205751221488825
17.680000000000003	0.1828793366346076
17.69	0.18370699785849212
17.700000000000003	0.18454054568054923
17.71	0.18538003036186929
17.720000000000002	0.1862255026347014
17.73	0.1870770137065254
17.740000000000002	0.18793461526415828
17.750000000000004	0.18879835947785165
17.76	0.18966829900541726
17.770000000000003	0.19054448699635704
17.78	0.19142697709599607
17.790000000000003	0.19231582344964043
17.8	0.19321108070672063
17.810000000000002	0.19411280402496586
17.82	0.19502104907455858
17.830000000000002	0.19593587204231266
17.840000000000003	0.19685732963584382
17.85	0.19778547908773994
17.860000000000003	0.1987203781597422
17.87	0.19966208514690623
17.880000000000003	0.20061065888178164
17.89	0.20156615873856398
17.900000000000002	0.2025286446372603
17.910000000000004	0.20349817704782908
17.92	0.2044748169943244
17.930000000000003	0.20545862605901866
17.94	0.20644966638651266
17.950000000000003	0.20744800068783195
17.96	0.20845369224450164
17.970000000000002	0.20946680491260775
17.98	0.21048740312682174
17.990000000000002	0.2115155519044188
18.000000000000004	0.21255131684924744
18.01	0.21359476415568768
18.020000000000003	0.21464596061256586
18.03	0.21570497360703084
18.040000000000003	0.2167718711284066
18.05	0.21784672177198205
18.060000000000002	0.21892959474277796
18.07	0.22002055985924515
18.080000000000002	0.22111968755693262
18.090000000000003	0.22222704889208122
18.1	0.2233427155451718
18.110000000000003	0.22446675982441136
18.12	0.22559925466914116
18.130000000000003	0.22674027365319457
18.14	0.22788989098816237
18.150000000000002	0.22904818152659517
18.160000000000004	0.23021522076511097
18.17	0.23139108484742502
18.180000000000003	0.23257585056728663
18.19	0.23376959537131237
18.200000000000003	0.23497239736173045
18.21	0.23618433529900382
18.220000000000002	0.23740548860435773
18.23	0.23863593736217353
18.240000000000002	0.2398757623222725
18.250000000000004	0.2411250449020607
18.26	0.24238386718854757
18.270000000000003	0.24365231194021744
18.28	0.24493046258875065
18.290000000000003	0.24621840324060046
18.3	0.24751621867839424
18.310000000000002	0.24882399436218156
18.32	0.25014181643048883
18.330000000000002	0.2514697717012071
18.340000000000003	0.25280794767227677
18.35	0.2541564325221757
18.360000000000003	0.2555153151102021
18.37	0.256884684976536
18.380000000000003	0.2582646323420796
18.39	0.259655248108059
18.400000000000002	0.2610566238553844
18.410000000000004	0.2624688518437555
18.42	0.26389202501049863
18.430000000000003	0.265326236969142
18.44	0.26677158200768636
18.450000000000003	0.2682281550866032
18.46	0.26969605183649753
18.470000000000002	0.27117536855548374
18.48	0.27266620220619964
18.490000000000002	0.2741686504124998
18.500000000000004	0.27568281145578
18.51	0.2772087842709412
18.520000000000003	0.2787466684419622
18.53	0.28029656419707705
18.540000000000003	0.281858572403557
18.55	0.28343279456203907
18.560000000000002	0.28501933280044317
18.57	0.28661828986740917
18.580000000000002	0.2882297691252838
18.590000000000003	0.2898538745425962
18.6	0.2914907106860492
18.610000000000003	0.29314038271198045
18.62	0.29480299635726936
18.630000000000003	0.29647865792972095
18.64	0.29816747429782464
18.650000000000002	0.2998695528799643
18.660000000000004	0.30158500163297597
18.67	0.30331392904009175
18.680000000000003	0.3050564440982148
18.69	0.3068126563045162
18.700000000000003	0.30858267564234215
18.71	0.3103666125663844
18.720000000000002	0.31216457798711256
18.73	0.31397668325443684
18.740000000000002	0.315803040140576
18.750000000000004	0.3176437608221034
18.76	0.3194989578611557
18.770000000000003	0.32136874418577016
18.78	0.32325323306931864
18.790000000000003	0.32515253810903233
18.8	0.32706677320355615
18.810000000000002	0.3289960525295411
18.82	0.33094049051721464
18.830000000000002	0.33290020182492114
18.840000000000003	0.33487530131258936
18.85	0.33686590401409217
18.860000000000003	0.3388721251084891
18.87	0.34089407989008713
18.880000000000003	0.342931883737323
18.89	0.3449856520803852
18.900000000000002	0.34705550036760624
18.910000000000004	0.34914154403051634
18.92	0.35124389844758386
18.930000000000003	0.35336267890657413
18.94	0.355498000565491
18.950000000000003	0.35764997841207924
18.96	0.35981872722182473
18.970000000000002	0.3620043615144456
18.98	0.36420699550879043
18.990000000000002	0.36642674307615586
19.000000000000004	0.3686637176919267
19.01	0.37091803238554616
19.020000000000003	0.3731897996887378
19.03	0.37547913158195423
19.040000000000003	0.3777861394390026
19.05	0.38011093396980045
19.060000000000002	0.38245362516123066
19.07	0.38481432221602185
19.080000000000002	0.3871931334896446
19.090000000000003	0.389590166425138
19.1	0.39200552748585105
19.110000000000003	0.3944393220860412
19.12	0.3968916545192634
19.130000000000003	0.39936262788454563
19.14	0.4018523440102366
19.150000000000002	0.4043609033755542
19.160000000000004	0.4068884050297139
19.17	0.40943494650863305
19.180000000000003	0.41200062374915336
19.19	0.41458553100070455
19.200000000000003	0.4171897607344112
19.21	0.4198134035495295
19.220000000000002	0.4224565480772337
19.23	0.4251192808816211
19.240000000000002	0.42780168635798727
19.250000000000004	0.4305038466282162
19.26	0.4332258414333219
19.270000000000003	0.43596774802304844
19.28	0.43872964104247664
19.290000000000003	0.44151159241565474
19.3	0.44431367122609156
19.310000000000002	0.447135943594208
19.32	0.44997847255155593
19.330000000000002	0.4528413179119153
19.340000000000003	0.4557245361390825
19.35	0.4586281802114138
19.360000000000003	0.46155229948304827
19.37	0.4644969395417589
19.380000000000003	0.46746214206344
19.39	0.4704479446631408
19.400000000000002	0.47345438074268603
19.410000000000004	0.47648147933478063
19.42	0.47952926494363957
19.430000000000003	0.48259775738208993
19.44	0.48568697160510477
19.450000000000003	0.4887969175398236
19.46	0.49192759991194795
19.470000000000002	0.495079018068623
19.48	0.4982511657976755
19.490000000000002	0.5014440311433096
19.500000000000004	0.5046575962182258
19.51	0.5078918370121432
19.520000000000003	0.5111467231968194
19.53	0.5144222179274783
19.540000000000003	0.5177182776408041
19.55	0.5210348518493896
19.560000000000002	0.5243718829328159
19.57	0.5277293059252846
19.580000000000002	0.5311070482999694
19.590000000000003	0.534505029750041
19.6	0.5379231619664937
19.610000000000003	0.5413613484128694
19.62	0.5448194840968704
19.630000000000003	0.5482974553390634
19.64	0.5517951395386858
19.650000000000002	0.5553124049367267
19.660000000000004	0.558849110376361
19.67	0.5624051050608971
19.680000000000003	0.5659802283093671
19.69	0.5695743093098867
19.700000000000003	0.5731871668710122
19.71	0.5768186091711929
19.720000000000002	0.5804684335065764
19.73	0.5841364260373021
19.740000000000002	0.5878223615325522
19.750000000000004	0.5915260031145448
19.76	0.5952471020017371
19.770000000000003	0.5989853972514769
19.78	0.602740615502365
19.790000000000003	0.6065124707166301
19.8	0.610300663922805
19.810000000000002	0.6141048829590002
19.82	0.6179248022171375
19.830000000000002	0.6217600823884544
19.840000000000003	0.6256103702106568
19.85	0.6294752982170998
19.860000000000003	0.6333544844883721
19.87	0.6372475324067155
19.880000000000003	0.6411540304136889
19.89	0.6450735517715143
19.900000000000002	0.6490056543286127
19.910000000000004	0.6529498802897078
19.92	0.6569057559911298
19.930000000000003	0.6608727916816961
19.94	0.664850481309762
19.950000000000003	0.6688383023170101
19.96	0.6728357154394548
19.970000000000002	0.6768421645163444
19.98	0.680857076307429
19.990000000000002	0.6848798603193339
20.000000000000004	0.6889099086415308
20.01	0.6929465957926488
20.020000000000003	0.6969892785777134
20.03	0.7010372959569535
20.040000000000003	0.7050899689269701
20.05	0.7091466004147404
20.060000000000002	0.7132064751854073
20.07	0.7172688597643094
20.080000000000002	0.7213330023741649
20.090000000000003	0.7253981328879674
20.1	0.7294634627984345
20.110000000000003	0.7335281852046616
20.12	0.7375914748167232
20.130000000000003	0.7416524879789962
20.14	0.7457103627128274
20.150000000000002	0.7497642187794139
20.160000000000004	0.7538131577634499
20.17	0.7578562631784043
20.180000000000003	0.7618926005940271
20.19	0.7659212177868057
20.200000000000003	0.769941144914075
20.21	0.7739513947123804
20.220000000000002	0.777950962720818
20.23	0.7819388275298623
20.240000000000002	0.7859139510564205
20.250000000000004	0.7898752788455189
20.26	0.7938217403992975
20.270000000000003	0.7977522495337732
20.28	0.801665704763776
20.290000000000003	0.8055609897166456
20.3	0.8094369735748994
20.310000000000002	0.8132925115483985
20.32	0.817126445376145
20.330000000000002	0.8209376038581342
20.340000000000003	0.8247248034173011
20.35	0.8284868486918232
20.360000000000003	0.8322225331578225
20.37	0.835930639782449
20.380000000000003	0.8396099417074189
20.39	0.8432592029627598
20.400000000000002	0.8468771792107183
20.410000000000004	0.8504626185194838
20.42	0.8540142621664739
20.430000000000003	0.857530845470749
20.44	0.8610110986541037
20.450000000000003	0.864453747730255
20.46	0.8678575154215261
20.470000000000002	0.871221122102295
20.48	0.8745432867683591
20.490000000000002	0.8778227280314579
20.500000000000004	0.8810581651378159
20.51	0.8842483190097901
20.520000000000003	0.8873919133094197
20.53	0.89048767552264
20.540000000000003	0.8935343380629066
20.55	0.8965306393927814
20.560000000000002	0.8994753251620401
20.57	0.902367149360739
20.580000000000002	0.9052048754856112
20.590000000000003	0.9079872777180813
20.6	0.9107131421121163
20.610000000000003	0.9133812677900862
20.62	0.9159904681446714
20.630000000000003	0.9185395720449032
20.64	0.9210274250442438
20.650000000000002	0.9234528905886493
20.660000000000004	0.9258148512224662
20.67	0.928112209789988
20.680000000000003	0.9303438906304654
20.69	0.9325088407642566
20.700000000000003	0.9346060310679508
20.71	0.9366344574360626
20.720000000000002	0.9385931419270629
20.73	0.9404811338913913
20.740000000000002	0.9422975110791499
20.750000000000004	0.9440413807251864
20.76	0.9457118806092749
20.770000000000003	0.9473081800890865
20.78	0.9488294811038015
20.790000000000003	0.9502750191460648
20.8	0.9516440642002202
20.810000000000002	0.9529359216446777
20.82	0.9541499331163765
20.830000000000002	0.9552854773354044
20.840000000000003	0.9563419708878282
20.85	0.9573188689649802
20.860000000000003	0.9582156660574109
20.87	0.9590318966019306
20.880000000000003	0.9597671355801931
20.89	0.9604209990673401
20.900000000000002	0.9609931447295057
20.910000000000004	0.9614832722688679
20.92	0.9618911238152671
20.930000000000003	0.9622164842633513
20.94	0.962459181554526
20.950000000000003	0.9626190869029385
20.96	0.9626961149649749
20.970000000000002	0.9626902239518759
20.98	0.9626014156851517
20.990000000000002	0.9624297355947078
21.000000000000004	0.9621752726596248
21.01	0.9618381592918022
21.020000000000003	0.9614185711627106
21.03	0.9609167269736725
21.040000000000003	0.96033288817027
21.05	0.9596673586015259
21.060000000000002	0.9589204841247306
21.07	0.9580926521568218
21.080000000000002	0.9571842911734794
21.090000000000003	0.9561958701570257
21.1	0.9551278979945759
21.110000000000003	0.9539809228277505
21.12	0.9527555313555919
21.130000000000003	0.9514523480922498
21.14	0.9500720345812017
21.150000000000002	0.9486152885678184
21.160000000000004	0.9470828431321806
21.17	0.9454754657841176
21.180000000000003	0.9437939575224972
21.19	0.9420391518609158
21.200000000000003	0.9402119138218671
21.21	0.9383131389016706
21.220000000000002	0.9363437520083318
21.23	0.9343047063746398
21.240000000000002	0.9321969824487881
21.250000000000004	0.9300215867647887
21.26	0.9277795507950607
21.270000000000003	0.9254719297874221
21.28	0.9230998015888864
21.290000000000003	0.9206642654584627
21.3	0.9181664408713237
21.310000000000002	0.915607466316506
21.32	0.912988498090454
21.330000000000002	0.9103107090884875
21.340000000000003	0.9075752875963977
21.35	0.9047834360842459
21.360000000000003	0.9019363700043614
21.37	0.89903531659557
21.380000000000003	0.8960815136955039
21.39	0.8930762085629161
21.400000000000002	0.8900206567116657
21.410000000000004	0.8869161207582015
21.42	0.8837638692840902
21.430000000000003	0.8805651757151359
21.44	0.8773213172186289
21.450000000000003	0.8740335736200243
21.46	0.870703226340433
21.470000000000002	0.8673315573560687
21.48	0.8639198481808715
21.490000000000002	0.8604693788732792
21.500000000000004	0.856981427068159
21.51	0.8534572670347649
21.520000000000003	0.8498981687615291
21.53	0.8463053970683596
21.540000000000003	0.8426802107471344
21.55	0.8390238617309063
21.560000000000002	0.8353375942922607
21.57	0.8316226442713059
21.580000000000002	0.8278802383334947
21.590000000000003	0.8241115932576224
21.6	0.8203179152541197
21.610000000000003	0.8165003993137364
21.62	0.812660228586694
21.630000000000003	0.8087985737922203
21.64	0.8049165926584562
21.650000000000002	0.801015429392461
21.660000000000004	0.7970962141802781
21.67	0.7931600627166536
21.680000000000003	0.7892080757641813
21.69	0.7852413387415175
21.700000000000003	0.7812609213402409
21.71	0.7772678771699469
21.720000000000002	0.7732632434310737
21.73	0.769248040614995
21.740000000000002	0.765223272230768
21.750000000000004	0.7611899245580565
21.76	0.7571489664255242
21.770000000000003	0.7531013490141855
21.78	0.7490480056849761
21.790000000000003	0.7449898518299568
21.8	0.7409277847464143
21.810000000000002	0.736862683533199
21.82	0.7327954090086131
21.830000000000002	0.7287268036490859
21.840000000000003	0.7246576915479477
21.85	0.7205888783936186
21.860000000000003	0.7165211514663745
21.87	0.7124552796531028
21.880000000000003	0.7083920134791963
21.89	0.7043320851569411
21.900000000000002	0.700276208649629
21.910000000000004	0.6962250797507082
21.92	0.6921793761772661
21.930000000000003	0.6881397576770617
21.94	0.68410686614858
21.950000000000003	0.6800813257732138
21.96	0.6760637431591163
21.970000000000002	0.6720547074958455
21.98	0.6680547907193795
21.990000000000002	0.6640645476866559
22.000000000000004	0.6600845163591714
22.01	0.6561152179949605
22.020000000000003	0.6521571573483549
22.03	0.6482108228770275
22.040000000000003	0.6442766869556258
22.05	0.6403552060956317
22.060000000000002	0.6364468211707164
22.07	0.6325519576472818
22.080000000000002	0.6286710258195275
22.090000000000003	0.6248044210486696
22.1	0.6209525240058462
22.110000000000003	0.6171157009181769
22.12	0.6132943038176969
22.130000000000003	0.6094886707925965
22.14	0.605699126240533
22.150000000000002	0.6019259811234833
22.160000000000004	0.598169533223934
22.17	0.5944300674019101
22.180000000000003	0.5907078558526409
22.19	0.5870031583645018
22.200000000000003	0.5833162225768869
22.21	0.5796472842378542
22.220000000000002	0.5759965674611175
22.23	0.5723642849822997
22.240000000000002	0.5687506384140443
22.250000000000004	0.5651558184999029
22.26	0.56158000536669
22.270000000000003	0.558023368775148
22.28	0.5544860683687329
22.290000000000003	0.5509682539203372
22.3	0.547470065576779
22.310000000000002	0.5439916341009478
22.32	0.540533081111409
22.330000000000002	0.5370945193193698
22.340000000000003	0.5336760527628985
22.35	0.5302777770382531
22.360000000000003	0.5268997795282346
22.37	0.5235421396275007
22.380000000000003	0.5202049289646922
22.39	0.5168882116213915
22.400000000000002	0.5135920443477251
22.410000000000004	0.5103164767746884
22.42	0.5070615516230235
22.430000000000003	0.5038273049086653
22.44	0.5006137661447402
22.450000000000003	0.4974209585399841
22.46	0.4942488991937067
22.470000000000002	0.49109759928712415
22.48	0.48796706427116826
22.490000000000002	0.484857294050684
22.500000000000004	0.4817682831650665
22.51	0.47870002096529146
22.520000000000003	0.47565249178737434
22.53	0.47262567512224724
22.540000000000003	0.4696195457820778
22.55	0.4666340740630583
22.560000000000002	0.4636692259046284
22.57	0.4607249630452397
22.580000000000002	0.4578012431745925
22.590000000000003	0.45489802008245844
22.6	0.452015243804061
22.610000000000003	0.44915286076205974
22.62	0.44631081390520017
22.630000000000003	0.4434890428436123
22.64	0.4406874839808595
22.650000000000002	0.4379060706427195
22.660000000000004	0.435144733202784
22.67	0.43240339920487686
22.680000000000003	0.42968199348238717
22.69	0.42698043827450755
22.700000000000003	0.4242986533394547
22.71	0.42163655606472406
22.720000000000002	0.4189940615744005
22.73	0.4163710828335932
22.740000000000002	0.4137675307500389
22.750000000000004	0.4111833142729144
22.76	0.408618340488921
22.770000000000003	0.40607251471567096
22.78	0.40354574059246234
22.790000000000003	0.401037920168437
22.8	0.39854895398822193
22.810000000000002	0.39607874117508285
22.82	0.39362717951162945
22.830000000000002	0.3911941655181443
22.840000000000003	0.3887795945285709
22.85	0.3863833607642137
22.860000000000003	0.384005357405183
22.87	0.38164547665968446
22.880000000000003	0.3793036098311149
22.89	0.3769796473831122
22.900000000000002	0.3746734790025167
22.910000000000004	0.37238499366035527
22.92	0.37011407967085835
22.930000000000003	0.367860624748567
22.94	0.3656245160635839
22.950000000000003	0.3634056402949899
22.96	0.3612038836824988
22.970000000000002	0.35901913207636177
22.98	0.3568512709856048
22.990000000000002	0.35470018562458727
23.000000000000004	0.35256576095798814
23.01	0.35044788174418645
23.020000000000003	0.34834643257715875
23.03	0.3462612979268533
23.040000000000003	0.3441923621781372
23.05	0.3421395096683212
23.060000000000002	0.34010262472332503
23.07	0.3380815916924959
23.080000000000002	0.3360762949821239
23.090000000000003	0.33408661908770837
23.1	0.3321124486249794
23.110000000000003	0.33015366835972826
23.12	0.3282101632364707
23.130000000000003	0.32628181840598774
23.14	0.3243685192517608
23.150000000000002	0.3224701514153399
23.160000000000004	0.32058660082067414
23.17	0.31871775369744015
23.180000000000003	0.3168634966033805
23.19	0.31502371644570987
23.200000000000003	0.3131983005015742
23.21	0.3113871364376498
23.220000000000002	0.30959011232883177
23.23	0.30780711667612315
23.240000000000002	0.3060380384236687
23.250000000000004	0.30428276697502926
23.26	0.3025411922086645
23.270000000000003	0.30081320449268295
23.28	0.29909869469886724
23.290000000000003	0.2973975542160004
23.3	0.29570967496251926
23.310000000000002	0.29403494939850106
23.32	0.29237327053703094
23.330000000000002	0.2907245319549383
23.340000000000003	0.2890886278029487
23.35	0.2874654528152617
23.360000000000003	0.28585490231855687
23.37	0.28425687224048335
23.380000000000003	0.2826712591176009
23.39	0.28109796010284765
23.400000000000002	0.2795368729724928
23.410000000000004	0.2779878961326386
23.42	0.2764509286252556
23.430000000000003	0.274925870133783
23.44	0.2734126209883093
23.450000000000003	0.2719110821703317
23.46	0.27042115531712885
23.470000000000002	0.2689427427257553
23.48	0.2674757473566572
23.490000000000002	0.26602007283693635
23.500000000000004	0.26457562346328223
23.51	0.26314230420455764
23.520000000000003	0.2617200207040765
23.53	0.2603086792815771
23.540000000000003	0.2589081869348881
23.55	0.25751845134132767
23.560000000000002	0.2561393808588124
23.57	0.25477088452671537
23.580000000000002	0.25341287206646257
23.590000000000003	0.25206525388189077
23.6	0.25072794105937396
23.610000000000003	0.24940084536771417
23.62	0.2480838792578302
23.630000000000003	0.24677695586222778
23.64	0.24547998899427786
23.650000000000002	0.24419289314729925
23.660000000000004	0.24291558349346518
23.67	0.2416479758825228
23.680000000000003	0.24038998684035637
23.69	0.2391415335673848
23.700000000000003	0.23790253393680327
23.71	0.2366729064926808
23.720000000000002	0.23545257044791462
23.73	0.23424144568205407
23.740000000000002	0.2330394527389891
23.750000000000004	0.23184651282452345
23.76	0.23066254780382883
23.770000000000003	0.22948748019878448
23.78	0.22832123318521175
23.790000000000003	0.22716373059001446
23.8	0.22601489688821652
23.810000000000002	0.22487465719990513
23.82	0.22374293728710504
23.830000000000002	0.22261966355054516
23.840000000000003	0.22150476302637007
23.85	0.22039816338276869
23.860000000000003	0.2192997929165345
23.87	0.21820958054955875
23.880000000000003	0.21712745582526824
23.89	0.21605334890500066
23.900000000000002	0.2149871905643256
23.910000000000004	0.2139289121893158
23.92	0.21287844577277684
23.930000000000003	0.21183572391041566
23.94	0.21080067979699443
23.950000000000003	0.2097732472224165
23.96	0.208753360567803
23.970000000000002	0.20774095480151558
23.98	0.20673596547517
23.990000000000002	0.20573832871960013
24.000000000000004	0.20474798124081878
24.01	0.20376486031593763
24.020000000000003	0.2027889037890802
24.03	0.20182005006726841
24.040000000000003	0.20085823811629896
24.05	0.19990340745660318
24.060000000000002	0.19895549815909117
24.070000000000004	0.19801445084099795
24.080000000000002	0.1970802066617047
24.090000000000003	0.19615270731856757
24.1	0.19523189504273827
24.110000000000003	0.1943177125949738
24.12	0.19341010326145652
24.130000000000003	0.19250901084960464
24.14	0.19161437968388928
24.150000000000002	0.19072615460165115
24.160000000000004	0.18984428094892714
24.17	0.18896870457627038
24.180000000000003	0.18809937183459138
24.19	0.187236229570995
24.200000000000003	0.1863792251246322
24.21	0.1855283063225611
24.220000000000002	0.18468342147561598
24.23	0.18384451937429158
24.240000000000002	0.18301154928463603
24.250000000000004	0.18218446094416343
24.26	0.18136320455777286
24.270000000000003	0.18054773079368877
24.28	0.17973799077941638
24.290000000000003	0.1789339360977108
24.3	0.17813551878256711
24.310000000000002	0.17734269131522254
24.320000000000004	0.17655540662018915
24.330000000000002	0.17577361806129158
24.340000000000003	0.17499727943773136
24.35	0.1742263449801751
24.360000000000003	0.1734607693468559
24.37	0.17270050761970254
24.380000000000003	0.17194551530048477
24.39	0.1711957483069862
24.400000000000002	0.17045116296919471
24.410000000000004	0.16971171602552015
24.42	0.16897736461903173
24.430000000000003	0.1682480662937211
24.44	0.16752377899078927
24.450000000000003	0.1668044610449561
24.46	0.16609007118079758
24.470000000000002	0.16538056850910027
24.48	0.1646759125232522
24.490000000000002	0.16397606309564788
24.500000000000004	0.1632809804741258
24.51	0.16259062527842646
24.520000000000003	0.16190495849667955
24.53	0.16122394148191863
24.540000000000003	0.1605475359486107
24.55	0.1598757039692299
24.560000000000002	0.15920840797083743
24.570000000000004	0.15854561073170548
24.580000000000002	0.15788727537795416
24.590000000000003	0.15723336538022084
24.6	0.15658384455035676
24.610000000000003	0.15593867703814543
24.62	0.1552978273280526
24.630000000000003	0.15466126023599774
24.64	0.15402894090615657
24.650000000000002	0.15340083480778602
24.660000000000004	0.1527769077320791
24.67	0.15215712578904328
24.680000000000003	0.15154145540440594
24.69	0.1509298633165492
24.700000000000003	0.15032231657346365
24.71	0.14971878252973922
24.720000000000002	0.14911922884357068
24.73	0.14852362347379813
24.740000000000002	0.14793193467696808
24.750000000000004	0.14734413100442265
24.76	0.14676018129941626
24.770000000000003	0.14618005469425369
24.78	0.14560372060745705
24.790000000000003	0.1450311487409589
24.8	0.1444623090773178
24.810000000000002	0.14389717187696185
24.820000000000004	0.14333570767545648
24.830000000000002	0.14277788728079688
24.840000000000003	0.1422236817707268
24.85	0.14167306249008077
24.860000000000003	0.14112600104815157
24.87	0.14058246931608354
24.880000000000003	0.14004243942428649
24.89	0.13950588375988066
24.900000000000002	0.13897277496415844
24.910000000000004	0.13844308593007446
24.92	0.1379167897997597
24.930000000000003	0.13739385996205727
24.94	0.13687427005008238
24.950000000000003	0.13635799393880788
24.96	0.13584500574266997
24.970000000000002	0.13533527981319757
24.98	0.13482879073666923
24.990000000000002	0.13432551333178355
25.000000000000004	0.13382542264736252
25.01	0.1333284939600715
25.020000000000003	0.13283470277215928
25.03	0.13234402480923052
25.040000000000003	0.13185643601802424
25.05	0.1313719125642324
25.060000000000002	0.1308904308303236
25.070000000000004	0.1304119674133998
25.080000000000002	0.1299364991230688
25.090000000000003	0.12946400297933805
25.1	0.12899445621053313
25.110000000000003	0.1285278362512319
25.12	0.12806412074022278
25.130000000000003	0.12760328751848285
25.14	0.1271453146271756
25.150000000000002	0.12669018030566873
25.160000000000004	0.1262378629895738
25.17	0.12578834130880157
25.180000000000003	0.1253415940856408
25.19	0.12489760033285703
25.200000000000003	0.12445633925180517
25.21	0.12401779023056747
25.220000000000002	0.12358193284210692
25.23	0.12314874684244091
25.240000000000002	0.12271821216883011
25.250000000000004	0.12229030893799266
25.26	0.12186501744432916
25.270000000000003	0.12144231815817047
25.28	0.12102219172404173
25.290000000000003	0.12060461895894344
25.3	0.12018958085065316
25.310000000000002	0.11977705855604014
25.320000000000004	0.11936703339940144
25.330000000000002	0.11895948687081277
25.340000000000003	0.11855440062449653
25.35	0.1181517564772071
25.360000000000003	0.11775153640663269
25.37	0.11735372254981369
25.380000000000003	0.11695829720157648
25.39	0.11656524281298576
25.400000000000002	0.11617454198980841
25.410000000000004	0.11578617749099929
25.42	0.1154001322271969
25.430000000000003	0.11501638925923788
25.44	0.11463493179668618
25.450000000000003	0.11425574319637717
25.46	0.11387880696097767
25.470000000000002	0.11350410673755848
25.48	0.11313162631618556
25.490000000000002	0.11276134962852236
25.500000000000004	0.11239326074644783
25.51	0.1120273438806902
25.520000000000003	0.11166358337947216
25.53	0.1113019637271724
25.540000000000003	0.11094246954299972
25.55	0.11058508557968247
25.560000000000002	0.11022979672216913
25.570000000000004	0.1098765879863445
25.580000000000002	0.10952544451775889
25.590000000000003	0.10917635159036874
25.6	0.10882929460529431
25.610000000000003	0.1084842590895845
25.62	0.10814123069500017
25.630000000000003	0.10780019519680652
25.64	0.10746113849258007
25.650000000000002	0.10712404660102597
25.660000000000004	0.10678890566080892
25.67	0.10645570192939803
25.680000000000003	0.10612442178191801
25.69	0.1057950517100206
25.700000000000003	0.10546757832075862
25.71	0.10514198833548061
25.720000000000002	0.10481826858872896
25.73	0.10449640602715562
25.740000000000002	0.10417638770844534
25.750000000000004	0.10385820080025189
25.76	0.10354183257914508
25.770000000000003	0.10322727042956731
25.78	0.10291450184280408
25.790000000000003	0.1026035144159608
25.8	0.10229429585095533
25.810000000000002	0.10198683395351553
25.820000000000004	0.10168111663219186
25.830000000000002	0.10137713189737858
25.840000000000003	0.10107486786034287
25.85	0.10077431273226838
25.860000000000003	0.10047545482330413
25.87	0.10017828254162732
25.880000000000003	0.09988278439251307
25.89	0.0995889489774152
25.900000000000002	0.09929676499305494
25.910000000000004	0.09900622123052151
25.92	0.09871730657438059
25.930000000000003	0.09843001000179079
25.94	0.09814432058163244
25.950000000000003	0.09786022747364156
25.96	0.0975777199275571
25.970000000000002	0.09729678728227155
25.98	0.09701741896499673
25.990000000000002	0.09673960449043223
26.000000000000004	0.09646333345994702
26.01	0.09618859556076549
26.020000000000003	0.09591538056516578
26.03	0.09564367832968373
26.040000000000003	0.09537347879432527
26.05	0.09510477198178921
26.060000000000002	0.09483754799669389
26.070000000000004	0.09457179702481626
26.080000000000002	0.09430750933233498
26.090000000000003	0.09404467526508459
26.1	0.09378328524781518
26.110000000000003	0.0935233297834591
26.12	0.09326479945240809
26.130000000000003	0.09300768491179481
26.14	0.09275197689478368
26.150000000000002	0.09249766620986774
26.160000000000004	0.09224474374017397
26.17	0.0919932004427738
26.180000000000003	0.09174302734800333
26.19	0.09149421555878795
26.200000000000003	0.09124675624997511
26.21	0.09100064066767398
26.220000000000002	0.09075586012860137
26.23	0.09051240601943514
26.240000000000002	0.09027026979617189
26.250000000000004	0.0900294429834957
26.26	0.0897899171741473
26.270000000000003	0.08955168402830543
26.28	0.08931473527297039
26.290000000000003	0.08907906270135586
26.3	0.0888446581722863
26.310000000000002	0.08861151360960033
26.320000000000004	0.08837962100156174
26.330000000000002	0.08814897240027218
26.340000000000003	0.08791955992109594
26.35	0.087691375742085
26.360000000000003	0.08746441210341378
26.37	0.08723866130681678
26.380000000000003	0.0870141157150339
26.39	0.08679076775126052
26.400000000000002	0.08656860989860335
26.410000000000004	0.08634763469954027
26.42	0.08612783475538963
26.430000000000003	0.08590920272577889
26.44	0.08569173132812558
26.450000000000003	0.08547541333711614
26.46	0.08526024158419684
26.470000000000002	0.08504620895706426
26.48	0.0848333083991648
26.490000000000002	0.084621532909197
26.500000000000004	0.08441087554061925
26.51	0.08420132940116362
26.520000000000003	0.08399288765235265
26.53	0.08378554350902216
26.540000000000003	0.08357929023884889
26.55	0.08337412116188249
26.560000000000002	0.08317002965008152
26.570000000000004	0.08296700912685602
26.580000000000002	0.08276505306661212
26.590000000000003	0.08256415499430321
26.6	0.08236430848498479
26.610000000000003	0.08216550716337326
26.62	0.08196774470341002
26.630000000000003	0.08177101482782918
26.64	0.08157531130773002
26.650000000000002	0.08138062796215322
26.660000000000004	0.08118695865766169
26.67	0.08099429730792601
26.680000000000003	0.08080263787331178
26.69	0.0806119743604739
26.700000000000003	0.08042230082195317
26.71	0.08023361135577732
26.720000000000002	0.0800459001050657
26.73	0.07985916125763835
26.740000000000002	0.07967338904562783
26.750000000000004	0.0794885777450969
26.76	0.0793047216756575
26.770000000000003	0.07912181520009509
26.78	0.0789398527239966
26.790000000000003	0.07875882869538102
26.8	0.07857873760433436
26.810000000000002	0.07839957398264863
26.820000000000004	0.0782213324034628
26.830000000000002	0.07804400748090912
26.840000000000003	0.07786759386976154
26.85	0.07769208626508758
26.860000000000003	0.0775174794019049
26.87	0.07734376805483967
26.880000000000003	0.07717094703778891
26.89	0.07699901120358688
26.900000000000002	0.07682795544367255
26.910000000000004	0.07665777468776293
26.92	0.07648846390352768
26.930000000000003	0.07632001809626697
26.94	0.07615243230859463
26.950000000000003	0.0759857016201204
26.96	0.07581982114713984
26.970000000000002	0.07565478604232308
26.98	0.07549059149440979
26.990000000000002	0.07532723272790409
27.000000000000004	0.07516470500277592
27.01	0.07500300361416216
27.020000000000003	0.07484212389207197
27.03	0.07468206120109504
27.040000000000003	0.07452281094011197
27.05	0.07436436854200876
27.060000000000002	0.07420672947339216
27.070000000000004	0.07404988923430887
27.080000000000002	0.07389384335796824
27.090000000000003	0.07373858741046539
27.1	0.07358411699050854
27.110000000000003	0.07343042772914907
27.12	0.07327751528951322
27.130000000000003	0.07312537536653746
27.14	0.0729740036867047
27.150000000000002	0.07282339600778452
27.160000000000004	0.07267354811857585
27.17	0.07252445583865129
27.180000000000003	0.07237611501810315
27.19	0.07222852153729495
27.200000000000003	0.07208167130661129
27.21	0.0719355602662136
27.220000000000002	0.07179018438579504
27.23	0.07164553966434063
27.240000000000002	0.07150162212988746
27.250000000000004	0.07135842783928882
27.26	0.07121595287797844
27.270000000000003	0.07107419335973941
27.28	0.07093314542647391
27.290000000000003	0.07079280524797461
27.3	0.07065316902169923
27.310000000000002	0.07051423297254698
27.320000000000004	0.07037599335263753
27.330000000000002	0.07023844644108963
27.340000000000003	0.070101588543806
27.35	0.06996541599325612
27.360000000000003	0.06982992514826365
27.37	0.06969511239379428
27.380000000000003	0.0695609741407475
27.39	0.06942750682574751
27.400000000000002	0.06929470691093904
27.410000000000004	0.06916257088378266
27.42	0.0690310952568533
27.430000000000003	0.06890027656764039
27.44	0.0687701113783497
27.450000000000003	0.06864059627570697
27.46	0.068511727870764
27.470000000000002	0.06838350279870514
27.48	0.06825591771865719
27.490000000000002	0.06812896931349982
27.500000000000004	0.06800265428967847
27.51	0.06787696937701858
27.520000000000003	0.06775191132854143
27.53	0.06762747692028284
27.540000000000003	0.06750366295111103
27.55	0.06738046624254924
27.560000000000002	0.06725788363859753
27.570000000000004	0.06713591200555763
27.580000000000002	0.06701454823185829
27.590000000000003	0.06689378922788343
27.6	0.06677363192580109
27.610000000000003	0.06665407327939378
27.62	0.06653511026389156
27.630000000000003	0.06641673987580443
27.64	0.06629895913275925
27.650000000000002	0.06618176507333481
27.660000000000004	0.06606515475690147
27.67	0.06594912526346002
27.680000000000003	0.06583367369348345
27.69	0.06571879716775911
27.700000000000003	0.06560449282723262
27.71	0.0654907578328542
27.720000000000002	0.06537758936542458
27.73	0.06526498462544368
27.740000000000002	0.06515294083295976
27.750000000000004	0.06504145522742145
27.76	0.06493052506752894
27.770000000000003	0.06482014763108782
27.78	0.06471032021486461
27.790000000000003	0.06460104013444251
27.8	0.06449230472407924
27.810000000000002	0.06438411133656513
27.820000000000004	0.0642764573430846
27.830000000000002	0.0641693401330764
27.840000000000003	0.06406275711409612
27.85	0.06395670571168126
27.860000000000003	0.06385118336921439
27.87	0.06374618754779149
27.880000000000003	0.06364171572608747
27.89	0.06353776540022608
27.900000000000002	0.06343433408364935
27.910000000000004	0.06333141930698824
27.92	0.06322901861793517
27.930000000000003	0.063127129581117
27.94	0.06302574977796953
27.950000000000003	0.06292487680661293
27.96	0.06282450828172852
27.970000000000002	0.0627246418344359
27.98	0.0626252751121727
27.990000000000002	0.0625264057785732
28.000000000000004	0.062428031513350316
28.01	0.062330150012176996
28.020000000000003	0.06223275898656945
28.03	0.06213585616377114
28.040000000000003	0.062039439286637535
28.05	0.061943506113522756
28.060000000000002	0.06184805441816635
28.070000000000004	0.061753081989581196
28.080000000000002	0.0616585866319427
28.090000000000003	0.061564566164479514
28.1	0.06147101842136332
28.110000000000003	0.06137794125160149
28.12	0.061285332518930105
28.130000000000003	0.06119319010170731
28.14	0.06110151189280877
28.150000000000002	0.0610102957995226
28.160000000000004	0.0609195397434468
28.17	0.06082924166038599
28.180000000000003	0.060739399500250396
28.19	0.06065001122695484
28.200000000000003	0.06056107481831898
28.21	0.060472588265968644
28.220000000000002	0.0603845495752374
28.23	0.06029695676506941
28.240000000000002	0.060209807867923196
28.250000000000004	0.06012310092967577
28.26	0.060036834009528486
28.270000000000003	0.059951005179912475
28.28	0.05986561252639627
28.290000000000003	0.0597806541475929
28.3	0.05969612815506893
28.310000000000002	0.05961203267325337
28.320000000000004	0.059528365839348236
28.330000000000002	0.05944512580323895
28.340000000000003	0.05936231072740662
28.35	0.05927991878683986
28.360000000000003	0.05919794816894836
28.37	0.0591163970734766
28.380000000000003	0.05903526371241884
28.39	0.0589545463099342
28.400000000000002	0.05887424310226304
28.410000000000004	0.058794352337643824
28.42	0.058714872276230484
28.430000000000003	0.058635801190011064
28.44	0.05855713736272635
28.450000000000003	0.05847887908978998
28.46	0.05840102467820843
28.470000000000002	0.05832357244650245
28.48	0.05824652072462864
28.490000000000002	0.058169867853901706
28.500000000000004	0.05809361218691815
28.51	0.058017752087479245
28.520000000000003	0.0579422859305159
28.53	0.05786721210201389
28.540000000000003	0.057792528998939094
28.55	0.05771823502916406
28.560000000000002	0.05764432861139512
28.570000000000004	0.05757080817509964
28.580000000000002	0.057497672160434776
28.590000000000003	0.05742491901817535
28.6	0.057352547209644625
28.610000000000003	0.05728055520664301
28.62	0.057208941491379714
28.630000000000003	0.05713770455640335
28.64	0.05706684290453407
28.650000000000002	0.05699635504879594
28.660000000000004	0.05692623951234953
28.67	0.056856494828426224
28.680000000000003	0.056787119540261825
28.69	0.0567181122010309
28.700000000000003	0.056649471373783025
28.71	0.05658119563137763
28.720000000000002	0.05651328355642058
28.73	0.05644573374120155
28.740000000000002	0.05637854478763079
28.750000000000004	0.05631171530717734
28.76	0.05624524392080777
28.770000000000003	0.056179129258924425
28.78	0.0561133699613059
28.790000000000003	0.056047964677046425
28.8	0.055982912064496695
28.810000000000002	0.055918210791204695
28.820000000000004	0.05585385953385753
28.830000000000002	0.055789856978223355
28.840000000000003	0.055726201819093546
28.85	0.055662892760226644
28.860000000000003	0.05559992851429093
28.87	0.05553730780280899
28.880000000000003	0.055475029356101775
28.89	0.05541309191323406
28.900000000000002	0.05535149422195956
28.910000000000004	0.055290235038666445
28.92	0.05522931312832449
28.930000000000003	0.055168727264431214
28.94	0.055108476228959404
28.950000000000003	0.05504855881230472
28.96	0.05498897381323384
28.970000000000002	0.054929720038833174
28.98	0.054870796304457625
28.990000000000002	0.054812201433680166
29.000000000000004	0.054753934258241974
29.01	0.05469599361800231
29.020000000000003	0.054638378360889424
29.03	0.05458108734285177
29.040000000000003	0.05452411942780944
29.05	0.05446747348760652
29.060000000000002	0.054411148401962525
29.070000000000004	0.054355143058426605
29.080000000000002	0.0542994563523296
29.090000000000003	0.054244087186737816
29.1	0.054189034472407444
29.110000000000003	0.054134297127738644
29.12	0.05407987407873036
29.130000000000003	0.05402576425893543
29.14	0.053971966609416236
29.150000000000002	0.053918480078700474
29.160000000000004	0.05386530362273743
29.17	0.05381243620485495
29.180000000000003	0.05375987679571615
29.19	0.05370762437327678
29.200000000000003	0.05365567792274341
29.21	0.053604036436531007
29.220000000000002	0.05355269891422195
29.23	0.05350166436252443
29.240000000000002	0.05345093179523192
29.250000000000004	0.053400500233182525
29.26	0.05335036870421915
29.270000000000003	0.05330053624314925
29.28	0.05325100189170636
29.290000000000003	0.0532017646985095
29.3	0.05315282371902596
29.310000000000002	0.053104178015531946
29.320000000000004	0.053055826657074825
29.330000000000002	0.05300776871943536
29.340000000000003	0.05296000328509016
29.35	0.05291252944317465
29.360000000000003	0.052865346289446294
29.37	0.05281845292624817
29.380000000000003	0.05277184846247272
29.39	0.05272553201352586
29.400000000000002	0.0526795027012917
29.410000000000004	0.05263375965409705
29.42	0.052588302006676586
29.430000000000003	0.05254312890013848
29.44	0.052498239481929616
29.450000000000003	0.05245363290580195
29.46	0.052409308331778766
29.470000000000002	0.052365264926121
29.48	0.05232150186129446
29.490000000000002	0.05227801831593661
29.500000000000004	0.052234813474824435
29.51	0.05219188652884188
29.520000000000003	0.05214923667494787
29.53	0.05210686311614477
29.540000000000003	0.05206476506144685
29.55	0.05202294172584912
29.560000000000002	0.051981392330296625
29.570000000000004	0.0519401161016536
29.580000000000002	0.05189911227267337
29.590000000000003	0.05185838008196817
29.6	0.05181791877397939
29.610000000000003	0.05177772759894798
29.62	0.05173780581288522
29.630000000000003	0.051698152677543956
29.64	0.051658767460389485
29.650000000000002	0.051619649434571126
29.660000000000004	0.05158079787889434
29.67	0.05154221207779238
29.680000000000003	0.05150389132129874
29.69	0.051465834905019464
29.700000000000003	0.05142804213010635
29.71	0.051390512303229566
29.720000000000002	0.05135324473655115
29.73	0.05131623874769832
29.740000000000002	0.051279493659737385
29.750000000000004	0.051243008801147745
29.76	0.051206783505795946
29.770000000000003	0.05117081711291038
29.78	0.05113510896705565
29.790000000000003	0.051099658418107964
29.8	0.05106446482122986
29.810000000000002	0.05102952753684575
29.820000000000004	0.0509948459306178
29.830000000000002	0.05096041937342128
29.840000000000003	0.05092624724132103
29.85	0.05089232891554748
29.860000000000003	0.05085866378247339
29.87	0.05082525123359073
29.880000000000003	0.05079209066548703
29.89	0.05075918147982308
29.900000000000002	0.05072652308331023
29.910000000000004	0.05069411488768794
29.92	0.050661956309701536
29.930000000000003	0.05063004677108022
29.94	0.05059838569851561
29.950000000000003	0.050566972523639654
29.96	0.050535806683004
29.970000000000002	0.0505048876180581
29.98	0.05047421477512875
29.990000000000002	0.05044378760539935
30.000000000000004	0.05041360556488919
30.01	0.05038366811443325
30.020000000000003	0.0503539747196619
30.03	0.05032452485098139
30.040000000000003	0.05029531798355345
30.05	0.05026635359727659
30.060000000000002	0.05023763117676602
30.070000000000004	0.050209150211334944
30.080000000000002	0.05018091019497534
30.090000000000003	0.050152910626339545
30.1	0.05012515100872138
30.110000000000003	0.050097630850037704
30.12	0.050070349662810716
30.130000000000003	0.050043306964149346
30.14	0.050016502275731844
30.150000000000002	0.04998993512378786
30.160000000000004	0.049963605039081364
30.17	0.049937511556892966
30.180000000000003	0.04991165421700308
30.19	0.04988603256367496
30.200000000000003	0.04986064614563794
30.21	0.04983549451607098
30.220000000000002	0.04981057723258607
30.23	0.049785893857212334
30.240000000000002	0.049761443956379804
30.250000000000004	0.04973722710090363
30.26	0.049713242865968406
30.270000000000003	0.04968949083111254
30.28	0.04966597058021335
30.290000000000003	0.04964268170147121
30.3	0.04961962378739537
30.310000000000002	0.04959679643478833
30.320000000000004	0.04957419924473186
30.330000000000002	0.04955183182257217
30.340000000000003	0.049529693777905434
30.35	0.049507784724564116
30.360000000000003	0.0494861042806027
30.37	0.0494646520682836
30.380000000000003	0.049443427714064014
30.39	0.04942243084858216
30.400000000000002	0.04940166110664388
30.410000000000004	0.04938111812720949
30.42	0.04936080155338087
30.430000000000003	0.0493407110323884
30.44	0.049320846215578584
30.450000000000003	0.04930120675840099
30.46	0.049281792320396575
30.470000000000002	0.049262602565184575
30.48	0.04924363716045114
30.490000000000002	0.049224895777937004
30.500000000000004	0.04920637809342597
30.51	0.04918808378673305
30.520000000000003	0.04917001254169318
30.53	0.04915216404614974
30.540000000000003	0.04913453799194355
30.55	0.04911713407490169
30.560000000000002	0.04909995199482678
30.570000000000004	0.04908299145548615
30.580000000000002	0.04906625216460127
30.590000000000003	0.04904973383383733
30.6	0.049033436178793126
30.610000000000003	0.0490173589189906
30.62	0.04900150177786521
30.630000000000003	0.048985864482755784
30.64	0.048970446764894954
30.650000000000002	0.048955248359399746
30.660000000000004	0.048940269005261876
30.67	0.048925508445338564
30.680000000000003	0.048910966426343606
30.69	0.04889664269883824
30.700000000000003	0.04888253701722229
30.71	0.04886864913972541
30.720000000000002	0.048854978828398676
30.73	0.048841525849106074
30.740000000000002	0.04882828997151619
30.750000000000004	0.04881527096909404
30.76	0.048802468619093306
30.770000000000003	0.04878988270254801
30.78	0.04877751300426521
30.790000000000003	0.0487653593128173
30.8	0.04875342142053425
30.810000000000002	0.04874169912349675
30.820000000000004	0.04873019222152862
30.830000000000002	0.04871890051818994
30.840000000000003	0.0487078238207702
30.85	0.04869696194028149
30.860000000000003	0.04868631469145144
30.87	0.048675881892717404
30.880000000000003	0.048665663366219504
30.89	0.048655658937794694
30.900000000000002	0.04864586843697038
30.910000000000004	0.04863629169695873
30.92	0.048626928554650596
30.930000000000003	0.0486177788506098
30.94	0.048608842429067725
30.950000000000003	0.04860011913791754
30.96	0.048591608828709144
30.970000000000002	0.048583311356643843
30.980000000000004	0.048575226580569265
30.990000000000002	0.048567354362974394
31.000000000000004	0.048559694569984886
31.01	0.04855224707135823
31.020000000000003	0.0485450117404792
31.03	0.04853798845435546
31.040000000000003	0.04853117709361336
31.05	0.048524577542493605
31.060000000000002	0.048518189688847135
31.070000000000004	0.04851201342413153
31.080000000000002	0.04850604864340691
31.090000000000003	0.04850029524533238
31.1	0.04849475313216246
31.110000000000003	0.04848942220974364
31.12	0.04848430238751131
31.130000000000003	0.04847939357848612
31.14	0.04847469569927148
31.150000000000002	0.04847020867005037
31.160000000000004	0.0484659324145826
31.17	0.048461866860201964
31.180000000000003	0.04845801193781411
31.19	0.04845436758189374
31.200000000000003	0.0484509337304825
31.21	0.048447710325186924
31.220000000000002	0.04844469731117602
31.230000000000004	0.048441894637179836
31.240000000000002	0.048439302255487385
31.250000000000004	0.048436920121944865
31.26	0.0484347481959545
31.270000000000003	0.04843278644047276
31.28	0.048431034822009285
31.290000000000003	0.04842949331062562
31.3	0.04842816187993425
31.310000000000002	0.048427040507097535
31.320000000000004	0.04842612917282702
31.330000000000002	0.048425427861382736
31.340000000000003	0.048424936560572805
31.35	0.04842465526175261
31.360000000000003	0.048424583959824914
31.37	0.048424722653239494
31.380000000000003	0.048425071343992966
31.39	0.048425630037629154
31.400000000000002	0.04842639874323905
31.410000000000004	0.04842737747346114
31.42	0.04842856624448192
31.430000000000003	0.04842996507603651
31.44	0.04843157399140912
31.450000000000003	0.04843339301743398
31.46	0.04843542218449657
31.470000000000002	0.048437661526533955
31.480000000000004	0.04844011108103675
31.490000000000002	0.048442770889049934
31.500000000000004	0.04844564099517445
31.51	0.048448721447568614
31.520000000000003	0.048452012297950105
31.53	0.04845551360159744
31.540000000000003	0.048459225417352
31.55	0.04846314780762007
31.560000000000002	0.04846728083837522
31.570000000000004	0.048471624579160134
31.580000000000002	0.048476179103089656
31.590000000000003	0.04848094448685272
31.6	0.048485920810715406
31.610000000000003	0.048491108158523734
31.62	0.04849650661770624
31.630000000000003	0.04850211627927758
31.64	0.048507937237841164
31.650000000000002	0.04851396959159278
31.660000000000004	0.048520213442323906
31.67	0.04852666889542536
31.680000000000003	0.04853333605989088
31.69	0.04854021504832084
31.700000000000003	0.04854730597692644
31.71	0.048554608965533604
31.720000000000002	0.048562124137587134
31.730000000000004	0.04856985162015519
31.740000000000002	0.04857779154393347
31.750000000000004	0.048585944043250145
31.76	0.04859430925607008
31.770000000000003	0.04860288732400024
31.78	0.048611678392294154
31.790000000000003	0.048620682609857184
31.8	0.04862990012925187
31.810000000000002	0.048639331106703
31.820000000000004	0.04864897570210347
31.830000000000002	0.04865883407901944
31.840000000000003	0.04866890640469637
31.85	0.04867919285006488
31.860000000000003	0.0486896935897467
31.87	0.048700408802060585
31.880000000000003	0.04871133866902909
31.89	0.048722483376384434
31.900000000000002	0.0487338431135754
31.910000000000004	0.04874541807377371
31.92	0.04875720845388121
31.930000000000003	0.04876921445453628
31.94	0.048781436280121375
31.950000000000003	0.04879387413877005
31.96	0.04880652824237415
31.970000000000002	0.04881939880659159
31.980000000000004	0.04883248605085361
31.990000000000002	0.04884579019837288
32.	0.04885931147615103
32.01	0.04887305011498703
32.019999999999996	0.04888700634948503
32.03	0.04890118041806282
32.04	0.04891557256296028
32.05	0.04893018303024793
32.059999999999995	0.04894501206983553
32.07	0.04896005993548111
32.08	0.04897532688479998
32.089999999999996	0.04899081317927363
32.1	0.049006519084259216
32.11	0.049022444868998934
32.12	0.0490385908066297
32.129999999999995	0.049054957174192615
32.14	0.049071544252643
32.15	0.04908835232686036
32.16	0.04910538168565849
32.17	0.04912263262179584
32.18	0.04914010543198595
32.19	0.049157800416907906
32.199999999999996	0.04917571788121725
32.21	0.04919385813355676
32.22	0.049212221486567495
32.23	0.04923080825690002
32.24	0.04924961876522569
32.25	0.04926865333624816
32.26	0.049287912298715056
32.269999999999996	0.04930739598542963
32.28	0.049327104733262926
32.29	0.04934703888316567
32.3	0.04936719878018062
32.309999999999995	0.04938758477345499
32.32	0.04940819721625289
32.33	0.049429036465968273
32.339999999999996	0.049450102884137655
32.35	0.04947139683645301
32.36	0.049492918692775445
32.37	0.049514668827147855
32.379999999999995	0.049536647617809265
32.39	0.04955885544720771
32.4	0.049581292702014675
32.41	0.04960395977313889
32.42	0.04962685705574025
32.43	0.049649984949244684
32.44	0.049673343857358145
32.449999999999996	0.049696934188081625
32.46	0.049720756353725776
32.47	0.04974481077092609
32.48	0.04976909786065787
32.49	0.049793618048251866
32.5	0.04981837176340945
32.51	0.049843359440218477
32.519999999999996	0.04986858151716937
32.53	0.04989403843717067
32.54	0.04991973064756577
32.55	0.04994565860014875
32.559999999999995	0.04997182275118146
32.57	0.04999822356141005
32.58	0.05002486149608177
32.589999999999996	0.050051737024962316
32.6	0.05007885062235294
32.61	0.05010620276710801
32.62	0.05013379394265263
32.629999999999995	0.05016162463700041
32.64	0.0501896953427717
32.65	0.050218006557211634
32.66	0.050246558782208385
32.67	0.05027535252431208
32.68	0.05030438829475352
32.69	0.05033366660946273
32.699999999999996	0.05036318798908888
32.71	0.05039295295901883
32.72	0.05042296204939714
32.73	0.050453215795145896
32.74	0.050483714735984425
32.75	0.05051445941644942
32.76	0.05054545038591544
32.769999999999996	0.05057668819861543
32.78	0.05060817341366134
32.79	0.05063990659506535
32.8	0.050671888311760505
32.809999999999995	0.05070411913762276
32.82	0.05073659965149207
32.83	0.050769330437194296
32.839999999999996	0.050802312083563304
32.85	0.05083554518446296
32.86	0.05086903033880979
32.87	0.05090276815059526
32.879999999999995	0.05093675922890925
32.89	0.0509710041879624
32.9	0.05100550364710983
32.91	0.051040258230874505
32.92	0.05107526856897106
32.93	0.051110535296329695
32.94	0.05114605905312023
32.949999999999996	0.05118184048477676
32.96	0.05121788024202211
32.97	0.051254178980892656
32.98	0.05129073736276372
32.99	0.05132755605437451
33.	0.05136463572785386
33.01	0.05140197706074607
33.019999999999996	0.051439580736037
33.03	0.05147744744218005
33.04	0.05151557787312302
33.05	0.051553972728334715
33.059999999999995	0.05159263271283183
33.07	0.05163155853720658
33.08	0.051670750917653774
33.089999999999996	0.05171021057599867
33.1	0.05174993823972537
33.11	0.051789934642004536
33.12	0.05183020052172208
33.129999999999995	0.051870736623508176
33.14	0.051911543697766044
33.15	0.05195262250070128
33.16	0.05199397379435144
33.17	0.05203559834661579
33.18	0.05207749693128567
33.19	0.05211967032807438
33.199999999999996	0.05216211932264826
33.21	0.052204844706657365
33.22	0.05224784727776647
33.23	0.052291127839687104
33.24	0.052334687202208706
33.25	0.05237852618123071
33.26	0.05242264559879526
33.269999999999996	0.05246704628311927
33.28	0.05251172906862785
33.29	0.052556694795986764
33.3	0.05260194431213662
33.309999999999995	0.05264747847032604
33.32	0.05269329813014616
33.33	0.05273940415756462
33.339999999999996	0.05278579742496047
33.35	0.052832478811158885
33.36	0.05287944920146659
33.37	0.052926709487707446
33.379999999999995	0.05297426056825827
33.39	0.05302210334808493
33.4	0.053070238738779044
33.41	0.05311866765859458
33.42	0.053167391032485266
33.43	0.053216409792141886
33.44	0.05326572487603014
33.449999999999996	0.05331533722942863
33.46	0.05336524780446761
33.47	0.05341545756016736
33.48	0.05346596746247775
33.49	0.053516778484317566
33.5	0.05356789160561391
33.51	0.053619307813342974
33.519999999999996	0.05367102810157035
33.53	0.05372305347149159
33.54	0.05377538493147357
33.55	0.05382802349709636
33.559999999999995	0.0538809701911947
33.57	0.053934226043900385
33.58	0.0539877920926852
33.589999999999996	0.05404166938240346
33.6	0.05409585896533594
33.61	0.05415036190123307
33.62	0.05420517925735953
33.629999999999995	0.05426031210853844
33.64	0.054315761537196444
33.65	0.05437152863340906
33.66	0.054427614494945986
33.67	0.05448402022731762
33.68	0.05454074694382136
33.69	0.05459779576558811
33.699999999999996	0.05465516782163017
33.71	0.05471286424888847
33.72	0.0547708861922808
33.73	0.05482923480475013
33.74	0.054887911247314035
33.75	0.054946916689113084
33.76	0.05500625230746172
33.769999999999996	0.055065919287897516
33.78	0.05512591882423242
33.79	0.05518625211860308
33.8	0.05524692038152324
33.809999999999995	0.05530792483193492
33.82	0.055369266697261256
33.83	0.055430947213458856
33.839999999999996	0.055492967625071526
33.85	0.05555532918528374
33.86	0.05561803315597486
33.87	0.05568108080777386
33.879999999999995	0.05574447342011445
33.89	0.055808212281290605
33.9	0.055872298688512456
33.91	0.055936733947963474
33.92	0.05600151937485669
33.93	0.05606665629349266
33.94	0.05613214603731773
33.949999999999996	0.056197989948982
33.96	0.0562641893803987
33.97	0.05633074569280347
33.98	0.05639766025681486
33.99	0.056464934452494446
34.	0.05653256966940789
34.01	0.05660056730668675
34.019999999999996	0.05666892877309089
34.03	0.05673765548707033
34.04	0.05680674887682918
34.05	0.05687621038038902
34.059999999999995	0.056946041445653545
34.07	0.057016243530472945
34.08	0.05708681810270941
34.089999999999996	0.05715776664030353
34.1	0.057229090631340365
34.11	0.057300791574116834
34.12	0.05737287097720903
34.129999999999995	0.05744533035954103
34.14	0.057518171250453276
34.15	0.05759139518977238
34.16	0.05766500372788088
34.17	0.05773899842578808
34.18	0.05781338085520135
34.19	0.0578881525985978
34.199999999999996	0.057963315249297105
34.21	0.05803887041153437
34.22	0.05811481970053374
34.23	0.05819116474258335
34.24	0.05826790717511015
34.25	0.05834504864675497
34.26	0.05842259081744992
34.269999999999996	0.05850053535849482
34.28	0.05857888395263478
34.29	0.05865763829413872
34.3	0.05873680008887849
34.31	0.05881637105440873
34.32	0.05889635292004665
34.33	0.05897674742695378
34.339999999999996	0.05905755632821769
34.35	0.059138781388934185
34.36	0.059220424386290764
34.37	0.059302487109650755
34.379999999999995	0.05938497136063779
34.39	0.05946787895322131
34.4	0.05955121171380258
34.41	0.059634971481302056
34.42	0.05971916010724681
34.43	0.05980377945585887
34.44	0.05988883140414478
34.449999999999996	0.05997431784198528
34.46	0.06006024067222643
34.47	0.06014660181077111
34.48	0.060233403186670934
34.49	0.06032064674222073
34.5	0.060408334433050874
34.51	0.06049646822822375
34.519999999999996	0.060585050110328206
34.53	0.060674082075576945
34.54	0.06076356613390345
34.55	0.060853504309060294
34.56	0.06094389863871838
34.57	0.06103475117456658
34.58	0.0611260639824134
34.589999999999996	0.061217839142287574
34.6	0.06131007874854164
34.61	0.06140278490995503
34.62	0.06149595974983871
34.629999999999995	0.0615896054061407
34.64	0.06168372403155208
34.65	0.0617783177936141
34.66	0.061873388874827566
34.67	0.061968939472760366
34.68	0.06206497180015866
34.69	0.062161488085057934
34.699999999999996	0.06225849057089481
34.71	0.06235598151662035
34.72	0.062453963196813955
34.73	0.0625524379017991
34.74	0.06265140793775872
34.75	0.06275087562685243
34.76	0.06285084330733595
34.769999999999996	0.06295131333367897
34.78	0.06305228807668616
34.79	0.06315376992361865
34.8	0.06325576127831628
34.81	0.06335826456132167
34.82	0.06346128221000481
34.83	0.0635648166786882
34.839999999999996	0.06366887043877509
34.85	0.06377344597887677
34.86	0.06387854580494189
34.87	0.06398417244038714
34.879999999999995	0.06409032842622908
34.89	0.06419701632121619
34.9	0.06430423870196382
34.91	0.0644119981630885
34.92	0.06452029731734521
34.93	0.0646291387957645
34.94	0.06473852524779143
34.949999999999996	0.06484845934142612
34.96	0.06495894376336481
34.97	0.06506998121914281
34.98	0.06518157443327828
34.99	0.06529372614941815
35.	0.06540643913048386
35.01	0.06551971615882012
35.019999999999996	0.06563356003634421
35.03	0.06574797358469589
35.04	0.06586295964539071
35.05	0.06597852107997211
35.06	0.06609466077016761
35.07	0.06621138161804391
35.08	0.06632868654616568
35.089999999999996	0.0664465784977537
35.1	0.06656506043684664
35.11	0.06668413534846174
35.12	0.06680380623875945
35.129999999999995	0.06692407613520844
35.14	0.06704494808675164
35.15	0.06716642516397474
35.16	0.067288510459276
35.17	0.06741120708703735
35.18	0.06753451818379681
35.19	0.06765844690842361
35.199999999999996	0.06778299644229406
35.21	0.06790816998946916
35.22	0.06803397077687327
35.23	0.06816040205447614
35.24	0.06828746709547524
35.25	0.06841516919647932
35.26	0.06854351167769579
35.269999999999996	0.06867249788311747
35.28	0.06880213118071275
35.29	0.06893241496261639
35.3	0.06906335264532333
35.31	0.06919494766988238
35.32	0.06932720350209454
35.33	0.06946012363271009
35.339999999999996	0.06959371157763025
35.35	0.06972797087810834
35.36	0.06986290510095447
35.37	0.069998517838742
35.379999999999995	0.07013481271001505
35.39	0.07027179335949883
35.4	0.070409463458311
35.41	0.0705478267041768
35.42	0.07068688682164387
35.43	0.07082664756230062
35.44	0.07096711270499659
35.449999999999996	0.07110828605606456
35.46	0.07125017144954483
35.47	0.07139277274741078
35.48	0.07153609383979839
35.49	0.07168013864523688
35.5	0.07182491111088099
35.51	0.07197041521274627
35.519999999999996	0.07211665495594684
35.53	0.07226363437493463
35.54	0.07241135753374095
35.55	0.07255982852622112
35.56	0.07270905147630109
35.57	0.07285903053822554
35.58	0.07300976989680995
35.589999999999996	0.0731612737676936
35.6	0.07331354639759638
35.61	0.07346659206457633
35.62	0.07362041507829127
35.629999999999995	0.0737750197802619
35.64	0.07393041054413917
35.65	0.07408659177597039
35.66	0.07424356791447242
35.67	0.07440134343130521
35.68	0.0745599228313471
35.69	0.074719310652975
35.699999999999996	0.07487951146834594
35.71	0.07504052988368123
35.72	0.07520237053955414
35.73	0.07536503811117969
35.74	0.07552853730870744
35.75	0.07569287287751754
35.76	0.07585804959851906
35.769999999999996	0.07602407228845068
35.78	0.0761909458001877
35.79	0.0763586750230453
35.8	0.07652726488309293
35.81	0.07669672034346464
35.82	0.07686704640467801
35.83	0.07703824810495151
35.839999999999996	0.07721033052052818
35.85	0.077383298766002
35.86	0.07755715799464563
35.87	0.07773191339874358
35.879999999999995	0.07790757020992688
35.89	0.07808413369951331
35.9	0.07826160917884727
35.91	0.07844000199964742
35.92	0.07861931755435432
35.93	0.07879956127648285
35.94	0.07898073864097856
35.949999999999996	0.07916285516457638
35.96	0.07934591640616372
35.97	0.07952992796714667
35.98	0.07971489549182048
35.99	0.07990082466774287
36.	0.08008772122611112
36.01	0.08027559094214486
36.019999999999996	0.0804644396354685
36.03	0.08065427317050242
36.04	0.08084509745685342
36.05	0.08103691844971352
36.06	0.08122974215025865
36.07	0.0814235746060538
36.08	0.08161842191146143
36.089999999999996	0.08181429020805446
36.1	0.0820111856850327
36.11	0.08220911457964268
36.12	0.08240808317760533
36.129999999999995	0.08260809781354263
36.14	0.08280916487141309
36.15	0.08301129078494823
36.16	0.08321448203809682
36.17	0.08341874516547003
36.18	0.0836240867527939
36.19	0.08383051343736415
36.199999999999996	0.08403803190850813
36.21	0.08424664890804949
36.22	0.08445637123077614
36.23	0.08466720572491727
36.24	0.08487915929262195
36.25	0.08509223889044273
36.26	0.08530645152982515
36.269999999999996	0.08552180427760181
36.28	0.08573830425649226
36.29	0.08595595864560471
36.3	0.08617477468094778
36.31	0.08639475965594413
36.32	0.0866159209219495
36.33	0.0868382658887782
36.339999999999996	0.08706180202523345
36.35	0.08728653685964304
36.36	0.08751247798039975
36.37	0.08773963303650928
36.379999999999995	0.0879680097381406
36.39	0.08819761585718712
36.4	0.08842845922782604
36.41	0.08866054774709135
36.42	0.0888938893754468
36.43	0.08912849213736783
36.44	0.08936436412192912
36.449999999999996	0.08960151348339608
36.46	0.08983994844182577
36.47	0.09007967728367121
36.48	0.09032070836239298
36.49	0.09056305009907724
36.5	0.0908067109830603
36.51	0.09105169957255872
36.519999999999996	0.09129802449530564
36.53	0.09154569444919727
36.54	0.09179471820293969
36.55	0.09204510459670834
36.56	0.0922968625428112
36.57	0.09255000102635885
36.58	0.0928045291059439
36.589999999999996	0.0930604559143234
36.6	0.09331779065911237
36.61	0.09357654262348157
36.62	0.09383672116686531
36.629999999999995	0.0940983357256724
36.64	0.09436139581401039
36.65	0.09462591102441051
36.66	0.0948918910285663
36.67	0.09515934557807654
36.68	0.09542828450519594
36.69	0.09569871772359595
36.699999999999996	0.09597065522912952
36.71	0.09624410710060902
36.72	0.09651908350058648
36.73	0.09679559467614832
36.74	0.09707365095971264
36.75	0.09735326276983716
36.76	0.09763444061203791
36.769999999999996	0.09791719507961133
36.78	0.09820153685447096
36.79	0.09848747670798662
36.8	0.09877502550183831
36.81	0.09906419418887502
36.82	0.09935499381398401
36.83	0.09964743551496852
36.839999999999996	0.09994153052343722
36.85	0.10023729016569816
36.86	0.10053472586366743
36.87	0.10083384913578265
36.879999999999995	0.1011346715979303
36.89	0.10143720496438056
36.9	0.10174146104872979
36.91	0.10204745176485841
36.92	0.102355189127894
36.93	0.1026646852551867
36.94	0.10297595236729451
36.949999999999996	0.10328900278897915
36.96	0.10360384895021257
36.97	0.10392050338719122
36.98	0.10423897874336757
36.99	0.10455928777048541
37.	0.10488144332962947
37.01	0.10520545839228689
37.019999999999996	0.10553134604141756
37.03	0.1058591194725374
37.04	0.10618879199481257
37.05	0.10652037703216509
37.06	0.10685388812439058
37.07	0.10718933892828635
37.08	0.10752674321879467
37.089999999999996	0.10786611489015334
37.1	0.10820746795706392
37.11	0.10855081655586632
37.12	0.10889617494573244
37.129999999999995	0.10924355750986446
37.14	0.10959297875671484
37.15	0.10994445332121093
37.16	0.11029799596599849
37.17	0.11065362158269423
37.18	0.11101134519315496
37.19	0.11137118195075693
37.199999999999996	0.11173314714169157
37.21	0.11209725618627314
37.22	0.11246352464026035
37.23	0.11283196819619226
37.24	0.11320260268473778
37.25	0.1135754440760621
37.26	0.11395050848120261
37.269999999999996	0.11432781215346219
37.28	0.11470737148981985
37.29	0.11508920303234974
37.3	0.11547332346966037
37.31	0.11585974963834844
37.32	0.11624849852446423
37.33	0.11663958726499818
37.339999999999996	0.11703303314937738
37.35	0.11742885362098134
37.36	0.11782706627867447
37.37	0.11822768887834925
37.379999999999995	0.11863073933449263
37.39	0.1190362357217643
37.4	0.11944419627659239
37.41	0.11985463939878635
37.42	0.12026758365316732
37.43	0.12068304777121369
37.44	0.12110105065272685
37.449999999999996	0.12152161136750986
37.46	0.12194474915707006
37.47	0.12237048343633035
37.48	0.12279883379536974
37.49	0.1232298200011715
37.5	0.12366346199939415
37.51	0.12409977991616572
37.519999999999996	0.12453879405988408
37.53	0.12498052492304941
37.54	0.12542499318410533
37.55	0.12587221970930806
37.56	0.12632222555460634
37.57	0.12677503196754597
37.58	0.1272306603891947
37.589999999999996	0.12768913245608185
37.6	0.12815047000216268
37.61	0.1286146950608024
37.62	0.1290818298667761
37.629999999999995	0.12955189685829643
37.64	0.13002491867905722
37.65	0.13050091818029408
37.66	0.13097991842287912
37.67	0.13146194267942143
37.68	0.13194701443640014
37.69	0.1324351573963132
37.699999999999996	0.1329263954798513
37.71	0.13342075282809054
37.72	0.13391825380471076
37.73	0.13441892299823285
37.74	0.1349227852242811
37.75	0.13542986552786776
37.76	0.13594018918569709
37.769999999999996	0.1364537817084975
37.78	0.13697066884337525
37.79	0.1374908765761886
37.8	0.13801443113394907
37.81	0.138541358987244
37.82	0.13907168685268723
37.83	0.1396054416953844
37.839999999999996	0.1401426507314336
37.85	0.14068334143044744
37.86	0.1412275415180889
37.87	0.14177527897865022
37.879999999999995	0.1423265820576403
37.89	0.14288147926440872
37.9	0.1434399993747853
37.91	0.1440021714337534
37.92	0.14456802475814393
37.93	0.145137588939354
37.94	0.14571089384609764
37.949999999999996	0.14628796962717175
37.96	0.1468688467142619
37.97	0.1474535558247601
37.98	0.14804212796461902
37.99	0.14863459443122734
38.	0.14923098681631702
38.01	0.1498313370088865
38.019999999999996	0.15043567719816464
38.03	0.15104403987659298
38.04	0.15165645784283138
38.05	0.15227296420480096
38.06	0.1528935923827494
38.07	0.1535183761123382
38.08	0.15414734944776626
38.089999999999996	0.1547805467649155
38.1	0.1554180027645232
38.11	0.15605975247538445
38.12	0.1567058312575832
38.129999999999995	0.1573562748057443
38.14	0.15801111915232274
38.15	0.15867040067090918
38.16	0.15933415607957419
38.17	0.16000242244423277
38.18	0.1606752371820376
38.19	0.16135263806480388
38.199999999999996	0.16203466322245566
38.21	0.1627213511465029
38.22	0.163412740693547
38.23	0.16410887108881098
38.24	0.16480978192969806
38.25	0.1655155131893781
38.26	0.16622610522039977
38.269999999999996	0.16694159875833156
38.28	0.16766203492542509
38.29	0.1683874552343114
38.3	0.169117901591719
38.31	0.16985341630221942
38.32	0.17059404207199874
38.33	0.17133982201265416
38.339999999999996	0.1720907996450194
38.35	0.17284701890301118
38.36	0.17360852413750277
38.37	0.17437536012022026
38.379999999999995	0.1751475720476673
38.39	0.17592520554507118
38.4	0.17670830667034826
38.41	0.17749692191810043
38.42	0.17829109822363337
38.43	0.179090882966987
38.44	0.1798963239770004
38.449999999999996	0.1807074695353925
38.46	0.181524368380862
38.47	0.1823470697132084
38.48	0.1831756231974761
38.49	0.1840100789681116
38.5	0.18485048763314538
38.51	0.18569690027838262
38.519999999999996	0.18654936847161965
38.53	0.1874079442668733
38.54	0.18827268020861807
38.55	0.18914362933605194
38.56	0.19002084518736198
38.57	0.19090438180401062
38.58	0.19179429373502896
38.589999999999996	0.1926906360413204
38.6	0.19359346429997898
38.61	0.19450283460860895
38.62	0.19541880358965494
38.629999999999995	0.19634142839473318
38.64	0.1972707667089756
38.65	0.19820687675537027
38.66	0.1991498172991022
38.67	0.20009964765189736
38.68	0.2010564276763698
38.69	0.20202021779034923
38.699999999999996	0.20299107897122548
38.71	0.2039690727602723
38.72	0.20495426126696026
38.73	0.20594670717327182
38.74	0.2069464737379927
38.75	0.20795362480099808
38.76	0.20896822478751156
38.769999999999996	0.2099903387123526
38.78	0.2110200321841678
38.79	0.21205737140961917
38.8	0.21310242319757347
38.81	0.21415525496323776
38.82	0.21521593473228315
38.83	0.21628453114492138
38.839999999999996	0.21736111345995082
38.85	0.21844575155875615
38.86	0.2195385159492781
38.87	0.22063947776992426
38.879999999999995	0.22174870879342765
38.89	0.22286628143067305
38.9	0.2239922687344386
38.91	0.2251267444030966
38.92	0.22626978278424306
38.93	0.2274214588782606
38.94	0.22858184834180795
38.949999999999996	0.22975102749122966
38.96	0.2309290733058902
38.97	0.2321160634314196
38.98	0.23331207618286723
38.99	0.2345171905477618
39.	0.2357314861890708
39.01	0.23695504344805365
39.019999999999996	0.23818794334700039
39.03	0.2394302675918646
39.04	0.24068209857475406
39.05	0.24194351937631184
39.06	0.24321461376795764
39.07	0.24449546621397333
39.08	0.24578616187346267
39.089999999999996	0.24708678660214345
39.1	0.24839742695397668
39.11	0.24971817018263165
39.12	0.2510491042427721
39.129999999999995	0.2523903177911573
39.14	0.25374190018755904
39.15	0.2551039414954539
39.16	0.25647653248253804
39.17	0.25785976462100607
39.18	0.25925373008759117
39.19	0.260658521763405
39.199999999999996	0.26207423323348217
39.21	0.26350095878612395
39.22	0.26493879341191623
39.23	0.26638783280252337
39.24	0.26784817334915934
39.25	0.26931991214077344
39.26	0.2708031469619265
39.269999999999996	0.2722979762903281
39.28	0.27380449929407247
39.29	0.27532281582848117
39.3	0.2768530264326232
39.31	0.27839523232543983
39.32	0.27994953540149575
39.33	0.2815160382263087
39.339999999999996	0.2830948440312781
39.35	0.28468605670818004
39.36	0.2862897808032072
39.37	0.28790612151055084
39.379999999999995	0.2895351846654977
39.39	0.2911770767370432
39.4	0.29283190481997
39.41	0.2944997766264173
39.42	0.29618080047687706
39.43	0.297875085290647
39.44	0.29958274057566947
39.449999999999996	0.30130387641777817
39.46	0.30303860346932443
39.47	0.3047870329371221
39.48	0.3065492765697547
39.49	0.3083254466441831
39.5	0.3101156559516166
39.51	0.311920017782677
39.519999999999996	0.31373864591177375
39.53	0.31557165458071607
39.54	0.3174191584814845
39.55	0.31928127273819795
39.56	0.32115811288819174
39.57	0.3230497948622185
39.58	0.32495643496373383
39.589999999999996	0.32687814984721936
39.6	0.32881505649554993
39.61	0.3307672721963486
39.62	0.33273491451730264
39.629999999999995	0.3347181012804254
39.64	0.3367169505352087
39.65	0.3387315805306498
39.66	0.34076210968613513
39.67	0.3428086565610894
39.68	0.3448713398234274
39.69	0.3469502782167344
39.699999999999996	0.3490455905261225
39.71	0.35115739554278824
39.72	0.3532858120271491
39.73	0.35543095867060986
39.74	0.35759295405584823
39.75	0.35977191661561503
39.76	0.36196796459000646
39.769999999999996	0.36418121598216485
39.78	0.36641178851236206
39.79	0.36865979957040607
39.8	0.37092536616639127
39.81	0.3732086048796626
39.82	0.3755096318060118
39.83	0.377828562503031
39.839999999999996	0.3801655119335962
39.85	0.3825205944074175
39.86	0.3848939235206102
39.87	0.3872856120932602
39.879999999999995	0.38969577210490874
39.89	0.3921245146279261
39.9	0.3945719497586982
39.91	0.3970381865466312
39.92	0.39952333292085657
39.93	0.40202749561463486
39.94	0.4045507800873861
39.949999999999996	0.4070932904442917
39.96	0.40965512935344245
39.97	0.41223639796043526
39.98	0.4148371958004214
39.99	0.41745762070751635
40.	0.4200977687215041
40.01	0.4227577339918528
40.019999999999996	0.4254376086789064
40.03	0.4281374828522686
40.04	0.4308574443862664
40.05	0.4335975788524985
40.06	0.43635796940937693
40.07	0.4391386966886422
40.08	0.44193983867875986
40.089999999999996	0.4447614706052017
40.1	0.4476036648075259
40.11	0.450466490613208
40.12	0.4533500142082173
40.129999999999995	0.4562542985042247
40.14	0.45917940300248883
40.15	0.4621253836542623
40.16	0.4650922927178112
40.17	0.46808017861188717
40.18	0.47108908576569714
40.19	0.4741190544652984
40.199999999999996	0.477170120696388
40.21	0.4802423159834954
40.22	0.4833356672254718
40.23	0.4864501965273519
40.24	0.4895859210284803
40.25	0.4927428527269499
40.26	0.4959209983002822
40.269999999999996	0.49912035892239687
40.28	0.5023409300768323
40.29	0.505582701366181
40.3	0.5088456563178508
40.31	0.5121297721860547
40.32	0.515435019750065
40.33	0.51876136310882
40.339999999999996	0.5221087594718015
40.35	0.5254771589463296
40.36	0.5288665043211898
40.37	0.5322767308467738
40.379999999999995	0.5357077660116494
40.39	0.5391595293157396
40.4	0.5426319320400887
40.41	0.5461248770133489
40.42	0.5496382583750471
40.43	0.5531719613357434
40.44	0.5567258619341616
40.449999999999996	0.5602998267913958
40.46	0.5638937128624268
40.47	0.5675073671848617
40.48	0.5711406266253134
40.49	0.5747933176233515
40.5	0.5784652559333244
40.51	0.5821562463641637
40.519999999999996	0.5858660825174546
40.53	0.5895945465238569
40.54	0.593341408778186
40.55	0.5971064276733894
40.56	0.6008893493336227
40.57	0.6046899073466963
40.58	0.6085078224962344
40.589999999999996	0.6123428024937408
40.6	0.6161945417109873
40.61	0.6200627209129458
40.62	0.6239470069917226
40.629999999999995	0.627847052701723
40.64	0.6317624963965717
40.65	0.6356929617680285
40.66	0.6396380575874429
40.67	0.643597377450102
40.68	0.6475704995229069
40.69	0.6515569862959391
40.699999999999996	0.6555563843382531
40.71	0.6595682240585494
40.72	0.663592019471085
40.73	0.6676272679675368
40.74	0.6716734500951842
40.75	0.6757300293421624
40.76	0.6797964519302044
40.769999999999996	0.6838721466155906
40.78	0.6879565244989312
40.79	0.6920489788442943
40.8	0.6961488849085021
40.81	0.7002555997811186
40.82	0.7043684622359134
40.83	0.7084867925944166
40.839999999999996	0.7126098926023234
40.85	0.7167370453194495
40.86	0.7208675150239815
40.87	0.7250005471317114
40.879999999999995	0.7291353681310629
40.89	0.7332711855346673
40.9	0.7374071878481271
40.91	0.741542544556916
40.92	0.7456764061320346
40.93	0.7498079040552399
40.94	0.7539361508646191
40.949999999999996	0.7580602402212301
40.96	0.7621792469976515
40.97	0.7662922273890178
40.98	0.7703982190474982
40.99	0.7744962412407712
41.	0.778585295035236
41.01	0.782664363504772
41.019999999999996	0.7867324119655097
41.03	0.7907883882374699
41.04	0.7948312229335325
41.05	0.7988598297764797
41.06	0.8028731059445007
41.07	0.806869932445858
41.08	0.8108491745231063
41.089999999999996	0.8148096820873155
41.1	0.8187502901827791
41.11	0.8226698194824741
41.12	0.8265670768146492
41.129999999999995	0.8304408557207584
41.14	0.8342899370450131
41.15	0.8381130895555283
41.16	0.841909070597388
41.17	0.8456766267774003
41.18	0.8494144946806707
41.19	0.8531214016187225
41.199999999999996	0.8567960664091385
41.21	0.8604372001862368
41.22	0.8640435072425988
41.23	0.8676136859009809
41.24	0.8711464294159819
41.25	0.8746404269050397
41.26	0.8780943643079456
41.269999999999996	0.8815069253741115
41.28	0.8848767926767976
41.29	0.8882026486532681
41.3	0.8914831766699083
41.31	0.8947170621110815
41.32	0.897902993490606
41.33	0.9010396635844338
41.339999999999996	0.9041257705832507
41.35	0.9071600192633825
41.36	0.9101411221745608
41.37	0.9130678008427728
41.379999999999995	0.9159387869865433
41.39	0.91875282374483
41.4	0.9215086669145207
41.41	0.9242050861957671
41.42	0.9268408664429506
41.43	0.9294148089192215
41.44	0.9319257325525345
41.449999999999996	0.9343724751908502
41.46	0.9367538948543509
41.47	0.9390688709822484
41.48	0.9413163056719605
41.49	0.9434951249081743
41.5	0.9456042797795123
41.51	0.9476427476802097
41.519999999999996	0.9496095334946065
41.53	0.9515036707618054
41.54	0.9533242228182027
41.55	0.9550702839154297
41.56	0.9567409803112936
41.57	0.9583354713314214
41.58	0.9598529503991509
41.589999999999996	0.9612926460315049
41.6	0.962653822798945
41.61	0.963935782246723
41.62	0.9651378637757408
41.629999999999995	0.9662594454808751
41.64	0.9672999449448151
41.65	0.9682588199855218
41.66	0.9691355693555765
41.67	0.9699297333917241
41.68	0.9706408946130726
41.69	0.9712686782664688
41.699999999999996	0.9718127528177897
41.71	0.9722728303879005
41.72	0.9726486671322125
41.73	0.9729400635629596
41.74	0.9731468648133499
41.75	0.9732689608429494
41.76	0.9733062865838262
41.769999999999996	0.9732588220270383
41.78	0.9731265922492777
41.79	0.9729096673796409
41.8	0.9726081625065196
41.81	0.9722222375249415
41.82	0.971752096924659
41.83	0.9711979895195635
41.839999999999996	0.9705602081190547
41.85	0.9698390891422118
41.86	0.9690350121756762
41.87	0.9681483994763342
41.879999999999995	0.9671797154200584
41.89	0.9661294658977416
41.9	0.9649981976602083
41.91	0.963786497613438
41.92	0.962494992065915
41.93	0.9611243459297579
41.94	0.9596752618776342
41.949999999999996	0.9581484794572521
41.96	0.9565447741657084
41.97	0.954864956485587
41.98	0.9531098708851132
41.99	0.9512803947846172
42.	0.9493774374915298
42.01	0.9474019391063048
42.019999999999996	0.9453548694016244
42.03	0.9432372266772721
42.04	0.941050036593119
42.05	0.9387943509826194
42.06	0.9364712466492657
42.07	0.9340818241484429
42.08	0.9316272065570486
42.089999999999996	0.9291085382333566
42.1	0.9265269835694123
42.11	0.9238837257383455
42.12	0.9211799654389138
42.129999999999995	0.9184169196394831
42.14	0.9155958203236998
42.15	0.9127179132400184
42.16	0.9097844566570719
42.17	0.906796720127075
42.18	0.9037559832590618
42.19	0.9006635345039771
42.199999999999996	0.8975206699532973
42.21	0.8943286921530305
42.22	0.8910889089346716
42.23	0.8878026322647109
42.24	0.8844711771141247
42.25	0.8810958603493177
42.26	0.8776779996457377
42.269999999999996	0.8742189124254524
42.28	0.8707199148196917
42.29	0.867182320657571
42.3	0.8636074404817329
42.31	0.8599965805919323
42.32	0.8563510421171797
42.33	0.852672120117304
42.339999999999996	0.8489611027142938
42.35	0.8452192702541698
42.36	0.8414478944996067
42.37	0.8376482378537744
42.379999999999995	0.833821552615646
42.39	0.8299690802668639
42.4	0.8260920507904986
42.41	0.822191682021458
42.42	0.8182691790287985
42.43	0.8143257335296529
42.44	0.8103625233347533
42.449999999999996	0.8063807118252675
42.46	0.8023814474607197
42.47	0.7983658633176863
42.48	0.7943350766588568
42.49	0.7902901885321011
42.5	0.7862322833990678
42.51	0.7821624287927825
42.519999999999996	0.7780816750037927
42.53	0.7739910547942109
42.54	0.7698915831390964
42.55	0.7657842569945531
42.56	0.761670055091876
42.57	0.7575499377570887
42.58	0.753424846755169
42.589999999999996	0.7492957051582024
42.6	0.7451634172368957
42.61	0.7410288683744894
42.62	0.7368929250024898
42.629999999999995	0.7327564345574207
42.64	0.7286202254577838
42.65	0.7244851071005683
42.66	0.7203518698764063
42.67	0.7162212852027511
42.68	0.7120941055742183
42.69	0.7079710646293689
42.699999999999996	0.7038528772331778
42.71	0.6997402395744248
42.72	0.6956338292773551
42.73	0.6915343055267121
42.74	0.6874423092055942
42.75	0.6833584630453424
42.76	0.6792833717868012
42.769999999999996	0.6752176223522166
42.78	0.6711617840271799
42.79	0.6671164086519366
42.8	0.6630820308214034
42.81	0.6590591680932625
42.82	0.655048321203644
42.83	0.6510499742896537
42.839999999999996	0.647064595118269
42.85	0.6430926353210107
42.86	0.6391345306339642
42.87	0.6351907011424496
42.879999999999995	0.6312615515299688
42.89	0.6273474713309658
42.9	0.6234488351868666
42.91	0.619566003104951
42.92	0.615699320719709
42.93	0.6118491195562065
42.94	0.6080157172950817
42.949999999999996	0.6041994180387962
42.96	0.6004005125788054
42.97	0.5966192786632802
42.98	0.592855981265058
42.99	0.5891108728495257
43.	0.5853841936421424
43.01	0.5816761718952997
43.019999999999996	0.5779870241543108
43.03	0.574316955522194
43.04	0.5706661599231162
43.05	0.5670348203641931
43.06	0.5634231091954943
43.07	0.5598311883680315
43.08	0.5562592096895513
43.089999999999996	0.5527073150779985
43.1	0.5491756368124354
43.11	0.5456642977813131
43.12	0.5421734117279633
43.129999999999995	0.538703083493155
43.14	0.5352534092546333
43.15	0.5318244767635435
43.16	0.5284163655775922
43.17	0.5250291472909498
43.18	0.5216628857607118
43.19	0.5183176373299567
43.199999999999996	0.5149934510472753
43.21	0.5116903688827266
43.22	0.5084084259402002
43.23	0.505147650666136
43.24	0.5019080650545344
43.25	0.49868968484832804
43.26	0.49549251973695696
43.269999999999996	0.49231657355027475
43.28	0.4891618444486625
43.29	0.4860283251094476
43.3	0.48291600290951725
43.31	0.4798248601042462
43.32	0.47675487400267363
43.33	0.47370601713897004
43.339999999999996	0.4706782574401802
43.35	0.46767155839035507
43.36	0.4646858791909653
43.37	0.4617211749177165
43.379999999999995	0.4587773966737796
43.39	0.4558544917394424
43.4	0.45295240371824647
43.41	0.4500710726796157
43.42	0.44721043529806076
43.43	0.44437042498894025
43.44	0.4415509720408826
43.449999999999996	0.4387520037448623
43.46	0.4359734445200005
43.47	0.43321521603616675
43.48	0.43047723733332677
43.49	0.4277594249378135
43.5	0.4250616929754858
43.51	0.4223839532818669
43.519999999999996	0.41972611550926275
43.53	0.4170880872309698
43.54	0.4144697740426115
43.55	0.41187107966060743
43.56	0.40929190601788096
43.57	0.40673215335684826
43.58	0.4041917203197136
43.589999999999996	0.40167050403615634
43.6	0.39916840020842514
43.61	0.39668530319394807
43.62	0.3942211060854422
43.629999999999995	0.39177570078862534
43.64	0.3893489780975608
43.65	0.3869408277676819
43.66	0.38455113858657064
43.67	0.38217979844250866
43.68	0.3798266943908686
43.69	0.3774917127183984
43.699999999999996	0.375174739005445
43.71	0.3728756581861408
43.72	0.37059435460665463
43.73	0.3683307120814917
43.74	0.366084613947929
43.75	0.3638559431186252
43.76	0.3616445821324588
43.769999999999996	0.3594504132035895
43.78	0.35727331826885805
43.79	0.3551131790335229
43.8	0.3529698770153854
43.81	0.35084329358734334
43.82	0.34873331001842184
43.83	0.3466398075133111
43.839999999999996	0.3445626672504667
43.85	0.3425017704187876
43.86	0.3404569982529349
43.87	0.33842823206729333
43.879999999999995	0.33641535328868283
43.89	0.33441824348774074
43.9	0.33243678440914354
43.91	0.33047085800059744
43.92	0.3285203464406691
43.93	0.3265851321655207
43.94	0.324665097894512
43.949999999999996	0.32276012665478826
43.96	0.3208701018047702
43.97	0.3189949070567238
43.98	0.31713442649829077
43.99	0.3152885446131043
44.	0.3134571463005066
44.01	0.3116401168943284
44.019999999999996	0.3098373421808792
44.03	0.30804870841603443
44.04	0.30627410234155983
44.05	0.3045134112006282
44.06	0.3027665227525915
44.07	0.30103332528700183
44.08	0.29931370763694204
44.089999999999996	0.2976075591916285
44.1	0.2959147699083983
44.11	0.29423523032399634
44.12	0.2925688315652774
44.129999999999995	0.29091546535927265
44.14	0.28927502404269073
44.15	0.28764740057084537
44.16	0.28603248852602736
44.17	0.28443018212535826
44.18	0.28284037622812885
44.19	0.281262966342638
44.199999999999996	0.2796978486325528
44.21	0.2781449199228201
44.22	0.2766040777051149
44.23	0.27507522014287267
44.24	0.2735582460758976
44.25	0.27205305502456867
44.26	0.2705595471936676
44.269999999999996	0.2690776234758351
44.28	0.2676071854546443
44.29	0.2661481354073685
44.3	0.26470037630737153
44.31	0.26326381182621167
44.32	0.2618383463354155
44.33	0.2604238849079617
44.339999999999996	0.25902033331947144
44.35	0.2576275980491305
44.36	0.2562455862803466
44.37	0.25487420590114473
44.379999999999995	0.25351336550431697
44.39	0.25216297438734153
44.4	0.25082294255208093
44.41	0.24949318070424734
44.42	0.24817360025267352
44.43	0.24686411330837435
44.44	0.2455646326834282
44.449999999999996	0.24427507188966396
44.46	0.24299534513716733
44.47	0.24172536733264594
44.48	0.24046505407759974
44.49	0.23921432166635873
44.5	0.23797308708396367
44.51	0.23674126800391132
44.519999999999996	0.23551878278576963
44.53	0.2343055504726452
44.54	0.23310149078855863
44.55	0.23190652413567664
44.56	0.2307205715914493
44.57	0.22954355490563413
44.58	0.22837539649722577
44.589999999999996	0.22721601945128805
44.6	0.2260653475156991
44.61	0.22492330509779643
44.62	0.22378981726096953
44.629999999999995	0.22266480972114955
44.64	0.22154820884323614
44.65	0.22043994163747035
44.66	0.2193399357557128
44.67	0.21824811948769288
44.68	0.2171644217571825
44.69	0.21608877211812608
44.699999999999996	0.21502110075071793
44.71	0.21396133845742887
44.72	0.21290941665900767
44.73	0.21186526739041317
44.74	0.210828823296742
44.75	0.2098000176291026
44.76	0.2087787842404585
44.769999999999996	0.20776505758145522
44.78	0.20675877269621076
44.79	0.20575986521808623
44.8	0.20476827136543702
44.81	0.20378392793734348
44.82	0.2028067723093285
44.83	0.2018367424290547
44.839999999999996	0.20087377681201676
44.85	0.1999178145372161
44.86	0.19896879524283656
44.87	0.19802665912190476
44.879999999999995	0.19709134691795316
44.89	0.19616279992066432
44.9	0.19524095996155105
44.91	0.19432576940958332
44.92	0.19341717116686308
44.93	0.1925151086642788
44.94	0.1916195258571705
44.949999999999996	0.19073036722099598
44.96	0.18984757774701333
44.97	0.18897110293796507
44.98	0.1881008888037698
44.99	0.18723688185723286
45.	0.18637902910975207
45.01	0.18552727806705957
45.019999999999996	0.18468157672495722
45.03	0.1838418735650732
45.04	0.18300811755063792
45.05	0.18218025812226576
45.06	0.18135824519376614
45.07	0.1805420291479648
45.08	0.17973156083253833
45.089999999999996	0.1789267915558825
45.1	0.178127673082988
45.11	0.17733415763133664
45.12	0.17654619786682726
45.129999999999995	0.17576374689971477
45.14	0.17498675828057036
45.15	0.17421518599627456
45.16	0.17344898446602008
45.17	0.17268810853734654
45.18	0.17193251348219307
45.19	0.17118215499298028
45.199999999999996	0.1704369891787162
45.21	0.16969697256111627
45.22	0.1689620620707697
45.23	0.16823221504330851
45.24	0.16750738921561287
45.25	0.16678754272204854
45.26	0.16607263409071357
45.269999999999996	0.16536262223973025
45.28	0.16465746647354298
45.29	0.16395712647926752
45.3	0.16326156232304118
45.31	0.1625707344464217
45.32	0.16188460366279578
45.33	0.1612031311538289
45.339999999999996	0.16052627846593034
45.35	0.15985400750675685
45.36	0.15918628054173606
45.37	0.1585230601906193
45.379999999999995	0.15786430942406005
45.39	0.157209991560224
45.4	0.15656007026143012
45.41	0.15591450953080094
45.42	0.15527327370896685
45.43	0.1546363274707754
45.44	0.15400363582204268
45.449999999999996	0.1533751640963219
45.46	0.15275087795170642
45.47	0.15213074336766358
45.48	0.15151472664188084
45.49	0.1509027943871537
45.5	0.15029491352829846
45.51	0.14969105129908505
45.519999999999996	0.1490911752392048
45.53	0.14849525319125756
45.54	0.1479032532977811
45.55	0.1473151439982838
45.56	0.14673089402632347
45.57	0.146150472406605
45.58	0.14557384845210597
45.589999999999996	0.1450009917612304
45.6	0.1444318722149786
45.61	0.14386645997416359
45.62	0.14330472547662965
45.629999999999995	0.1427466394345177
45.64	0.14219217283153796
45.65	0.14164129692028515
45.66	0.14109398321956687
45.67	0.14055020351176348
45.68	0.1400099298402093
45.69	0.13947313450660317
45.699999999999996	0.13893979006843934
45.71	0.1384098693364666
45.72	0.13788334537217123
45.73	0.13736019148528025
45.74	0.1368403812312954
45.75	0.13632388840904625
45.76	0.13581068705827054
45.769999999999996	0.13530075145721382
45.78	0.13479405612025802
45.79	0.13429057579556775
45.8	0.1337902854627661
45.81	0.13329316033062788
45.82	0.1327991758347972
45.83	0.13230830763552814
45.839999999999996	0.1318205316154525
45.85	0.1313358238773582
45.86	0.13085416074200243
45.87	0.13037551874594075
45.879999999999995	0.1298998746393739
45.89	0.12942720538402636
45.9	0.12895748815103877
45.91	0.12849070031888152
45.92	0.128026819471295
45.93	0.12756582339524394
45.94	0.12710769007889672
45.949999999999996	0.1266523977096251
45.96	0.1261999246720203
45.97	0.12575024954593716
45.98	0.12530335110454724
45.99	0.12485920831242335
46.	0.12441780032363418
46.01	0.12397910647986433
46.019999999999996	0.12354310630854978
46.03	0.1231097795210371
46.04	0.12267910601075527
46.05	0.122251065851414
46.06	0.12182563929521024
46.07	0.12140280677106588
46.08	0.12098254888287255
46.089999999999996	0.12056484640775963
46.1	0.12014968029438015
46.11	0.11973703166121344
46.12	0.11932688179488622
46.129999999999995	0.11891921214850755
46.14	0.1185140043400267
46.15	0.11811124015060569
46.16	0.11771090152300467
46.17	0.11731297055998997
46.18	0.11691742952275647
46.19	0.11652426082936519
46.199999999999996	0.1161334470531977
46.21	0.1157449709214274
46.22	0.11535881531350796
46.23	0.11497496325967338
46.24	0.11459339793945458
46.25	0.11421410268021841
46.26	0.1138370609557106
46.269999999999996	0.11346225638462533
46.28	0.11308967272917524
46.29	0.11271929389369731
46.3	0.11235110392325012
46.31	0.11198508700224294
46.32	0.11162122745307056
46.33	0.11125950973476635
46.339999999999996	0.11089991844166595
46.35	0.11054243830208813
46.36	0.1101870541770275
46.37	0.1098337510588613
46.379999999999995	0.10948251407007106
46.39	0.10913332846197386
46.4	0.10878617961347128
46.41	0.10844105302981065
46.42	0.10809793434135562
46.43	0.1077568093023714
46.44	0.10741766378982753
46.449999999999996	0.10708048380220526
46.46	0.10674525545832274
46.47	0.10641196499617007
46.48	0.10608059877175818
46.49	0.10575114325797767
46.5	0.10542358504347252
46.51	0.10509791083152266
46.519999999999996	0.10477410743893795
46.53	0.10445216179497015
46.54	0.1041320609402247
46.55	0.10381379202559508
46.56	0.10349734231120117
46.57	0.10318269916534409
46.58	0.10286985006346415
46.589999999999996	0.10255878258711998
46.6	0.10224948442296836
46.61	0.10194194336176145
46.62	0.10163614729735258
46.629999999999995	0.10133208422571018
46.64	0.10102974224394458
46.65	0.10072910954934576
46.66	0.10043017443842696
46.67	0.10013292530598261
46.68	0.09983735064415324
46.69	0.09954343904150119
46.699999999999996	0.09925117918209815
46.71	0.09896055984461523
46.72	0.09867156990143282
46.73	0.09838419831774876
46.74	0.09809843415070564
46.75	0.09781426654851841
46.76	0.09753168474961921
46.769999999999996	0.09725067808180356
46.78	0.09697123596139011
46.79	0.09669334789238965
46.8	0.09641700346567883
46.81	0.09614219235818525
46.82	0.09586890433207952
46.83	0.0955971292339785
46.839999999999996	0.09532685699415176
46.85	0.09505807762574194
46.86	0.09479078122398925
46.87	0.0945249579654643
46.879999999999995	0.09426059810731156
46.89	0.09399769198649599
46.9	0.09373623001906435
46.91	0.09347620269940565
46.92	0.09321760059952597
46.93	0.09296041436832736
46.94	0.0927046347308956
46.949999999999996	0.09245025248779389
46.96	0.09219725851436507
46.97	0.09194564376004272
46.98	0.09169539924766279
46.99	0.09144651607278977
47.	0.09119898540304643
47.01	0.09095279847744965
47.019999999999996	0.09070794660575582
47.03	0.09046442116780717
47.04	0.09022221361289473
47.05	0.08998131545911642
47.06	0.08974171829275038
47.07	0.08950341376762978
47.08	0.08926639360452686
47.089999999999996	0.08903064959054113
47.1	0.08879617357849433
47.11	0.08856295748633387
47.12	0.0883309932965373
47.129999999999995	0.08810027305552985
47.14	0.08787078887309922
47.15	0.0876425329218253
47.16	0.08741549743650928
47.17	0.08718967471361026
47.18	0.08696505711068901
47.19	0.0867416370458566
47.199999999999996	0.0865194069972268
47.21	0.08629835950237688
47.22	0.08607848715781134
47.23	0.08585978261843367
47.24	0.0856422385970204
47.25	0.08542584786370298
47.26	0.08521060324545404
47.269999999999996	0.08499649762557758
47.28	0.0847835239432055
47.29	0.08457167519280166
47.3	0.08436094442366429
47.31	0.08415132473944065
47.32	0.08394280929764142
47.33	0.08373539130916274
47.339999999999996	0.08352906403781145
47.35	0.08332382079983706
47.36	0.08311965496346516
47.37	0.08291655994844033
47.379999999999995	0.08271452922556687
47.39	0.08251355631626045
47.4	0.08231363479210262
47.41	0.08211475827439566
47.42	0.08191692043372789
47.43	0.08172011498953952
47.44	0.0815243357096925
47.449999999999996	0.08132957641004868
47.46	0.08113583095404525
47.47	0.08094309325228384
47.48	0.08075135726211312
47.49	0.08056061698722355
47.5	0.08037086647724294
47.51	0.08018209982733637
47.519999999999996	0.0799943111778096
47.53	0.07980749471371597
47.54	0.07962164466447148
47.55	0.07943675530346549
47.56	0.07925282094768438
47.57	0.07906983595733083
47.58	0.07888779473545342
47.589999999999996	0.07870669172757477
47.6	0.07852652142132699
47.61	0.07834727834608858
47.62	0.07816895707262529
47.629999999999995	0.07799155221273515
47.64	0.07781505841889576
47.65	0.07763947038391784
47.66	0.07746478284059716
47.67	0.077290990561375
47.68	0.07711808835799835
47.69	0.07694607108118619
47.699999999999996	0.07677493362029644
47.71	0.07660467090299683
47.72	0.07643527789494191
47.73	0.07626674959944764
47.74	0.07609908105717446
47.75	0.07593226734580998
47.76	0.07576630357975599
47.769999999999996	0.07560118490981886
47.78	0.07543690652290252
47.79	0.07527346364170368
47.8	0.07511085152441195
47.81	0.07494906546441002
47.82	0.07478810078997891
47.83	0.07462795286400618
47.839999999999996	0.07446861708369466
47.85	0.07431008888027735
47.86	0.07415236371873103
47.87	0.07399543709749627
47.88	0.07383930454819894
47.89	0.07368396163537234
47.9	0.07352940395618482
47.91	0.07337562714016968
47.92	0.07322262684895463
47.93	0.07307039877599823
47.94	0.07291893864632462
47.949999999999996	0.07276824221626575
47.96	0.07261830527319929
47.97	0.07246912363529595
47.98	0.07232069315126449
47.99	0.07217300970010128
48.	0.07202606919084154
48.01	0.07187986756231277
48.019999999999996	0.07173440078289237
48.03	0.07158966485026315
48.04	0.07144565579117669
48.05	0.07130236966121481
48.06	0.07115980254455533
48.07	0.0710179505537394
48.08	0.07087680982943993
48.089999999999996	0.07073637654023461
48.1	0.07059664688237968
48.11	0.07045761707958513
48.12	0.07031928338279292
48.13	0.07018164206995788
48.14	0.07004468944582873
48.15	0.06990842184173336
48.16	0.06977283561536457
48.17	0.06963792715056821
48.18	0.06950369285713355
48.19	0.06937012917058547
48.199999999999996	0.0692372325519785
48.21	0.06910499948769233
48.22	0.0689734264892313
48.23	0.06884251009302202
48.24	0.0687122468602167
48.25	0.06858263337649552
48.26	0.06845366625187248
48.269999999999996	0.06832534212050291
48.28	0.06819765764049059
48.29	0.06807060949370075
48.3	0.06794419438557081
48.31	0.06781840904492471
48.32	0.06769325022378932
48.33	0.06756871469721175
48.339999999999996	0.06744479926307786
48.35	0.06732150074193391
48.36	0.067198815976809
48.37	0.06707674183303854
48.38	0.06695527519809066
48.39	0.06683441298139321
48.4	0.06671415211416283
48.41	0.06659448954923554
48.42	0.06647542226089784
48.43	0.06635694724472148
48.44	0.06623906151739824
48.449999999999996	0.0661217621165756
48.46	0.06600504610069553
48.47	0.06588891054883454
48.48	0.06577335256054383
48.49	0.06565836925569163
48.5	0.06554395777430759
48.51	0.0654301152764276
48.519999999999996	0.06531683894194122
48.53	0.06520412597043865
48.54	0.06509197358106096
48.55	0.0649803790123505
48.56	0.06486933952210377
48.57	0.06475885238722312
48.58	0.06464891490357398
48.589999999999996	0.06453952438583903
48.6	0.06443067816737622
48.61	0.06432237360007777
48.62	0.06421460805422939
48.63	0.06410737891837273
48.64	0.06400068359916614
48.65	0.06389451952124948
48.66	0.06378888412710922
48.67	0.06368377487694366
48.68	0.06357918924853045
48.69	0.0634751247370957
48.699999999999996	0.06337157885518309
48.71	0.06326854913252489
48.72	0.06316603311591358
48.73	0.06306402836907597
48.74	0.06296253247254585
48.75	0.06286154302354076
48.76	0.06276105763583828
48.769999999999996	0.06266107393965233
48.78	0.0625615895815133
48.79	0.06246260222414733
48.8	0.0623641095463571
48.81	0.062266109242903156
48.82	0.06216859902438734
48.83	0.06207157661713683
48.839999999999996	0.061975039763088935
48.85	0.06187898621967674
48.86	0.061783413759716514
48.87	0.0616883201712954
48.88	0.06159370325766065
48.89	0.061499560837109335
48.9	0.06140589074287941
48.91	0.061312690823041346
48.92	0.061219958940390985
48.93	0.0611276929723439
48.94	0.06103589081082915
48.949999999999996	0.06094455036218541
48.96	0.06085366954705703
48.97	0.06076324630029273
48.98	0.06067327857084221
48.99	0.06058376432165642
49.	0.060494701529587934
49.01	0.06040608818529059
49.019999999999996	0.0603179222931225
49.03	0.06023020187104824
49.04	0.06014292495054281
49.05	0.060056089576495816
49.06	0.05996969380711602
49.07	0.05988373571383826
49.08	0.05979821338122989
49.089999999999996	0.05971312490689873
49.1	0.05962846840140091
49.11	0.059544241988151295
49.12	0.059460443803331674
49.13	0.05937707199580357
49.14	0.05929412472701866
49.15	0.059211600170931133
49.16	0.05912949651391143
49.17	0.05904781195465971
49.18	0.058966544704120306
49.19	0.058885692985397524
49.199999999999996	0.05880525503367126
49.21	0.05872522909611426
49.22	0.058645613431809185
49.23	0.05856640631166745
49.24	0.058487606018347314
49.25	0.05840921084617437
49.26	0.058331219101060976
49.269999999999996	0.05825362910042848
49.28	0.05817643917312771
49.29	0.058099647659362035
49.3	0.05802325291060996
49.31	0.05794725328954956
49.32	0.057871647169981784
49.33	0.05779643293675635
49.339999999999996	0.05772160898569692
49.35	0.05764717372352755
49.36	0.05757312556779935
49.37	0.05749946294681844
49.38	0.05742618429957357
49.39	0.0573532880756656
49.4	0.057280772735236296
49.41	0.057208636748898305
49.42	0.05713687859766617
49.43	0.057065496772886956
49.44	0.05699448977617277
49.449999999999996	0.05692385611933223
49.46	0.056853594324303945
49.47	0.05678370292309007
49.48	0.056714180457689736
49.49	0.056645025480034535
49.5	0.056576236551922884
49.51	0.05650781224495663
49.519999999999996	0.05643975114047632
49.53	0.05637205182949896
49.54	0.056304712912654827
49.55	0.05623773300012548
49.56	0.05617111071158226
49.57	0.0561048446761251
49.58	0.05603893353222239
49.589999999999996	0.055973375927650185
49.6	0.055908170519433475
49.61	0.05584331597378718
49.62	0.05577881096605663
49.63	0.055714654180660766
49.64	0.05565084431103419
49.65	0.05558738005956983
49.66	0.05552426013756284
49.67	0.05546148326515446
49.68	0.05539904817127637
49.69	0.05533695359359527
49.699999999999996	0.0552751982784591
49.71	0.05521378098084151
49.72	0.05515270046428993
49.73	0.05509195550087059
49.74	0.055031544871116854
49.75	0.054971467363976304
49.76	0.05491172177675905
49.769999999999996	0.05485230691508611
49.78	0.05479322159283843
49.79	0.05473446463210671
49.8	0.05467603486314068
49.81	0.054617931124298996
49.82	0.05456015226200124
49.83	0.05450269713067772
49.839999999999996	0.05444556459272164
49.85	0.05438875351844092
49.86	0.05433226278601032
49.87	0.054276091281424646
49.88	0.05422023789845126
49.89	0.05416470153858422
49.9	0.05410948111099771
49.91	0.05405457553250085
49.92	0.0539999837274919
49.93	0.053945704627913996
49.94	0.0538917371732098
49.949999999999996	0.05383808031027825
49.96	0.053784732993430284
49.97	0.05373169418434539
49.98	0.05367896285202897
49.99	0.05362653797276939
50.	0.053574418530095605

==> FIR22.txt <==
0.01	0.9938163676670784	0.991714286688526	0.9947146583555937
0.060000000000000005	0.9202677323382911	0.864755666866682	0.9446961341528963
0.11	0.8294858072758481	0.697172740709901	0.8970352833222968
0.16000000000000003	0.7226971565003181	0.5365844936062394	0.837413803900797
0.21000000000000002	0.6153956608490573	0.4086106996428335	0.7687211992435966
0.26	0.5182548708995253	0.3140598985678792	0.6964979136493848
0.31000000000000005	0.43540343518274044	0.24562312459867217	0.6253859949683048
0.36000000000000004	0.366943340500254	0.1958843600110203	0.558485463039933
0.41000000000000003	0.31120895336866744	0.15922087730781442	0.4974875888109951
0.46	0.2660594757908734	0.1317202812162331	0.44304330585698254
0.51	0.2294601906306315	0.11072361677995596	0.3951359191015127
0.56	0.19968166398337864	0.09442215698381569	0.3533727472837872
0.6100000000000001	0.17532718003176379	0.08157164230519894	0.3171837742202905
0.66	0.155295662789692	0.07130279746321565	0.2859441536480053
0.7100000000000001	0.1387280087362192	0.06299799801506875	0.2590431260700287
0.76	0.12495567670117316	0.05621091212147267	0.2359185657939882
0.81	0.1134574693790916	0.05061362714035514	0.2160709748066309
0.8600000000000001	0.10382522028002673	0.045961377468598553	0.19906597302411616
0.91	0.0957372787527381	0.042068648746026026	0.18453085442038178
0.9600000000000001	0.08893826529659535	0.038792731678678194	0.17214847005136064
1.01	0.08322366914964285	0.0360222277825733	0.1616502553234334
1.06	0.07842811232436571	0.03366890031749111	0.1528093534054106
1.11	0.07441636666856696	0.031661824023332986	0.14543428620487686
1.1600000000000001	0.07107643619695303	0.029943143596603355	0.13936334555795815
1.2100000000000002	0.06831419676991372	0.02846497985496818	0.13445972931481015
1.26	0.06604922345459875	0.02718717081648346	0.130607374216973
1.31	0.06421154020140367	0.026075631042500567	0.1277074066828811
1.36	0.06273910398986186	0.025101174456050857	0.1256751244669979
1.4100000000000001	0.0615758919568708	0.024238685092223235	0.12443742554359344
1.4600000000000002	0.06067049921493495	0.0234665448812434	0.12393060928688829
1.51	0.05997517987882577	0.022766243472977874	0.1240984857220598
1.56	0.05944527638322572	0.02212210668569565	0.1248907395864284
1.61	0.059038984587903486	0.021521090538522417	0.12626150636177072
1.6600000000000001	0.05871739698468969	0.020952598844248986	0.1281681270017863
1.7100000000000002	0.05844475681189662	0.020408294524072477	0.13057005670656738
1.76	0.05818884593490959	0.019881887557398382	0.13342791080292604
1.81	0.05792142298197489	0.01936889449194131	0.13670263759725776
1.86	0.057618628790649204	0.018866374265719237	0.14035481396119062
1.9100000000000001	0.057261285589633136	0.018372651669991902	0.1443440643196147
1.9600000000000002	0.056835034317075706	0.017887042744341025	0.1486286075107891
2.01	0.056330278760239674	0.017409596104585354	0.15316493851220747
2.06	0.055741931955489515	0.016940861550513574	0.1579076530898066
2.11	0.05506898515118868	0.016481693385935185	0.1628094228655387
2.1599999999999997	0.05431393884705414	0.01603309172920036	0.1678211260025086
2.21	0.05348214667741782	0.015596081447273969	0.17289213467612644
2.26	0.05258112570963421	0.015171625623990425	0.17797075487934616
2.31	0.05161988221648595	0.01476056878656668	0.1830048072224148
2.36	0.05060829234910064	0.014363604366034703	0.18794232974095798
2.41	0.04955656494641995	0.013981260847012674	0.19273237599465892
2.46	0.04847480129373377	0.013613901529351635	0.19732587470895047
2.51	0.04737265569870633	0.013261733559990265	0.20167651169945486
2.56	0.0462590922628223	0.012924822727180646	0.20574159156249033
2.61	0.045142227494604364	0.01260311132440556	0.20948283616746055
2.66	0.04402924525279748	0.012296437119081096	0.21286707961955406
2.71	0.04292636945212235	0.0120045520697828	0.2158668250043001
2.76	0.04183888043340096	0.011727139918750575	0.21846063645897512
2.81	0.0407711623353274	0.011463832152506341	0.22063335021511835
2.86	0.03972677073923397	0.011214222088869363	0.222376099287358
2.91	0.03870851194135728	0.010977877032316681	0.22368615743019482
2.96	0.037718527205696795	0.010754348559787767	0.22456661788427884
3.01	0.03675837712863384	0.010543181071807885	0.22502593049981218
3.06	0.035829122741820325	0.01034391878255642	0.22507732652975168
3.11	0.03493140118064814	0.010156111337785805	0.22473816350064552
3.16	0.03406549467090481	0.009979318249319129	0.22402922315491813
3.21	0.03323139227116083	0.009813112325106557	0.22297399381683722
3.26	0.032428844294170006	0.009657082258687727	0.22159796513445257
3.31	0.03165740965786904	0.0095108345242628	0.21992795854544805
3.36	0.030916496622336843	0.009373994705316666	0.2179915115674089
3.41	0.030205397484730265	0.009246208367060135	0.2158163286295281
3.46	0.029523317855342894	0.009127141566540424	0.21342980605489875
3.51	0.028869401144636292	0.0090164810794848	0.2108586342670948
3.56	0.028242748868680615	0.008913934409903524	0.20812847651243546
3.61	0.027642437340230894	0.008819229637175869	0.2052637204370539
3.66	0.027067531262804253	0.008732115145680184	0.2022872967289643
3.71	0.026517094691265963	0.008652359273858897	0.19922055766287103
3.76	0.025990199768387054	0.008579749912772142	0.19608320766514648
3.81	0.025485933595016955	0.008514094078521633	0.1928932778259179
3.86	0.025003403543359653	0.008455217478263461	0.18966713649966355
3.91	0.024541741279090423	0.008402964085726983	0.18641952863831882
3.96	0.024100105718966505	0.00835719573908967	0.1831636371894057
4.01	0.023677685116140205	0.00831779177160842	0.17991116068175536
4.06	0.023273698435335666	0.008284648683481001	0.1766724019468748
4.11	0.02288739615407119	0.008257679861921345	0.17345636373612533
4.16	0.02251806060380407	0.008236815355311494	0.17027084775888504
4.21	0.022165005945835262	0.008222001706482598	0.16712255436358547
4.26	0.021827577860648	0.008213201849629159	0.16401718070066104
4.31	0.021505153015686375	0.008210395075038339	0.16095951574011738
4.36	0.021197138365072126	0.008213577065687379	0.1579535309680891
4.41	0.02090297032509985	0.008222760009805097	0.15500246596127695
4.46	0.02062211386127018	0.008237972793689919	0.15210890834258659
4.51	0.020354061515882496	0.00825926127941503	0.149274867863752
4.56	0.020098332399604617	0.008286688672524484	0.1465018445495335
4.61	0.01985447116578737	0.008320335985428483	0.14379089098145298
4.66	0.019622046982448772	0.008360302602943664	0.14114266890454277
4.71	0.01940065251368285	0.008406706957300175	0.13855750041510362
4.76	0.019189902919642017	0.008459687320959612	0.13603541403704303
4.8100000000000005	0.01898943488210761	0.008519402726771132	0.1335761860242024
4.86	0.018798905660921326	0.008586034026352933	0.13117937724057638
4.91	0.018617992185134734	0.00865978509914536	0.12884436597316634
4.96	0.018446390181589622	0.008740884226367124	0.12657037702639526
5.01	0.018283813342722263	0.008829585646149293	0.12435650743497718
5.0600000000000005	0.01812999253465133	0.008926171308463246	0.12220174911584045
5.11	0.017984675046027628	0.009030952851144169	0.12010500876065636
5.16	0.01784762387767171	0.009144273821398551	0.11806512524993024
5.21	0.01771861707267407	0.009266512170737559	0.1160808848483477
5.26	0.017597447086369143	0.009398083055379413	0.11415103441982141
5.3100000000000005	0.017483920195399426	0.00953944197890645	0.11227429287993133
5.36	0.017377855944948607	0.009691088319460773	0.11044936108352017
5.41	0.017279086633131567	0.009853569290152134	0.10867493032635846
5.46	0.017187456831475947	0.010027484388794942	0.10694968962211596
5.51	0.017102822940406888	0.01021349040178562	0.10527233189948494
5.5600000000000005	0.017025052778648908	0.010412307037111199	0.10364155924919013
5.61	0.01695402520547982	0.010624723273432777	0.10205608733678545
5.66	0.01688962977480983	0.010851604526257495	0.10051464908453188
5.71	0.016831766420108408	0.011093900748822836	0.09901599771422395
5.76	0.01678034516926219	0.011352655604979967	0.09755890923250965
5.8100000000000005	0.016735285888515354	0.01162901687470697	0.09614218443095048
5.86	0.016696518054718595	0.011924248280681204	0.09476465046473136
5.91	0.01666398055519285	0.012239742957541577	0.0934251620664578
5.96	0.01663762151459795	0.012577038825252601	0.09212260244480952
6.01	0.016617398148284522	0.01293783617580281	0.0908558839118719
6.0600000000000005	0.016603276641697733	0.013324017840142996	0.08962394827767865
6.11	0.016595232055495977	0.013737672372071	0.08842576704579608
6.16	0.016593248256143077	0.01418112077054751	0.08726034143961704
6.21	0.016597317871832207	0.014656947365277364	0.0861267022853345
6.26	0.016607442273701777	0.015168035616864027	0.08502390977430475
6.3100000000000005	0.016623631582408007	0.015717609738227237	0.08395105312462302
6.36	0.01664590470022752	0.01630928323565684	0.08290725015918467
6.41	0.016674289368975793	0.01694711570534946	0.08189164681526684
6.46	0.016708822254143517	0.01763567951677057	0.08090341659867904
6.51	0.01674954905577477	0.018380138383569465	0.07994175999379967
6.5600000000000005	0.016796524646737816	0.019186340286715422	0.0790059038392789
6.61	0.01684981323917364	0.020060927800096235	0.07809510067784785
6.66	0.016909488580047666	0.021011469611704747	0.07720862808749548
6.71	0.016975634176880243	0.022046617980995855	0.0763457880002391
6.76	0.017048343554889597	0.02317629808803237	0.07550590601381033
6.8100000000000005	0.017127720546950848	0.024411936797132234	0.0746883307007878
6.86	0.01721387961795619	0.02576674039088709	0.07389243291901369
6.91	0.017306946225355772	0.02725603348446337	0.07311760512652897
6.96	0.017407057217869493	0.028897674816651682	0.07236326070373601
7.01	0.017514361274586672	0.03071257022441324	0.07162883328503677
7.0600000000000005	0.017629019386916536	0.03272530924507127	0.0709137761017996
7.11	0.01775120538612043	0.03496496001731236	0.0702175613381602
7.16	0.01788110651944717	0.037466068258337794	0.06953967950086236
7.21	0.01801892407821162	0.040269921194890305	0.06887963880408643
7.26	0.01816487408150433	0.043426158004502655	0.06823696456999036
7.3100000000000005	0.01831918801960094	0.046994836841396354	0.06761119864549602
7.36	0.01848211366155939	0.05104910811890078	0.06700189883568658
7.41	0.018653915931953317	0.055678699046551546	0.06640863835404387
7.46	0.01883487786219762	0.06099449213618715	0.06583100528963194
7.51	0.019025301622482525	0.06713458997234736	0.06526860209123163
7.5600000000000005	0.019225509640951485	0.07427241324487383	0.06472104506834661
7.61	0.019435845817443852	0.08262759679253524	0.06418796390892836
7.66	0.019656676839883085	0.09248075177335856	0.06366900121360698
7.71	0.01988839361223429	0.10419357491789423	0.06316381204616904
7.76	0.020131412803893398	0.11823632019762662	0.06267206349997895
7.8100000000000005	0.020386178531412565	0.1352252651067088	0.06219343428001022
7.86	0.02065316418463038	0.15597330605402918	0.061727614300129914
7.91	0.02093287441057342	0.18155657410557183	0.06127430429525471
7.96	0.02122584726994515	0.21339722365002559	0.06083321544798831
8.01	0.021532656582642515	0.2533528207016616	0.0604040690293348
8.06	0.021853914480557915	0.3037752683333149	0.05998659605308134
8.11	0.022190274187963887	0.36743351931079477	0.0595805369434349
8.16	0.0225424330520707	0.4470431724824265	0.05918564121550207
8.21	0.022911135848922633	0.5438808258323804	0.05880166716819995
8.26	0.023297178392704	0.6547409268013884	0.05842838158919089
8.31	0.023701411479799196	0.7672040365780136	0.058065559471439356
8.36	0.024124745202650306	0.8566679371782119	0.0577129837409944
8.41	0.024568153672639512	0.8935184015503782	0.05737044499561172
8.46	0.025032680195960912	0.8627435343381035	0.057037741253834734
8.51	0.025519442951822412	0.776977451986837	0.056714677714166245
8.56	0.02602964122842315	0.6654061632904367	0.05640106652396921
8.61	0.026564562279098286	0.5536456808345049	0.05609672655774874
8.66	0.027125588868937695	0.45522320828723867	0.05580148320447427
8.71	0.02771420759121644	0.37399327112870834	0.05551516816361578
8.76	0.028332018043297384	0.30893715656322185	0.055237619249574314
8.81	0.028980742963483457	0.2573927243613365	0.054968680204200815
8.86	0.029662239443846557	0.21656447260986522	0.05470820051710893
8.91	0.0303785113496198	0.18405292436038218	0.054456035253494385
8.96	0.0311317230936444	0.15795453407553905	0.05421204488918754
9.01	0.03192421493498936	0.13680932699402845	0.05397609515267638
9.06	0.032758519994676716	0.11951201020661173	0.053748056873844055
9.11	0.03363738320898125	0.10522782093697859	0.05352780583918021
9.16	0.03456378247267166	0.09332425987417232	0.05331522265323004
9.21	0.035540952261574714	0.08331905936088525	0.053110192606059356
9.26	0.03657241006687811	0.07484159720694815	0.05291260554652062
9.31	0.03766198602370213	0.06760459210654488	0.05272235576111414
9.36	0.038813856174947155	0.061383387834941947	0.05253934185824931
9.41	0.04003257987977385	0.05600075296044576	0.052363466657717815
9.46	0.04132314195611475	0.05131566870495352	0.05219463708520017
9.51	0.04269100024051874	0.04721500220088188	0.05203276407163401
9.56	0.04414213935899233	0.043607275379152	0.051877762457282296
9.610000000000001	0.04568313163244091	0.040417964692024605	0.05172955090034503
9.66	0.04732120619356828	0.03758592678447808	0.051588051789967886
9.71	0.0490643275731533	0.035060658495675405	0.051453191163506266
9.76	0.05092128522787089	0.032800179877683106	0.051324898627911876
9.81	0.05290179573575336	0.03076938605993868	0.05120310728511443
9.860000000000001	0.055016619686717505	0.028938754659731225	0.051087753661279184
9.91	0.05727769565365985	0.027283324855157342	0.05097877763982495
9.96	0.05969829405550711	0.025781885551909994	0.05087612239809652
10.01	0.06229319423055398	0.024416325629174698	0.05077973434758849
10.06	0.06507888864207628	0.02317111068143948	0.050689563077624844
10.110000000000001	0.06807381885698563	0.02203285913507505	0.05060556130240425
10.16	0.07129864879358346	0.020989996926881575	0.050527684811325455
10.21	0.07477658175082066	0.020032474667268263	0.05045589242251392
10.26	0.07853372893624794	0.019151534789609542	0.05039014593947408
10.31	0.08259953863269978	0.018339518909886235	0.050330410110798966
10.360000000000001	0.08700729681477769	0.01758970770509097	0.05027665259287134
10.41	0.0917947119727176	0.016896187224478623	0.05022884391549724
10.46	0.09700459914188443	0.016253736791917637	0.050186957450416576
10.51	0.10268568067046677	0.015657734627242882	0.05015096938263909
10.56	0.1088935240491624	0.01510407807437276	0.05012085868456109
10.610000000000001	0.11569164007259325	0.014589115922611978	0.05009660709281933
10.66	0.12315276748873764	0.014109590781623677	0.0500781990878453
10.71	0.1313603727174378	0.013662589847820629	0.05006562187608608
10.76	0.14041039447038423	0.013245502701584942	0.0500588653748627
10.81	0.15041326196905289	0.012855985017044498	0.05005792219984028
10.860000000000001	0.16149620991453031	0.012491927261642284	0.05006278765508882
10.91	0.17380590011703467	0.012151427621153989	0.05007345972571819
10.96	0.1875113334427913	0.011832768514699079	0.050089939073072395
11.01	0.20280698808353856	0.011534396169577616	0.050112229032475586
11.06	0.21991603799982082	0.01125490281209585	0.05014033561352295
11.110000000000001	0.23909336868201983	0.010993011101600714	0.05017426750291578
11.16	0.2606278861867752	0.01074756049363099	0.05021403606984274
11.21	0.2848432666832199	0.010517495266739415	0.05025965537391418
11.26	0.3120957590155142	0.010301853987995196	0.05031114217565907
11.31	0.34276686041130316	0.010099760225929344	0.050368515949599166
11.360000000000001	0.37724756549316535	0.00991041434793709	0.050431798899918986
11.41	0.4159094170585579	0.009733086262871365	0.05050101597875306
11.46	0.45905588854567103	0.009567108989533639	0.05057619490711826
11.51	0.5068461822914283	0.009411872948638062	0.05065736619851977
11.56	0.5591835147468036	0.009266820890112099	0.050744563185267606
11.610000000000001	0.6155636987507442	0.009131443379731851	0.05083782204754161
11.66	0.6748909825209268	0.009005274779427235	0.05093718184524845
11.71	0.7352906966415083	0.008887889664419385	0.051042684552719104
11.76	0.7939829355191956	0.008778899627914578	0.05115437509629938
11.81	0.8473179067500933	0.008677950430572018	0.05127230139489045
11.860000000000001	0.8910826996089038	0.00858471945755651	0.05139651440350232
11.91	0.9211292980880429	0.008498913450817798	0.051527068159886655
11.96	0.9342265368301501	0.008420266488424954	0.05166401983432253
12.01	0.928863292486922	0.008348538186422028	0.051807429782631205
12.06	0.9056626835794214	0.00828351210184546	0.05195736160250467
12.110000000000001	0.8672086906761393	0.008224994318321055	0.052113882193236816
12.16	0.8173699531683416	0.008172812198101048	0.05227706181895089
12.21	0.7604269973527302	0.008126813286557778	0.052446974175425716
12.26	0.7003261067928328	0.00808686435706465	0.05262369646062694
12.31	0.6402352162767914	0.0080528505859035	0.052807309449058294
12.360000000000001	0.5824051233902802	0.00802467484837308	0.052997897570053396
12.41	0.5282410681644465	0.008002257128663912	0.053195548990135955
12.46	0.4784744138030831	0.007985534037334447	0.053400355699584484
12.51	0.4333536763871759	0.007974458431395125	0.0536124136033454
12.56	0.39281181914588453	0.007968999133099038	0.053831822616444445
12.610000000000001	0.35659482265955855	0.00796914074456947	0.054058686764059456
12.66	0.3243521418278318	0.007974883556380985	0.05429311428642103
12.71	0.29569603984054466	0.007986243549168347	0.054535217748721575
12.76	0.27023800742369114	0.008003252488280679	0.05478511415621983
12.81	0.24760943658170717	0.008025958112442095	0.055042925074740644
12.860000000000001	0.2274720351645413	0.008054424418338134	0.05530877675677884
12.91	0.20952186916437984	0.008088732044035657	0.05558280027342859
12.96	0.19348964663728704	0.008128978755177582	0.0558651316523702
13.01	0.17913893220813312	0.00817528003898876	0.056155912022160685
13.06	0.166263345695812	0.008227769812304902	0.05645528776308609
13.110000000000001	0.1546833784515713	0.008286601251110895	0.056763410664847705
13.16	0.14424319164333765	0.008351947750471028	0.057080438091368466
13.21	0.13480759241966425	0.008424004025276169	0.057406533153023666
13.26	0.12625928149772306	0.008502987363949811	0.057741864886611385
13.31	0.11849640536543536	0.008589139049178848	0.05808660844340047
13.360000000000001	0.11143041221984043	0.008682725961902863	0.05844094528560677
13.41	0.10498419281140513	0.008784042387252475	0.05880506339167219
13.46	0.09909047906752495	0.008893412043921326	0.0591791574707358
13.51	0.09369047068568397	0.00901119036165036	0.05956342918671119
13.56	0.0887326603251847	0.00913776703516502	0.059958087392404734
13.610000000000001	0.08417183007551865	0.009273568887120272	0.06036334837413281
13.66	0.07996819464327395	0.009419063077473451	0.0607794361073205
13.71	0.07608666966303071	0.00957476070233911	0.06120658252359083
13.76	0.07249624641848561	0.0097412208319214	0.06164502778988081
13.81	0.0691694569159057	0.009919055044740428	0.06209502060014938
13.860000000000001	0.06608191562293617	0.0101089325242671	0.06255681848027275
13.91	0.06321192625883462	0.01031158579450259	0.0630306881067558
13.96	0.06054014380960891	0.010527817183279274	0.06351690563992159
14.01	0.058049283468072144	0.010758506116472178	0.0640157570722779
14.06	0.055723869493993675	0.01100461736333546	0.06452753859279746
14.110000000000001	0.05355001808356633	0.011267210373340313	0.06505255696788856
14.16	0.05151524925883458	0.011547449868844468	0.06559112993987645
14.21	0.04960832356240698	0.01184661788646291	0.06614358664386248
14.26	0.04781909999347226	0.012166127494121343	0.06671026804387045
14.31	0.04613841216752422	0.012507538451674577	0.06729152738924817
14.360000000000001	0.04455796014112512	0.012872575132173806	0.06788773069233876
14.41	0.043070215728699554	0.013263147080256062	0.06849925722849845
14.46	0.041668339462778974	0.013681372656064334	0.06912650005959316
14.51	0.04034610762230969	0.014129606300556437	0.06976986658217454
14.56	0.03909784798401361	0.01461047006476553	0.07042977910159873
14.610000000000001	0.037918383146340856	0.015126890176282923	0.07110667543342726
14.66	0.036802980440105035	0.015682139576985936	0.0718010095335214
14.71	0.035747307579301425	0.016279887564556967	0.07251325215832385
14.76	0.034747393323927796	0.01692425791657802	0.0732438915569044
14.81	0.03379959252721402	0.017619897182762474	0.07399343419643929
14.860000000000001	0.03290055502534473	0.018372055214881902	0.07476240552288559
14.91	0.032047197900855175	0.019186680486910343	0.07555135075871519
14.96	0.031236680713373967	0.020070533368410606	0.07636083573967956
15.01	0.030466383344898203	0.021031321289936556	0.0771914477926889
15.06	0.02973388615269778	0.022077860730299336	0.07804379665700904
15.110000000000001	0.029036952162408817	0.023220272228867397	0.07891851545110834
15.16	0.028373511067854098	0.024470216271610435	0.07981626168761795
15.21	0.0277416448334396	0.025841180039129913	0.08073771833901514
15.26	0.027139574720301696	0.027348827804340097	0.08168359495678425
15.31	0.02656564957930527	0.029011431454343494	0.08265462884697691
15.360000000000001	0.026018335273005705	0.030850402499728584	0.08365158630525306
15.41	0.025496205105196932	0.0328909534623189	0.08467526391466977
15.46	0.024997931151040348	0.035162925311997384	0.0857264899096685
15.51	0.024522276393288245	0.037701829519223205	0.08680612560991088
15.56	0.02406808758104533	0.040550169530689954	0.08791506692782748
15.610000000000001	0.02363428873707028	0.04375912881839378	0.08905424595395774
15.66	0.023219875247987274	0.04739074362576007	0.09022463262440002
15.71	0.022823908479115966	0.05152072179544965	0.09142723647493452
15.76	0.022445510862077907	0.0562421299196031	0.09266310848663935
15.81	0.022083861409006915	0.061670257214481106	0.09393334302809335
15.860000000000001	0.021738191612189105	0.06794908715000185	0.09523907989954854
15.91	0.0214077816923655	0.07525998295261209	0.09658150648475149
15.96	0.021091957162826247	0.08383344302832646	0.09796186001640807
16.01	0.020790085679871517	0.09396513693841976	0.09938142996161997
16.060000000000002	0.020501574153266797	0.10603792733923009	0.10084156053395582
16.110000000000003	0.020225866093029836	0.12055224861793215	0.10234365333918784
16.160000000000004	0.01996243917129356	0.13816803651469717	0.10388917016209033
16.21	0.01971080298012919	0.1597622203875784	0.10547963590208073
16.26	0.019470496968121212	0.18650598675085092	0.10711664166588937
16.310000000000002	0.019241088540186566	0.21996376180558852	0.10880184802584278
16.360000000000003	0.01902217130665025	0.2622061591925875	0.11053698845277496
16.410000000000004	0.018813363468944695	0.31589942627342443	0.11232387293300067
16.46	0.018614306330520965	0.38425528544653964	0.11416439177922144
16.51	0.018424662922644556	0.4705423040632464	0.11606051964566874
16.560000000000002	0.018244116735731855	0.5765171181673783	0.11801431975821594
16.610000000000003	0.01807237054775804	0.6987972546376298	0.12002794837062888
16.660000000000004	0.01790914534206295	0.8229994311764787	0.1221036594585205
16.71	0.01775417930759011	0.9199856158932991	0.12424380966297906
16.76	0.017607226915240467	0.9551728874664895	0.12645086349619475
16.810000000000002	0.017468058064602176	0.9132433407066551	0.1287273988217338
16.860000000000003	0.017336457295843235	0.8122750298574594	0.13107611262237154
16.910000000000004	0.017212223062030383	0.687249524911781	0.13349982706860405
16.96	0.01709516705757059	0.5660654446354568	0.1360014959010515
17.01	0.016985113598862275	0.46185417884277186	0.13858421113999334
17.060000000000002	0.016881899053602926	0.3773114768436992	0.14125121013510666
17.110000000000003	0.016785371315524236	0.3104307606481053	0.14400588296821248
17.160000000000004	0.016695389321624	0.2579060764094079	0.14685178022130688
17.21	0.016611822609237218	0.21656479767607778	0.14979262112141473
17.26	0.01653455091053758	0.1837961219018522	0.15283230207276338
17.310000000000002	0.01646346378229197	0.1575799371096147	0.15597490558536192
17.360000000000003	0.016398460268900454	0.13639213529201666	0.15922470960727378
17.410000000000004	0.016339448596952987	0.11909204809554748	0.16258619726552265
17.46	0.016286345899712618	0.10482534495735663	0.1660640670176722
17.51	0.016239077970106628	0.09294870815209212	0.16966324321248175
17.560000000000002	0.01619757904096342	0.08297393308944599	0.17338888705358702
17.610000000000003	0.016161791591381366	0.07452720251534521	0.1772464079547172
17.660000000000004	0.016131666178255975	0.06731958571851265	0.18124147526836293
17.71	0.016107161292122592	0.06112564714766153	0.1853800303618691
17.76	0.016088243236598597	0.055767861348295894	0.1896682990054172
17.810000000000002	0.016074886030828506	0.05110518041894849	0.19411280402496592
17.860000000000003	0.016067071334451583	0.04702458078017604	0.19872037815974206
17.910000000000004	0.01606478839472358	0.04343475972552757	0.203498177047829
17.96	0.01606803401553373	0.04026139424228813	0.20845369224450136
18.01	0.016076812548165464	0.037443544097876834	0.2135947641556873
18.060000000000002	0.01609113590375595	0.03493089992802472	0.21892959474277737
18.110000000000003	0.016111023587515483	0.03268166052538727	0.22446675982441125
18.160000000000004	0.016136502754874424	0.030660882509100935	0.23021522076511103
18.21	0.016167608289832727	0.028839187510426367	0.23618433529900387
18.26	0.0162043829058978	0.02719174206769899	0.24238386718854693
18.310000000000002	0.016246877270107943	0.02569744712129039	0.24882399436218128
18.360000000000003	0.016295150150755913	0.024338289781944245	0.25551531511020215
18.410000000000004	0.016349268589548164	0.023098821614197212	0.26246885184375457
18.46	0.016409308099061	0.02196573622016753	0.26969605183649736
18.51	0.016475352886489377	0.02092752526549852	0.27720878427094053
18.560000000000002	0.016547496104823575	0.019974196852704858	0.28501933280044267
18.610000000000003	0.016625840132739336	0.019097043741844875	0.2931403827119793
18.660000000000004	0.016710496884646396	0.01828845164949867	0.30158500163297575
18.71	0.01680158815251127	0.017541739945524788	0.31036661256638415
18.76	0.0168992459812541	0.016851028674245244	0.3194989578611547
18.810000000000002	0.0170036130797176	0.016211127071026073	0.3289960525295401
18.860000000000003	0.017114843269421132	0.01561743971421114	0.3388721251084881
18.910000000000004	0.017233101973545703	0.015065887211211895	0.34914154403051645
18.96	0.01735856674884895	0.014552838915045423	0.3598187272218242
19.01	0.017491427863486498	0.014075055640493732	0.3709180323855449
19.060000000000002	0.0176318889240169	0.01362964072520901	0.38245362516123077
19.110000000000003	0.01778016755519949	0.013213998081725048	0.3944393220860395
19.160000000000004	0.01793649613655673	0.012825796127744891	0.406888405029713
19.210000000000004	0.01810112260007163	0.012462936676779803	0.41981340354953
19.26	0.018274311293830132	0.012123528028938298	0.4332258414333209
19.310000000000002	0.018456343916902485	0.011805861629953224	0.447135943594207
19.360000000000003	0.018647520531291574	0.011508391771306152	0.461552299483047
19.410000000000004	0.01884816065736852	0.011229717890196673	0.4764814793347809
19.460000000000004	0.019058604459868483	0.010968569098787923	0.4919275999119482
19.51	0.019279214032247114	0.010723790630523013	0.5078918370121427
19.560000000000002	0.019510374788001668	0.010494331939683575	0.5243718829328128
19.610000000000003	0.01975249696845795	0.010279236230582581	0.5413613484128676
19.660000000000004	0.0200060172775199	0.010077631226339055	0.5588491103763596
19.710000000000004	0.020271400654989315	0.009888721015266786	0.5768186091711927
19.76	0.02054914220130341	0.009711778836483243	0.5952471020017354
19.810000000000002	0.02083976926792199	0.009546140686196185	0.6141048829590017
19.860000000000003	0.02114384372914559	0.00939119964289008	0.6333544844883702
19.910000000000004	0.021461964452881354	0.009246400823830955	0.652949880289707
19.960000000000004	0.02179476998982003	0.009111236897368067	0.6728357154394553
20.01	0.02214294150267262	0.008985244085780364	0.6929465957926477
20.060000000000002	0.022507205959575494	0.008867998602186924	0.7132064751854051
20.110000000000003	0.022888339618537628	0.00875911347255306	0.7335281852046585
20.160000000000004	0.023287171832929367	0.008658235700274512	0.7538131577634493
20.210000000000004	0.023704589211532026	0.008565043736379062	0.7739513947123815
20.26	0.024141540170656617	0.008479245223183524	0.7938217403992966
20.310000000000002	0.024599039920349623	0.008400574983402622	0.8132925115483978
20.360000000000003	0.025078175931821534	0.008328793230319794	0.8322225331578202
20.410000000000004	0.02558011393904616	0.008263683977781612	0.8504626185194832
20.460000000000004	0.026106104534083865	0.008205053631536842	0.8678575154215274
20.51	0.026657490423212468	0.008152729745864985	0.8842483190097873
20.560000000000002	0.02723571441953477	0.008106559931580793	0.8994753251620385
20.610000000000003	0.027842328257544076	0.008066410903400316	0.9133812677900849
20.660000000000004	0.02847900232635573	0.008032167656349346	0.9258148512224638
20.710000000000004	0.029147536431186196	0.008003732762418675	0.9366344574360629
20.76	0.029849871707434892	0.007981025780048927	0.9457118806092734
20.810000000000002	0.0305881038287223	0.007963982770286277	0.9529359216446756
20.860000000000003	0.031364497669815534	0.00795255591461071	0.9582156660574077
20.910000000000004	0.03218150360797114	0.00794671323051965	0.9614832722688693
20.960000000000004	0.03304177567234229	0.007946438381969774	0.9626961149649749
21.01	0.033948191781360264	0.007951730582754566	0.9618381592918027
21.060000000000002	0.034903876343091694	0.007962604591840698	0.9589204841247283
21.110000000000003	0.03591222553438417	0.007979090800616232	0.9539809228277488
21.160000000000004	0.036976935622123445	0.008001235412933206	0.9470828431321797
21.210000000000004	0.038102034745359545	0.008029100719770267	0.9383131389016696
21.26	0.03929191864185951	0.008062765471312188	0.927779550795061
21.310000000000002	0.04055139087852996	0.008102325350257927	0.9156074663165069
21.360000000000003	0.0418857082341829	0.008147893551243018	0.901936370004361
21.410000000000004	0.043300631987796434	0.008199601472413848	0.8869161207582019
21.460000000000004	0.044802485988673514	0.008257599526438909	0.8707032263404336
21.51	0.046398222530363555	0.008322058079607612	0.8534572670347662
21.560000000000002	0.04809549722212316	0.008393168529175111	0.8353375942922603
21.610000000000003	0.04990275425528832	0.008471144530788047	0.816500399313735
21.660000000000004	0.051829323703401944	0.008556223389703804	0.7970962141802796
21.710000000000004	0.05388553278184139	0.00864866763163088	0.7772678771699456
21.76	0.05608283333401974	0.008748766771412099	0.7571489664255278
21.810000000000002	0.05843394821791769	0.008856839300495458	0.7368626835331987
21.860000000000003	0.0609530397516851	0.008973234917246976	0.7165211514663754
21.910000000000004	0.06365590395603074	0.009098337027724767	0.6962250797507092
21.960000000000004	0.06656019502246441	0.009232565548632752	0.6760637431591162
22.01	0.06968568526220677	0.0093763800489042	0.656115217994961
22.060000000000002	0.07305456677611366	0.009530283271839437	0.6364468211707177
22.110000000000003	0.07669180226081633	0.009694825086079389	0.6171157009181767
22.160000000000004	0.08062553376342245	0.009870606921094484	0.5981695332239342
22.210000000000004	0.0848875598525702	0.010058286751505822	0.5796472842378515
22.26	0.08951389362414293	0.010258584704666158	0.5615800053666908
22.310000000000002	0.09454541623945854	0.010472289377796293	0.5439916341009478
22.360000000000003	0.10002864332575882	0.010700264964941926	0.5268997795282361
22.410000000000004	0.10601662455416334	0.010943459310507862	0.5103164767746902
22.460000000000004	0.11257000000524126	0.011202913025648251	0.494248899193707
22.51	0.11975824041305255	0.011479769826971022	0.4787000209652927
22.560000000000002	0.12766110178136483	0.01177528828461888	0.4636692259046302
22.610000000000003	0.13637032769160623	0.012090855199764028	0.4491528607620622
22.660000000000004	0.1459916339803352	0.012428000871068353	0.435144733202784
22.710000000000004	0.15664700882483704	0.012788416557169077	0.42163655606472433
22.76	0.16847735407542122	0.013173974499559484	0.40861834048892187
22.810000000000002	0.18164547669855782	0.013586750939609385	0.39607874117508357
22.860000000000003	0.19633940562853938	0.0140290526477516	0.3840053574051836
22.910000000000004	0.21277594830188595	0.014503447585635454	0.3723849936603564
22.960000000000004	0.2312042956353922	0.01501280044785667	0.3612038836824996
23.01	0.25190930804282075	0.015560313984488771	0.35044788174418645
23.060000000000002	0.2752138291749263	0.01614957719645693	0.34010262472332614
23.110000000000003	0.3014789223541919	0.01678462173229005	0.3301536683597295
23.160000000000004	0.3311002319457586	0.017469988109208634	0.3205866008206745
23.210000000000004	0.36449764898168785	0.018210803749741274	0.31138713643764926
23.26	0.40209402917304166	0.019012875287832562	0.302541192208665
23.310000000000002	0.44427687516244274	0.019882798182894106	0.29403494939850117
23.360000000000003	0.4913348965882354	0.020828087422298483	0.28585490231855776
23.410000000000004	0.5433599901582187	0.021857334040011753	0.27798789613263913
23.460000000000004	0.6001062565520451	0.022980393394887992	0.27042115531712996
23.51	0.6608045638877101	0.0242086127219423	0.26314230420455764
23.560000000000002	0.723948732366418	0.02555510750901292	0.2561393808588139
23.610000000000003	0.7871017823720009	0.027035098916643283	0.24940084536771367
23.660000000000004	0.8468147685992616	0.02866632796596802	0.24291558349346545
23.710000000000004	0.8987855788856189	0.030469566864855583	0.23667290649268144
23.76	0.9383665549479646	0.03246925403942777	0.2306625478038298
23.810000000000002	0.96141224064889	0.034694287764367296	0.22487465719990563
23.860000000000003	0.9652553158124294	0.03717902455629809	0.21929979291653465
23.910000000000004	0.9494320682188842	0.039964543867783635	0.21392891218931542
23.960000000000004	0.9158158604888587	0.043100261750771904	0.20875336056780314
24.01	0.8680912499226837	0.04664600543059441	0.20376486031593774
24.060000000000002	0.8108262310419602	0.05067470159325842	0.19895549815909125
24.110000000000003	0.7485378266427442	0.05527588865144981	0.194317712594974
24.160000000000004	0.6850416921574283	0.060560344615555844	0.18984428094892725
24.210000000000004	0.6231672020014523	0.06666623806346267	0.18552830632256156
24.26	0.5647615612592134	0.07376737537965014	0.18136320455777286
24.310000000000002	0.5108534415358862	0.08208435459224628	0.17734269131522318
24.360000000000003	0.4618670650930034	0.09189977429080337	0.17346076934685623
24.410000000000004	0.4178219775194783	0.10357912215714347	0.1697117160255201
24.460000000000004	0.37849174725321294	0.11759961835604042	0.16609007118079752
24.51	0.34351783464820923	0.13459012235693318	0.16259062527842658
24.560000000000002	0.3124852785171334	0.15538611943078517	0.15920840797083755
24.610000000000003	0.28496967954602936	0.18110431744123406	0.15593867703814568
24.660000000000004	0.2605642442457295	0.21324003510503559	0.15277690773207928
24.710000000000004	0.23889375958834716	0.2537832456658279	0.14971878252973952
24.76	0.21962041911084956	0.30532523368056147	0.14676018129941684
24.810000000000002	0.20244482430617544	0.3710620436160165	0.14389717187696197
24.860000000000003	0.18710431106045602	0.4544415392909944	0.14112600104815196
24.910000000000004	0.17336994110203827	0.5578793165456934	0.13844308593007443
24.960000000000004	0.1610429632969051	0.6795595259675534	0.1358450057426696
25.01	0.14995120719657867	0.8077062898612203	0.13332849396007143
25.060000000000002	0.13994565806555678	0.9153908220719926	0.13089043083032378
25.110000000000003	0.130897333467686	0.9663564385532819	0.1285278362512322
25.160000000000004	0.12269450569037378	0.9386925137091712	0.12623786298957407
25.210000000000004	0.1152402716634	0.844682151090323	0.12401779023056762
25.26	0.10845044962645488	0.7192458347498678	0.1218650174443293
25.310000000000002	0.10225177143533773	0.5936745416085514	0.11977705855604023
25.360000000000003	0.09658033598513632	0.4840971653681386	0.11775153640663255
25.410000000000004	0.0913802896561047	0.3946895403671983	0.11578617749099947
25.460000000000004	0.08660270208136073	0.32387902077442765	0.11387880696097764
25.51	0.08220460879280198	0.26833197631394884	0.11202734388069037
25.560000000000002	0.07814819579493905	0.22470908219255684	0.11022979672216916
25.610000000000003	0.07440010450478003	0.1902237654391129	0.10848425908958455
25.660000000000004	0.07093083861048802	0.16271026232094668	0.10678890566080916
25.710000000000004	0.06771425717256804	0.14053379844853103	0.1051419883354806
25.76	0.06472714070590102	0.1224725488310336	0.10354183257914525
25.810000000000002	0.06194881905544666	0.10761342689181337	0.10198683395351552
25.860000000000003	0.05936085164411757	0.09527064490004464	0.10047545482330429
25.910000000000004	0.056946752164263315	0.08492516796056464	0.099006221230522
25.960000000000004	0.0546917510411916	0.0761806312909141	0.09757771992755714
26.01	0.052582590052402095	0.06873146462704109	0.09618859556076571
26.060000000000002	0.050607344370669216	0.06233983241940883	0.0948375479966938
26.110000000000003	0.048755268039789926	0.05681887597359545	0.09352332978345913
26.160000000000004	0.0470166595119737	0.05202045263507355	0.09224474374017395
26.210000000000004	0.045382744395267675	0.04782609349869749	0.091000640667674
26.26	0.04384557299478618	0.04414027755569346	0.08978991717414724
26.310000000000002	0.04239793059674847	0.04088538491584118	0.08861151360960064
26.360000000000003	0.041033258751175104	0.037997876776481865	0.08746441210341377
26.410000000000004	0.03974558606719983	0.03542537912097125	0.08634763469954031
26.460000000000004	0.03852946725241434	0.033124437796092254	0.08526024158419675
26.51	0.03737992931119852	0.031058776530173242	0.08420132940116373
26.560000000000002	0.03629242397212703	0.02919793480275396	0.0831700296500816
26.610000000000003	0.03526278554595959	0.02751619488834454	0.08216550716337329
26.660000000000004	0.03428719352719174	0.025991730738880493	0.08118695865766187
26.710000000000004	0.03336213934693635	0.024605928310534732	0.08023361135577743
26.76	0.032484396765604086	0.023342839331468468	0.0793047216756576
26.810000000000002	0.03165099546273087	0.022188739639573435	0.0783995739826486
26.860000000000003	0.03085919744017627	0.02113177000071875	0.07751747940190486
26.910000000000004	0.03010647590533738	0.02016164239054834	0.07665777468776305
26.960000000000004	0.029390496344307432	0.019269398544075923	0.07581982114713985
27.01	0.02870909953209471	0.018447210475600936	0.07500300361416229
27.060000000000002	0.028060286259069745	0.01768821488432205	0.0742067294733922
27.110000000000003	0.027442203580444073	0.016986375061317543	0.07343042772914907
27.160000000000004	0.02685313241948756	0.016336365228053498	0.07267354811857593
27.210000000000004	0.02629147637587989	0.015733473258819314	0.07193556026621349
27.26	0.025755751608541502	0.015173518538976536	0.07121595287797845
27.310000000000002	0.025244577677886338	0.014652782339594706	0.07051423297254708
27.360000000000003	0.024756669246015186	0.014167948586041083	0.06982992514826368
27.410000000000004	0.024290828545198918	0.013716053292946541	0.06916257088378269
27.460000000000004	0.02384593853534382	0.013294441253226342	0.06851172787076407
27.51	0.02342095668016342	0.012900728821704207	0.06787696937701868
27.560000000000002	0.023014909279706924	0.012532771837635086	0.06725788363859761
27.610000000000003	0.022626886303839973	0.012188637895313183	0.0666540732793939
27.660000000000004	0.02225603667737975	0.011866582305937045	0.06606515475690151
27.710000000000004	0.02190156397296302	0.011565027203239167	0.06549075783285427
27.76	0.021562722472458974	0.011282543334934081	0.06493052506752894
27.810000000000002	0.021238813561921536	0.011017834155670645	0.06438411133656513
27.860000000000003	0.020929182428770995	0.010769721897931368	0.06385118336921453
27.910000000000004	0.020633215033163666	0.010537135347633385	0.06333141930698831
27.960000000000004	0.020350335328412468	0.01031909909299217	0.06282450828172856
28.01	0.020080002707887363	0.010114724050058308	0.062330150012177024
28.060000000000002	0.019821709658119906	0.009923199097486093	0.06184805441816637
28.110000000000003	0.01957497959986499	0.009743783677542322	0.06137794125160148
28.160000000000004	0.01933936490069034	0.009575801240939315	0.060919539743446785
28.210000000000004	0.019114445044281957	0.009418633430442403	0.06047258826596869
28.26	0.018899824943098453	0.009271714912895197	0.06003683400952851
28.310000000000002	0.01869513338230319	0.009134528781784853	0.05961203267325337
28.360000000000003	0.018500021584058952	0.009006602463085475	0.05919794816894829
28.410000000000004	0.01831416188231063	0.008887504066180506	0.05879435233764386
28.460000000000004	0.01813724649911423	0.008776839129424055	0.05840102467820842
28.51	0.017968986414408448	0.00867424771655656	0.0580177520874792
28.560000000000002	0.017809110321881913	0.008579401825922081	0.05764432861139516
28.610000000000003	0.017657363664268153	0.008492003079380346	0.0572805552066431
28.660000000000004	0.01751350774201628	0.00841178066208919	0.05692623951234949
28.710000000000004	0.017377318889839878	0.008338489488052511	0.056581195631377625
28.76	0.017248587716150263	0.008271908569570238	0.056245243920807805
28.810000000000002	0.017127118400834838	0.008211839571561212	0.05591821079120474
28.860000000000003	0.017012728047255756	0.008158105534219091	0.055599928514291
28.910000000000004	0.016905246084719997	0.008110549749656389	0.05529023503866643
28.960000000000004	0.01680451371801474	0.008069034780137553	0.05498897381323384
29.01	0.01671038342091353	0.008033441607235318	0.05469599361800231
29.060000000000002	0.016622718470846228	0.008003668902800715	0.05441114840196262
29.110000000000003	0.016541392522185453	0.007979632414041473	0.05413429712773864
29.160000000000004	0.016466289215843893	0.007961264456283817	0.05386530362273746
29.210000000000004	0.016397301823097385	0.00794851350817046	0.05360403643653109
29.26	0.016334332921752678	0.00794134390514061	0.05335036870421917
29.310000000000002	0.016277294102967816	0.007939735628068075	0.05310417801553197
29.360000000000003	0.016226105707207977	0.00794368418491309	0.05286534628944636
29.410000000000004	0.016180696587983327	0.007953200584191229	0.052633759654097
29.460000000000004	0.01614100390216733	0.007968311399991634	0.052409308331778766
29.51	0.01610697292583832	0.007989058929201329	0.05219188652884199
29.560000000000002	0.016078556894721423	0.008015501442527561	0.05198139233029664
29.610000000000003	0.01605571686843672	0.0080477135318692	0.051777727598948046
29.660000000000004	0.01603842161788131	0.008085786557587564	0.05158079787889436
29.710000000000004	0.0160266475351904	0.008129829200280922	0.0513905123032296
29.76	0.016020378565835353	0.008179968122794236	0.05120678350579596
29.810000000000002	0.0160196061625263	0.008236348749413164	0.05102952753684581
29.860000000000003	0.016024329260694175	0.008299136170521542	0.050858663782473494
29.910000000000004	0.01603455427543282	0.008368516182466354	0.050694114887687956
29.960000000000004	0.016050295119885906	0.008444696474001142	0.05053580668300403
30.01	0.01607157324516886	0.008527907972497178	0.05038366811443328
30.060000000000002	0.016098417702020175	0.008618406365157672	0.05023763117676603
30.110000000000003	0.01613086522448436	0.008716473812782862	0.050097630850037794
30.160000000000004	0.016168960336036438	0.008822420876261967	0.049963605039081364
30.210000000000004	0.016212755478670862	0.008936588678965242	0.04983549451607096
30.26	0.016262311165593193	0.00905935133164291	0.04971324286596846
30.310000000000002	0.016317696158273307	0.009191118650382678	0.04959679643478835
30.360000000000003	0.016378987668745838	0.009332339202725918	0.04948610428060268
30.410000000000004	0.016446271588176156	0.00948350372230429	0.04938111812720945
30.460000000000004	0.016519642742851386	0.00964514893845875	0.049281792320396575
30.51	0.016599205178905868	0.009817861874402041	0.049188083786733026
30.560000000000002	0.01668507247725045	0.010002284675765213	0.049099951994826745
30.610000000000003	0.016777368100346798	0.010199120041051907	0.049017358918990596
30.660000000000004	0.016876225772652437	0.010409137336887303	0.048940269005261834
30.710000000000004	0.016981789896762495	0.010633179494307575	0.04886864913972544
30.76	0.01709421600748902	0.01087217079809898	0.0488024686190933
30.810000000000002	0.01721367126635453	0.011127125699840222	0.04874169912349677
30.860000000000003	0.017340334999231	0.011399158807420037	0.04868631469145145
30.910000000000004	0.01747439928013477	0.011689496230123886	0.04863629169695873
30.960000000000004	0.017616069564492007	0.011999488489798848	0.048591608828709124
31.01	0.017765565375523443	0.012330625246220476	0.04855224707135827
31.060000000000002	0.017923121047763512	0.012684552129967734	0.048518189688847135
31.110000000000003	0.018088986532130653	0.013063090030571472	0.048489422209743685
31.160000000000004	0.01826342826741125	0.013468257253557726	0.04846593241458262
31.210000000000004	0.018446730123505013	0.013902295039943207	0.04844771032518689
31.26	0.01863919442232364	0.014367697039115283	0.04843474819595455
31.310000000000002	0.018841143042828544	0.01486724344510238	0.04842704050709749
31.360000000000003	0.01905291861735617	0.01540404065242918	0.04842458395982492
31.410000000000004	0.01927488582711323	0.015981567467960447	0.04842737747346114
31.460000000000004	0.019507432805537867	0.01660372913823284	0.04843542218449653
31.51	0.01975097265912763	0.017274920729187158	0.04844872144756865
31.560000000000002	0.0200059451163454	0.01800010174174317	0.048467280838375176
31.610000000000003	0.02027281831633412	0.01878488428159772	0.04849110815852371
31.660000000000004	0.020552090750430855	0.019635637650235484	0.048520213442323934
31.710000000000004	0.02084429337086463	0.0205596129196747	0.04855460896553362
31.76	0.02114999188259821	0.02156509194003369	0.04859430925607012
31.810000000000002	0.021469789236024286	0.022661566365306612	0.04863933110670298
31.860000000000003	0.021804328340201375	0.023859953747609804	0.048689693589746695
31.910000000000004	0.02215429501852554	0.025172859649946887	0.048745418073773764
31.960000000000004	0.022520421231227064	0.02661489720676602	0.048806528242374136
32.01	0.02290348859187999	0.028203078818023017	0.04887305011498698
32.06	0.02330433220828111	0.02995729896853652	0.04894501206983553
32.11	0.023723844881621225	0.03190093289817049	0.04902244486899893
32.16	0.02416298170191444	0.03406158353824419	0.049105381685658464
32.21	0.024622765082221366	0.0364720195193223	0.04919385813355675
32.26	0.025104290279395744	0.03917136120007351	0.04928791229871505
32.31	0.025608731454970023	0.042206591072366906	0.04938758477345497
32.36	0.02613734833650583	0.045634491729146125	0.049492918692775396
32.41	0.02669149354736701	0.04952415196927208	0.04960395977313885
32.46	0.027272620681586562	0.05396023410480685	0.0497207563537258
32.51	0.02788229321046444	0.05904726975611605	0.0498433594402185
32.56	0.028522194318922053	0.06491535701721453	0.049971822751181505
32.61	0.0291941377827173	0.07172778282504311	0.050106202767108005
32.66	0.029900080012630174	0.07969131063088032	0.05024655878220839
32.71	0.03064213340899646	0.08907018268161557	0.05039295295901876
32.76	0.031422581189862096	0.10020532417288852	0.05054545038591546
32.81	0.03224389387900888	0.11354084269730626	0.050704119137622745
32.86	0.033108747666647904	0.12966071371397486	0.05086903033880975
32.91	0.03402004488636182	0.14933947302950187	0.051040258230874484
32.96	0.03498093688758785	0.17361147715675632	0.05121788024202209
33.01	0.03599484962444062	0.2038627586555014	0.051401977060746076
33.06	0.037065512330069696	0.24194457930177513	0.051592632712831876
33.11	0.03819698970217467	0.2902902098759927	0.05178993464200448
33.16	0.03939371809132252	0.3519659738514331	0.05199397379435139
33.21	0.04066054626102569	0.4304601880535063	0.05220484470665736
33.26	0.04200278137932346	0.5287385360619391	0.05242264559879518
33.31	0.04342624100830943	0.6466676980803895	0.05264747847032599
33.36	0.04493731198383396	0.7758746969610871	0.05287944920146663
33.41	0.04654301722600773	0.893580535989397	0.05311866765859454
33.46	0.04825109169669507	0.9640364344202044	0.05336524780446758
33.51	0.05007006892808998	0.9582039411978512	0.05361930781334299
33.56	0.05200937979325354	0.8787141003012857	0.05388097019119473
33.61	0.05407946548275163	0.757349406865047	0.05415036190123304
33.66	0.05629190700067412	0.6287465449615948	0.05442761449494597
33.71	0.05865957390942361	0.5133838248618144	0.05471286424888841
33.76	0.06119679554923091	0.41804731118017446	0.055006252307461735
33.81	0.06391955855137854	0.34217515191890685	0.05530792483193493
33.86	0.0668457351726979	0.28261912936625655	0.0556180331559748
33.91	0.06999534782566415	0.235918139173958	0.055936733947963425
33.96	0.07339087618962843	0.19909313950910046	0.05626418938039863
34.01	0.07705761449492413	0.1698002046620599	0.05660056730668677
34.06	0.08102408800686904	0.14626222322753454	0.05694604144565356
34.11	0.08532253943837964	0.1271500875550316	0.05730079157411677
34.16	0.08998949802629023	0.1114717496691401	0.05766500372788074
34.21	0.09506644635261279	0.0984837443625004	0.05803887041153432
34.26	0.10060060270281125	0.08762487472891978	0.058422590817449965
34.31	0.10664583982967293	0.07846779519727626	0.058816371054408664
34.36	0.11326376438878165	0.07068399781609756	0.059220424386290764
34.41	0.12052498490189359	0.0640185148043457	0.05963497148130201
34.46	0.1285105996142707	0.05827157198677445	0.06006024067222648
34.51	0.1373139385228703	0.05328519814895124	0.060496468228223646
34.56	0.14704259523755667	0.048933375224012254	0.060943898638718325
34.61	0.15782078260252572	0.0451147312888124	0.06140278490995493
34.66	0.169792038475598	0.041747072222960355	0.061873388874827524
34.71	0.18312229033483407	0.038763253290546515	0.06235598151662035
34.76	0.19800325232309313	0.03610803529209944	0.06285084330733595
34.81	0.21465606456942893	0.033735670295840056	0.06335826456132172
34.86	0.2333349742836633	0.03160803255483828	0.06387854580494186
34.91	0.25433067375408946	0.029693160194717648	0.06441199816308842
34.96	0.2779726109596002	0.02796410889175801	0.06495894376336475
35.01	0.3046291152322508	0.02639804436317558	0.06551971615882017
35.06	0.33470345455459855	0.024975519028349286	0.06609466077016757
35.11	0.36862286990900534	0.02367989172626967	0.06668413534846161
35.16	0.4068161363174436	0.0224968593212031	0.06728851045927596
35.21	0.4496732900507548	0.021414076398376503	0.0679081699894691
35.26	0.4974791080762838	0.020420844752352202	0.06854351167769569
35.31	0.5503105893510699	0.019507858506105858	0.06919494766988231
35.36	0.6078900308910826	0.018666993829189866	0.06986290510095437
35.41	0.6693929147537925	0.017891134608880768	0.07054782670417686
35.46	0.7332288101660623	0.017174027257818338	0.07125017144954474
35.51	0.7968479043368308	0.01651015925365565	0.07197041521274622
35.56	0.8566715156007817	0.015894657102457778	0.07270905147630095
35.61	0.9082786167636036	0.015323200273557424	0.0734665920645763
35.66	0.9469548804668354	0.014791948325642115	0.07424356791447233
35.71	0.9685808587740292	0.014297478974335415	0.0750405298836812
35.76	0.9706234041654436	0.013836735272412713	0.07585804959851891
35.81	0.9528344478626857	0.01340698040935232	0.07669672034346461
35.86	0.9173228817207686	0.013005758905730282	0.07755715799464556
35.91	0.86796303321788	0.012630863194286237	0.0784400019996474
35.96	0.8094285821655511	0.012280304754324881	0.07934591640616365
36.01	0.7462571486006734	0.011952289108036388	0.08027559094214481
36.06	0.6822242672300536	0.011645194102984232	0.08122974215025863
36.11	0.6200893428286577	0.01135755099964101	0.08220911457964256
36.16	0.5616242363010358	0.011088027960585738	0.08321448203809687
36.21	0.5077910289179913	0.010835415602048374	0.0842466489080495
36.26	0.45896157378334634	0.010598614321496648	0.08530645152982508
36.31	0.4151174451863953	0.010376623158960922	0.08639475965594406
36.36	0.3760063929886679	0.010168529986445164	0.08751247798039954
36.41	0.34125332572081657	0.009973502850390234	0.08866054774709146
36.46	0.3104333393146675	0.009790782317828501	0.08983994844182573
36.51	0.28311657657664646	0.009619674698445161	0.09105169957255853
36.56	0.25889370475616846	0.009459546032962101	0.09229686254281083
36.61	0.23738879382890749	0.009309816753648146	0.09357654262348158
36.66	0.21826440374477593	0.009169956935812759	0.09489189102856628
36.71	0.20122210293959136	0.009039482070242183	0.09624410710060888
36.76	0.186000488054913	0.008917949296003239	0.0976344406120376
36.81	0.1723719864979935	0.008804954041138829	0.09906419418887485
36.86	0.1601392058966476	0.008700127025722846	0.10053472586366732
36.91	0.14913126517800646	0.00860313158771437	0.10204745176485834
36.96	0.13920033810888072	0.008513661297201672	0.10360384895021225
37.01	0.13021851736107581	0.008431437829083161	0.1052054583922868
37.06	0.1220750356424184	0.008356209068098086	0.10685388812439049
37.11	0.11467384063938094	0.008287747423485438	0.10855081655586632
37.16	0.10793149995991316	0.008225848333491376	0.1102979959659984
37.21	0.10177540309292878	0.008170328942523165	0.11209725618627298
37.26	0.09614222475138562	0.008121026936020282	0.11395050848120225
37.31	0.09097661487505174	0.008077799520123115	0.11585974963834836
37.36	0.08623008326266274	0.008040522535008306	0.1178270662786741
37.41	0.08186005024409004	0.008009089692361587	0.11985463939878603
37.46	0.0778290384057132	0.007983411928902045	0.12194474915706977
37.51	0.07410398383296578	0.007963416869183667	0.12409977991616564
37.56	0.07065564848159459	0.007949048392103262	0.12632222555460612
37.61	0.06745811807540404	0.007940266296658002	0.1286146950608021
37.66	0.06448837234707645	0.007937046063540636	0.13097991842287918
37.71	0.061725916511514614	0.007939378710151669	0.13342075282809004
37.76	0.05915246462168018	0.007947270737561591	0.13594018918569692
37.81	0.056751666943269316	0.00796074416888783	0.1385413589872441
37.86	0.05450887473443682	0.007979836679473645	0.14122754151808828
37.91	0.052410936865032474	0.00800460182018579	0.14400217143375343
37.96	0.05044602358772766	0.008035109336096474	0.1468688467142618
38.01	0.04860347350812117	0.008071445583799963	0.14983133700888648
38.06	0.04687366041578274	0.00811371405164867	0.1528935923827495
38.11	0.045247877152948646	0.008162035988296092	0.15605975247538437
38.16	0.043718234128889435	0.00821655114612116	0.15933415607957374
38.21	0.04227757044973763	0.008277418647401594	0.162721351146503
38.26	0.040919375937369364	0.008344817982524915	0.16622610522039946
38.31	0.039637722566491784	0.008418950151099487	0.16985341630221948
38.36	0.038427204064333885	0.008500038958584907	0.1736085241375031
38.410000000000004	0.03728288259900276	0.008588332483033244	0.1774969219181001
38.46	0.0362002416361074	0.008684104728759563	0.1815243683808616
38.51	0.035175144173305216	0.00878765748628649	0.185696900278382
38.56	0.034203795672745424	0.008899322420786735	0.19002084518736137
38.61	0.03328271110517116	0.009019463414540284	0.19450283460860884
38.660000000000004	0.03240868559932045	0.009148479192704173	0.1991498172991015
38.71	0.03157876825841601	0.009286806266047292	0.2039690727602716
38.76	0.030790238763788048	0.009434922229334997	0.20896822478751173
38.81	0.030040586435602777	0.009593349459879053	0.2141552549632371
38.86	0.029327491463462422	0.009762659267547076	0.2195385159492775
38.910000000000004	0.02864880805648726	0.009943476555424366	0.2251267444030965
38.96	0.02800254929418188	0.010136485059553772	0.23092907330588996
39.01	0.027386873486759652	0.0103424332469999	0.23695504344805224
39.06	0.02680007187725164	0.010562140964201189	0.24321461376795603
39.11	0.026240557538208798	0.010796506942559354	0.2497181701826315
39.160000000000004	0.025706855333573538	0.011046517285931983	0.25647653248253827
39.21	0.025197592831739692	0.011313255085688385	0.26350095878612245
39.26	0.024711492069260675	0.01159791133395192	0.27080314696192465
39.31	0.024247362076382013	0.011901797335418577	0.27839523232543906
39.36	0.023804092085808724	0.012226358853745815	0.2862897808032062
39.410000000000004	0.02338064535507506	0.012573192271236778	0.29449977662641647
39.46	0.022976053540719254	0.012944063091986304	0.30303860346932343
39.51	0.02258941156935559	0.013340927180812123	0.31192001778267603
39.56	0.022219872956780892	0.013765955205642581	0.3211581128881893
39.61	0.02186664553157476	0.014221560842729391	0.3307672721963497
39.660000000000004	0.021528987524348384	0.01471043341604452	0.3407621096861341
39.71	0.021206203987937062	0.015235575779554738	0.3511573955427872
39.76	0.02089764351749005	0.0158003484201453	0.36196796459000496
39.81	0.020602695242658876	0.01640852096801788	0.37320860487965984
39.86	0.020320786066951927	0.017064332560980052	0.38489392352060975
39.910000000000004	0.020051378131876386	0.01777256283287566	0.39703818654662887
39.96	0.01979396648575594	0.018538615702260914	0.40965512935344267
40.01	0.019548076939127877	0.01936861864858678	0.4227577339918515
40.06	0.019313264090422732	0.02026954081020522	0.4363579694093739
40.11	0.019089109507234782	0.02124933406193621	0.45046649061320426
40.160000000000004	0.018875220049921617	0.022317102283554956	0.4650922927178092
40.21	0.018671226325558316	0.02348330538646276	0.48024231598349354
40.26	0.018476781261415925	0.024760006421091375	0.4959209983002825
40.31	0.01829155878816819	0.026161172373961577	0.5121297721860528
40.36	0.018115252623952312	0.027703042260580523	0.5288665043211859
40.410000000000004	0.017947575151243463	0.02940458007576495	0.5461248770133489
40.46	0.017788256379252274	0.03128803541884764	0.5638937128624224
40.51	0.017637042985227107	0.03337964164508169	0.5821562463641619
40.56	0.017493697428656	0.03571049087716732	0.6008893493336198
40.61	0.017357997132911605	0.03831763809148906	0.620062720912944
40.660000000000004	0.017229733729382184	0.041245504125230134	0.6396380575874426
40.71	0.017108712359583212	0.04454767177416083	0.6595682240585494
40.76	0.016994751031156694	0.04828920296917389	0.6797964519302014
40.81	0.016887680024035265	0.05254965239964772	0.7002555997811164
40.86	0.016787341343390935	0.05742701981708915	0.720867515023984
40.910000000000004	0.016693588216297413	0.06304297823816915	0.7415425445569114
40.96	0.016606284629318187	0.06954985091731809	0.7621792469976542
41.01	0.01652530490449368	0.0771400043038336	0.7826643635047693
41.06	0.01645053331143766	0.08605860252365864	0.8028731059444987
41.11	0.01638186371347429	0.09662106491506386	0.8226698194824698
41.160000000000004	0.016319199245948213	0.10923712166445768	0.8419090705973865
41.21	0.016262452025029198	0.12444410628235561	0.8604372001862345
41.26	0.016211542885505623	0.14295303709733198	0.8780943643079432
41.31	0.016166401146223912	0.16571191511690359	0.894717062111081
41.36	0.016126964401982746	0.1939907393100816	0.9101411221745606
41.410000000000004	0.016093178340833198	0.22948973385373073	0.9242050861957662
41.46	0.016064996585870114	0.2744600079836943	0.9367538948543488
41.51	0.016042380560728303	0.3317887251776718	0.9476427476802088
41.56	0.016025299378117624	0.40490328063693826	0.9567409803112934
41.61	0.016013729750848343	0.49712564793532177	0.9639357822467213
41.660000000000004	0.016007655924910207	0.609708802901118	0.9691355693555774
41.71	0.01600706963427789	0.7374960416526387	0.9722728303879001
41.76	0.016011970077222215	0.8625139415930981	0.9733062865838286
41.81	0.0160223639140118	0.9516643189922195	0.972222237524942
41.86	0.016038265285993877	0.9706286198510712	0.9690350121756744
41.910000000000004	0.016059695856147253	0.910880320992565	0.963786497613439
41.96	0.01608668487130545	0.7978093916018536	0.9565447741657089
42.01	0.016119269246353866	0.6680828397193475	0.9474019391063054
42.06	0.01615749367081431	0.5471475948341353	0.9364712466492702
42.11	0.01620141073834074	0.44533789445345096	0.9238837257383471
42.160000000000004	0.016251081099766616	0.3636749758609037	0.9097844566570773
42.21	0.016306573640464207	0.2994356534376586	0.8943286921530326
42.26	0.016367965682902042	0.24910464226181558	0.8776779996457436
42.31	0.016435343215420152	0.20951002384755565	0.8599965805919341
42.36	0.016508801148383066	0.178109034751796	0.8414478944996088
42.410000000000004	0.016588443599019707	0.15295941856347442	0.8221916820214582
42.46	0.01667438420642018	0.13260541714812335	0.8023814474607177
42.51	0.016766746478329955	0.11596100872325946	0.7821624287927849
42.56	0.01686566417156701	0.10221384574470029	0.7616700550918802
42.61	0.016971281708085994	0.0907523291721772	0.7410288683744917
42.660000000000004	0.017083754628930525	0.08111209348024563	0.7203518698764103
42.71	0.017203250088547475	0.0729372553219492	0.699740239574425
42.76	0.017329947392193467	0.06595243444578176	0.6792833717868033
42.81	0.017464038579441333	0.05994249786116656	0.6590591680932631
42.86	0.01760572905709872	0.05473781020624083	0.6391345306339662
42.910000000000004	0.017755238285184553	0.05020341289285741	0.6195660031049508
42.96	0.017912800519974986	0.046231018948307945	0.6004005125788094
43.01	0.018078665618531997	0.04273303894029342	0.5816761718952997
43.06	0.01825309990957136	0.039638083202786875	0.5634231091954965
43.11	0.018436387136014632	0.036887545938877116	0.5456642977813173
43.160000000000004	0.01862882947510968	0.03443298885864003	0.5284163655775914
43.21	0.018830748642599607	0.032234120699574646	0.5116903688827289
43.26	0.019042487088082122	0.030257224558827355	0.49549251973695735
43.31	0.019264409289432165	0.028473924501890926	0.47982486010424835
43.36	0.019496903154975903	0.026860211246144686	0.46468587919096904
43.410000000000004	0.019740381543007425	0.025395667181369746	0.4500710726796171
43.46	0.019995283909245383	0.02406284588496168	0.43597344452000386
43.51	0.020262078093952068	0.022846772216455084	0.42238395328186845
43.56	0.020541262261686618	0.021734537152928238	0.40929190601788246
43.61	0.020833367008065838	0.02071496754165749	0.3966853031939465
43.660000000000004	0.021138957649471067	0.019778355458126375	0.3845511385865736
43.71	0.021458636713394954	0.01891623526542282	0.37287565818614216
43.76	0.021793046649090344	0.01812119906278743	0.36164458213246065
43.81	0.022142872780393015	0.017386743194870206	0.35084329358734684
43.86	0.022508846525078948	0.016707140021354268	0.3404569982529337
43.910000000000004	0.022891748907915	0.016077330330777267	0.330470858000596
43.96	0.023292414397724233	0.01549283270539685	0.3208701018047725
44.01	0.02371173510234911	0.014949666867427958	0.3116401168943294
44.06	0.024150665359434872	0.014444288607131013	0.30276652275259264
44.11	0.0246102267655218	0.013973534344855548	0.2942352303239962
44.160000000000004	0.02509151369111655	0.013534573738692164	0.2860324885260274
44.21	0.02559569933530118	0.013124869036980725	0.27814491992282
44.26	0.02612404238012989	0.012742140106047285	0.2705595471936712
44.31	0.026677894312693743	0.012384334250091477	0.26326381182621356
44.36	0.027258707491439323	0.012049600091377836	0.2562455862803472
44.410000000000004	0.027868044043266788	0.01173626490198339	0.2494931807042474
44.46	0.028507585689327982	0.011442814878953664	0.24299534513716792
44.51	0.029179144610490867	0.011167877937250192	0.23674126800391354
44.56	0.029884675478436085	0.010910208662832965	0.23072057159144904
44.61	0.03062628879559043	0.01066867512437497	0.22492330509779634
44.660000000000004	0.031406265706984716	0.010442247288680477	0.2193399357557136
44.71	0.03222707447005903	0.010229986823625171	0.2139613384574296
44.76	0.033091388794973635	0.01003103810477874	0.20877878424045976
44.81	0.03400210829871629	0.00984462026896013	0.2037839279373442
44.86	0.034962381351974346	0.009670020180721486	0.1989687952428377
44.910000000000004	0.03597563063920967	0.009506586196928474	0.19432576940958393
44.96	0.037045581800703116	0.009353722630796113	0.1898475777470145
45.01	0.038176295581712615	0.009210884830466774	0.18552727806705918
45.06	0.039372203979842695	0.009077574798876461	0.18135824519376728
45.11	0.04063815095896188	0.008953337291593009	0.1773341576313372
45.160000000000004	0.041979438388686834	0.008837756337804566	0.17344898446602014
45.21	0.043401877975078475	0.008730452136909542	0.16969697256111752
45.26	0.044911850073840555	0.008631078289414625	0.16607263409071352
45.31	0.046516370425614496	0.008539319326232605	0.16257073444642167
45.36	0.04822316602836047	0.008454888505131014	0.15918628054173659
45.410000000000004	0.050040761569601314	0.008377525847116152	0.15591450953080221
45.46	0.051978578087902114	0.008306996389049597	0.15275087795170686
45.51	0.05404704582608322	0.008243088631856639	0.14969105129908583
45.56	0.056257733587635125	0.008185613166370124	0.1467308940263235
45.61	0.05862349732375306	0.008134401461212904	0.14386645997416322
45.660000000000004	0.06115865117490281	0.008089304799208205	0.1410939832195676
45.71	0.0638791647837767	0.008050193350659055	0.1384098693364669
45.76	0.06680289140519328	0.00801695537349388	0.13581068705827107
45.81	0.06994983218548478	0.007989496531762853	0.13329316033062802
45.86	0.07334244299572695	0.00796773932531996	0.13085416074200304
45.910000000000004	0.07700599141038393	0.007951622624758589	0.12849070031888182
45.96	0.08096897285992116	0.007941101306808305	0.1261999246720205
46.01	0.0852635966904956	0.007936145986463448	0.12397910647986465
46.06	0.0899263548745066	0.007936742843120233	0.12182563929521019
46.11	0.0949986884687346	0.007942893538961894	0.11973703166121354
46.160000000000004	0.10052776963793301	0.007954615228767416	0.11771090152300459
46.21	0.1065674201536246	0.007971940661243205	0.11574497092142741
46.26	0.1131791906986796	0.007994918372901175	0.11383706095571101
46.31	0.12043362893302764	0.008023612976448134	0.11198508700224313
46.36	0.1284117678373641	0.008058105546621926	0.11018705417702769
46.410000000000004	0.13720686883893254	0.008098494107426326	0.10844105302981068
46.46	0.14692645572191762	0.008144894225795217	0.10674525545832315
46.51	0.15769467375716767	0.008197439717874499	0.10509791083152256
46.56	0.16965500120166777	0.008256283475366425	0.10349734231120135
46.61	0.1829733229492423	0.008321598420758613	0.10194194336176166
46.660000000000004	0.1978413415757802	0.008393578601781936	0.10043017443842737
46.71	0.2144802379978557	0.008472440437135844	0.0989605598446156
46.76	0.233144384673883	0.008558424127419636	0.09753168474961955
46.81	0.254124731353392	0.008651795247348465	0.09614219235818543
46.86	0.27775118585199554	0.008752846537758964	0.09479078122398947
46.910000000000004	0.30439284134091127	0.008861899918668675	0.09347620269940603
46.96	0.33445417813150347	0.008979308747807512	0.09219725851436567
47.01	0.3683642981785714	0.009105460352655569	0.09095279847745016
47.06	0.40655475291399035	0.009240778868183256	0.08974171829275067
47.11	0.44941960507521694	0.009385728417292806	0.08856295748633398
47.160000000000004	0.4972492855375121	0.009540816676522252	0.08741549743650918
47.21	0.5501284139397058	0.009706598876030717	0.08629835950237702
47.26	0.6077889952019158	0.009883682290405624	0.0852106032454542
47.31	0.6694178798067326	0.010072731285611784	0.08415132473944084
47.36	0.7334362108508453	0.010274472997688687	0.08311965496346564
47.410000000000004	0.7973029729718814	0.01048970373087479	0.08211475827439584
47.46	0.8574408872854482	0.010719296177056735	0.08113583095404547
47.51	0.9094176337995142	0.01096420757523064	0.08018209982733654
47.56	0.9484914239596745	0.011225488949543592	0.07925282094768449
47.61	0.9705009331824485	0.011504295588100543	0.07834727834608872
47.660000000000004	0.9728655427872461	0.011801898952851145	0.07746478284059749
47.71	0.955297560561534	0.012119700244491561	0.07660467090299691
47.76	0.9198857340938394	0.012459245886613735	0.07576630357975597
47.81	0.8705075669976141	0.012822245241809752	0.07494906546441027
47.86	0.8118583322537355	0.013210590930930141	0.07415236371873106
47.910000000000004	0.7485060916263384	0.013626382197535517	0.07337562714016962
47.96	0.6842566521969781	0.014071951845678598	0.07261830527319948
48.01	0.6218940111134051	0.014549897384187748	0.07187986756231284
48.06	0.5632071219584945	0.015063117139258194	0.07115980254455552
48.11	0.5091682603097556	0.015614852255320891	0.07045761707958516
48.160000000000004	0.46015420408504765	0.016208735699461324	0.06977283561536478
48.21	0.4161479183351263	0.016848849626818256	0.0691049994876923
48.26	0.37689643142538826	0.017539792766064075	0.06845366625187267
48.31	0.3420228280552231	0.01828675986155436	0.06781840904492473
48.36	0.3110999270121185	0.01909563568342788	0.06719881597680885
48.410000000000004	0.28369552292198563	0.019973106716864517	0.06659448954923562
48.46	0.2593980679781281	0.020926794403841553	0.06600504610069559
48.51	0.2378296439554912	0.02196541478423627	0.06543011527642768
48.56	0.21865107910203022	0.023098970633625773	0.06486933952210377
48.61	0.2015624617597993	0.024338983810905632	0.06432237360007786
48.660000000000004	0.18630113850261443	0.02569877762933492	0.06378888412710926
48.71	0.1726384886626712	0.027193821812586935	0.06326854913252496
48.76	0.16037624484628082	0.028842156216087808	0.06276105763583828
48.81	0.14934279693099253	0.03066491429189037	0.06226610924290309
48.86	0.13938971155931199	0.03268697368180592	0.06178341375971657
48.910000000000004	0.13038857550792732	0.034937769940295085	0.06131269082304132
48.96	0.12222819935012884	0.03745232106522217	0.060853669547057024
49.01	0.11481217783593912	0.040272526459427804	0.0604060881852906
49.06	0.10805678278996003	0.04344882588907897	0.05996969380711604
49.11	0.10188915515565308	0.04704233443961182	0.059544241988151246
49.160000000000004	0.09624576019779144	0.05112761201022201	0.05912949651391159
49.21	0.09107107082886855	0.05579628579238756	0.05872522909611434
49.26	0.08631644676576815	0.06116182911526396	0.05833121910106109
49.31	0.08193918070761871	0.06736592117384943	0.05794725328954965
49.36	0.07790168636696984	0.0745869856054	0.05757312556779938
49.410000000000004	0.07417080667020731	0.08305175449195998	0.05720863674889826
49.46	0.07071722361817678	0.09305105924300587	0.056853594324303966
49.51	0.06751495410696043	0.10496154970828078	0.05650781224495666
49.56	0.06454091844605575	0.11927572585393732	0.05617111071158221
49.61	0.061774570399133075	0.13664353818741612	0.0558433159737872
49.660000000000004	0.05919757934520301	0.1579297512044621	0.05552426013756299
49.71	0.05679355665425326	0.1842917495656	0.05521378098084159
49.76	0.05454781962916124	0.21728087447083272	0.05491172177675909
49.81	0.05244718742036303	0.25896217624619317	0.05461793112429901
49.86	0.05047980420279622	0.3120209394350716	0.054332262786010464
49.910000000000004	0.048634985643522595	0.37975168117698055	0.05405457553250083
49.96	0.04690308530667959	0.4656504451131249	0.05378473299343039

==> FIR222.txt <==
0.01	0.9938163676670784	0.9981907483152339	0.8889236982973159
0.060000000000000005	0.9202677323382916	0.9763026158653133	0.30208066617820695
0.11	0.8294858072758481	0.9466792476589626	0.13722905075247235
0.16000000000000003	0.7226971565003183	0.9057100881302022	0.07468820849864989
0.21000000000000002	0.6153956608490575	0.8555539885481794	0.04620004044568707
0.26	0.5182548708995253	0.7995834755918652	0.031245261844530053
0.31000000000000005	0.4354034351827406	0.7410335634111505	0.022528961069673517
0.36000000000000004	0.3669433405002539	0.6825615258714106	0.0170396144710613
0.41000000000000003	0.31120895336866755	0.6261168114791112	0.013373689585408566
0.46	0.2660594757908734	0.5729781310860116	0.010811542009428146
0.51	0.2294601906306315	0.5238708097531992	0.008955186403518138
0.56	0.19968166398337872	0.47910603340489616	0.007570704955939945
0.6100000000000001	0.17532718003176379	0.43870917285056343	0.006513584729795243
0.66	0.1552956627896921	0.4025234691730284	0.005690770661146381
0.7100000000000001	0.1387280087362192	0.3702868657279114	0.005040215901998743
0.76	0.1249556767011732	0.3416852841490427	0.004519303168634528
0.81	0.11345746937909164	0.31638743692064286	0.004098006642017849
0.8600000000000001	0.10382522028002673	0.2940661715294746	0.0037547044174606574
0.91	0.0957372787527381	0.2744104946173942	0.0034735323232550296
0.9600000000000001	0.08893826529659535	0.25713142899545355	0.0032426654248973075
1.01	0.08322366914964284	0.24196397180224388	0.003053174922205507
1.06	0.07842811232436571	0.22866672723484266	0.0028982513742231626
1.11	0.07441636666856698	0.21702027808341137	0.002772666361991871
1.1600000000000001	0.07107643619695307	0.20682500252072752	0.0026723921542285943
1.2100000000000002	0.06831419676991374	0.19789879662549628	0.002594327531892319
1.26	0.06604922345459877	0.1900749940071257	0.0025360956954652053
1.31	0.06421154020140368	0.18320065446102377	0.002495891574333648
1.36	0.06273910398986188	0.17713530463219843	0.0024723633706818554
1.4100000000000001	0.061575891956870785	0.1717501432692313	0.0024645181983350946
1.4600000000000002	0.06067049921493492	0.16692766602098494	0.0024716450191115775
1.51	0.059975179878825786	0.1625616188245453	0.0024932502273791336
1.56	0.05944527638322575	0.15855715673151516	0.002529002536705403
1.61	0.05903898458790352	0.1548310695037247	0.002578684563895197
1.6600000000000001	0.05871739698468969	0.1513119384683861	0.0026421489243169836
1.7100000000000002	0.058444756811896655	0.147940110421484	0.00271927693956301
1.76	0.0581888459349096	0.14466741012065734	0.002809938351969132
1.81	0.05792142298197489	0.14145655675104743	0.0029139508269798225
1.86	0.057618628790649204	0.1382802940270541	0.0030310385491943335
1.9100000000000001	0.057261285589633136	0.13512028116204086	0.003160789896455599
1.9600000000000002	0.05683503431707572	0.13196581772217716	0.0033026149996506706
2.01	0.056330278760239674	0.1288124872343103	0.003455704928885061
2.06	0.055741931955489515	0.12566080310127578	0.0036189952195034574
2.11	0.05506898515118868	0.12251492881722603	0.003791137349276128
2.1599999999999997	0.054313938847054176	0.11938152666871206	0.003970482437087953
2.21	0.05348214667741784	0.11626876906434656	0.004155081651007357
2.26	0.052581125709634226	0.11318552761655613	0.004342707380168742
2.31	0.05161988221648595	0.11014073924678522	0.004530897979532943
2.36	0.05060829234910064	0.10714293691294316	0.004717026798111199
2.41	0.04955656494641997	0.10419992515949929	0.004898393395132953
2.46	0.04847480129373377	0.10131857705215823	0.005072331699929522
2.51	0.04737265569870633	0.09850472835897017	0.005236326933901758
2.56	0.0462590922628223	0.0957631461857756	0.005388131022225122
2.61	0.045142227494604364	0.09309755185590093	0.0055258655290542176
2.66	0.0440292452527975	0.0905106809909396	0.005648102142434868
2.71	0.042926369452122325	0.08800436702986641	0.005753913326481638
2.76	0.041838880433400956	0.08557963751167108	0.005842889480976125
2.81	0.0407711623353274	0.08323681517053844	0.005915123075173014
2.86	0.03972677073923397	0.08097561817959001	0.005971163969507769
2.91	0.038708511941357306	0.07879525572282124	0.00601195287529015
2.96	0.03771852720569681	0.0766945165083297	0.0060387412926854915
3.01	0.03675837712863387	0.0746718489127198	0.006053006306451188
3.06	0.03582912274182033	0.07272543222708544	0.006056367569384384
3.11	0.03493140118064816	0.07085323901833546	0.006050512073858613
3.16	0.03406549467090481	0.06905308897917571	0.006037130329755752
3.21	0.033231392271160856	0.06732269486127046	0.006017865684095227
3.26	0.032428844294170034	0.06565970120626305	0.005994276962481398
3.31	0.03165740965786904	0.06406171663798312	0.005967813488104927
3.36	0.030916496622336843	0.06252634047907535	0.005939800842951465
3.41	0.030205397484730265	0.06105118442356746	0.005911435416590866
3.46	0.029523317855342894	0.059633889946088696	0.0058837857495698575
3.51	0.028869401144636302	0.058272142067502	0.005857798826764319
3.56	0.028242748868680626	0.05696368003183322	0.005834309729116257
3.61	0.02764243734023091	0.055706305384714036	0.005814053347178894
3.66	0.027067531262804253	0.054497887881742584	0.005797677153883791
3.71	0.02651709469126595	0.053336369597763715	0.005785754301170279
3.76	0.02599019976838707	0.052219767555886684	0.005778796532966848
3.81	0.025485933595016955	0.05114617514836488	0.005777266591934328
3.86	0.025003403543359653	0.05011376258021712	0.005781589941422243
3.91	0.024541741279090423	0.04912077653040165	0.0057921657322931456
3.96	0.024100105718966505	0.048165539194072425	0.005809377022876655
4.01	0.023677685116140226	0.047246446842512106	0.005833600315651741
4.06	0.023273698435335666	0.046361968014277236	0.005865214512120089
4.11	0.02288739615407119	0.045510641431452344	0.0059046094127217785
4.16	0.02251806060380407	0.04469107371826112	0.005952193905692841
4.21	0.022165005945835262	0.0439019369852285	0.006008404000812539
4.26	0.021827577860648005	0.0431419663302617	0.006073710873702883
4.31	0.021505153015686364	0.04240995729811243	0.006148629095863198
4.36	0.021197138365072143	0.041704763331403875	0.0062337252367116415
4.41	0.020902970325099857	0.04102529323951803	0.006329627038085968
4.46	0.020622113861270195	0.04037050870592187	0.006437033380346697
4.51	0.020354061515882503	0.039739421849788875	0.006556725283860569
4.56	0.020098332399604627	0.03913109285388089	0.006689578221794537
4.61	0.019854471165787372	0.038544627667465234	0.006836576061657007
4.66	0.019622046982448772	0.037979175790439954	0.006998827006127143
4.71	0.019400652513682844	0.03743392814272494	0.007177581971228414
4.76	0.019189902919642017	0.03690811502127134	0.007374255925420459
4.8100000000000005	0.018989434882107605	0.03640100414567639	0.007590452821336844
4.86	0.018798905660921333	0.03591189879230599	0.007827994888703794
4.91	0.018617992185134748	0.035440136015973185	0.008088957230306155
4.96	0.018446390181589622	0.0349850849575653	0.008375708883058094
5.01	0.018283813342722263	0.03454614523550576	0.008690961786944435
5.0600000000000005	0.01812999253465133	0.034122745418567454	0.009037829463950691
5.11	0.017984675046027635	0.0337143415772852	0.009419897671299148
5.16	0.017847623877671703	0.033320415911034594	0.009841309890839948
5.21	0.017718617072674067	0.032940475447732154	0.010306871293176749
5.26	0.017597447086369143	0.03257405081305457	0.010822175830612625
5.3100000000000005	0.01748392019539943	0.032220695066062496	0.011393762448685668
5.36	0.017377855944948603	0.03187998259813802	0.01202930817382087
5.41	0.01727908663313158	0.031551508092192274	0.012737868189162612
5.46	0.017187456831475944	0.031234885539172565	0.01353017616710199
5.51	0.017102822940406902	0.0309297473089827	0.014419022386085603
5.5600000000000005	0.017025052778648915	0.03063574327302825	0.015419732943262538
5.61	0.01695402520547983	0.0303525399757047	0.016550781278443786
5.66	0.01688962977480983	0.030079819852255312	0.017834574088779965
5.71	0.01683176642010841	0.029817280490541095	0.01929846872254193
5.76	0.016780345169262193	0.029564633934378123	0.020976099957837422
5.8100000000000005	0.016735285888515364	0.02932160602621281	0.022909123005343264
5.86	0.01669651805471861	0.029087935787019254	0.02514951974743069
5.91	0.01666398055519286	0.028863374831411815	0.027762670671529117
5.96	0.016637621514597956	0.028647686816076347	0.03083147036562664
6.01	0.01661739814828452	0.028440646919726035	0.03446186391444338
6.0600000000000005	0.016603276641697737	0.028242041352890098	0.0387903046234556
6.11	0.016595232055495977	0.028051666895940634	0.04399376451364016
6.16	0.016593248256143077	0.027869330463854963	0.05030300980842389
6.21	0.016597317871832197	0.02769484869630107	0.05801971705358437
6.26	0.016607442273701777	0.02752804757171857	0.06753721866835305
6.3100000000000005	0.016623631582408007	0.027368762044147035	0.0793621777617927
6.36	0.016645904700227525	0.02721683570163362	0.09412789965439716
6.41	0.016674289368975803	0.027072120445122024	0.11257430603187824
6.46	0.016708822254143527	0.026934476186796095	0.13543638431138277
6.51	0.01674954905577477	0.026803770566917944	0.16312558598994784
6.5600000000000005	0.016796524646737823	0.026679878688261015	0.19503514460832375
6.61	0.016849813239173637	0.02656268286730018	0.22841105172994836
6.66	0.01690948858004767	0.026452072401376262	0.2573787854149724
6.71	0.01697563417688025	0.026347943351105536	0.2738962928460909
6.76	0.017048343554889597	0.026250198337357047	0.2720051943400986
6.8100000000000005	0.017127720546950848	0.026158746352166945	0.2523981175816647
6.86	0.01721387961795619	0.026073502583006225	0.22184797256272965
6.91	0.017306946225355776	0.025994388249861763	0.18824392901948817
6.96	0.017407057217869504	0.025921330454631356	0.15687910784620412
7.01	0.017514361274586672	0.025854262042373916	0.13001433417228303
7.0600000000000005	0.017629019386916543	0.025793121473993565	0.10798486276746232
7.11	0.01775120538612043	0.025737852709972472	0.09027013262605046
7.16	0.017881106519447174	0.02568840510480231	0.07610973690880937
7.21	0.01801892407821161	0.025644733311797292	0.06477259445259483
7.26	0.01816487408150435	0.025606797198004575	0.05564456010956283
7.3100000000000005	0.018319188019600936	0.02557456176895765	0.04823865219791365
7.36	0.018482113661559395	0.02554799710305015	0.042178468872399726
7.41	0.01865391593195331	0.02552707829533519	0.03717590399180242
7.46	0.018834877862197626	0.025511785410584818	0.03301073255177312
7.51	0.019025301622482525	0.025502103445471873	0.029514064395672945
7.5600000000000005	0.01922550964095149	0.025498022299763258	0.026555620632898864
7.61	0.01943584581744386	0.025499536756442245	0.02403418144523185
7.66	0.019656676839883078	0.025506646470702013	0.02187048541470961
7.71	0.0198883936122343	0.02551935596778089	0.02000196319607107
7.76	0.020131412803893398	0.025537674649635682	0.018378823601900802
7.8100000000000005	0.020386178531412565	0.025561616810475342	0.01696113144267753
7.86	0.020653164184630392	0.02559120166120538	0.015716612611986876
7.91	0.02093287441057342	0.02562645336285881	0.014618994105574127
7.96	0.021225847269945152	0.025667401069118096	0.013646739473474001
8.01	0.02153265658264252	0.025714078978059395	0.012782078359981885
8.06	0.02185391448055792	0.025766526393280524	0.012010256225155834
8.11	0.02219027418796388	0.025824787794600585	0.011318950070557027
8.16	0.02254243305207071	0.0258889129185535	0.010697810214097145
8.21	0.02291113584892263	0.025958956848924648	0.010138098455282556
8.26	0.02329717839270401	0.02603498011761564	0.009632400466348244
8.31	0.023701411479799196	0.026117048816154672	0.009174395732076521
8.36	0.024124745202650316	0.02620523471820479	0.008758672404463921
8.41	0.024568153672639523	0.02629961541346147	0.008380577437255503
8.46	0.025032680195960923	0.02640027445336716	0.008036094604177684
8.51	0.025519442951822423	0.026507301509114373	0.007721744687048021
8.56	0.02602964122842316	0.026620792542450082	0.0074345033923014356
8.61	0.02656456227909831	0.026740849989840984	0.007171733522852614
8.66	0.027125588868937706	0.026867582960608736	0.00693112867379096
8.71	0.02771420759121644	0.027001107449694185	0.006710666291712552
8.76	0.028332018043297384	0.02714154656576664	0.006508568380191616
8.81	0.028980742963483457	0.027289030775451875	0.006323268478880353
8.86	0.029662239443846557	0.027443698164515872	0.006153383814036487
8.91	0.030378511349619792	0.027605694716908432	0.005997691731207251
8.96	0.0311317230936444	0.027775174612642676	0.005855109689389899
9.01	0.03192421493498936	0.027952300545563913	0.005724678230145855
9.06	0.03275851999467673	0.028137244062143896	0.005605546442421961
9.11	0.03363738320898126	0.028330185922526063	0.005496959530025083
9.16	0.03456378247267166	0.02853131648514299	0.005398248158275297
9.21	0.03554095226157473	0.02874083611633063	0.005308819312792282
9.26	0.03657241006687812	0.028958955626475342	0.005228148449350229
9.31	0.03766198602370213	0.02918589673435071	0.005155772751379882
9.36	0.038813856174947155	0.02942189256142936	0.005091285342667719
9.41	0.04003257987977386	0.02966718815809741	0.005034330328415649
9.46	0.041323141956114764	0.02992204106385024	0.0049845985591253595
9.51	0.04269100024051874	0.030186721903712535	0.004941824029597503
9.56	0.04414213935899235	0.030461515023305203	0.004905780840357163
9.610000000000001	0.04568313163244089	0.03074671916517402	0.00487628066157995
9.66	0.047321206193568305	0.03104264818920606	0.004853170650540956
9.71	0.0490643275731533	0.031349631840187714	0.004836331783108581
9.76	0.05092128522787091	0.031668016565805895	0.004825677568162241
9.81	0.05290179573575334	0.03199816638866552	0.004821153121285426
9.860000000000001	0.055016619686717505	0.0323404638361883	0.0048227345808978745
9.91	0.05727769565365985	0.032695310932580025	0.004830428856338406
9.96	0.05969829405550713	0.03306313025740196	0.0048442737034735065
10.01	0.06229319423055397	0.03344436607566271	0.004864338129353732
10.06	0.0650788886420763	0.033839485544764306	0.004890723133434833
10.110000000000001	0.06807381885698563	0.03424898000408987	0.004923562799088917
10.16	0.07129864879358347	0.034673366353518115	0.004963025755727995
10.21	0.07477658175082066	0.03511318852769482	0.005009317039038462
10.26	0.07853372893624794	0.035569019073485184	0.005062680384793269
10.31	0.08259953863269982	0.036041460838687894	0.005123401000716437
10.360000000000001	0.08700729681477772	0.03653114878080443	0.0051918088712101474
10.41	0.0917947119727176	0.03703875190544641	0.005268282661765467
10.46	0.09700459914188443	0.037564975344826265	0.005353254303982749
10.51	0.10268568067046681	0.03811056258772578	0.00544721435884066
10.56	0.1088935240491624	0.038676297873383	0.005550718275809304
10.610000000000001	0.11569164007259332	0.03926300876288645	0.005664393689392005
10.66	0.12315276748873764	0.03987156890293375	0.00578894892369335
10.71	0.13136037271743786	0.04050290099820804	0.005925182910895942
10.76	0.14041039447038425	0.04115798001016697	0.006073996772666912
10.81	0.15041326196905289	0.04183783660174254	0.006236407366526642
10.860000000000001	0.16149620991453031	0.04254356084932869	0.006413563164680717
10.91	0.17380590011703473	0.04327630624551743	0.0066067629140761
10.96	0.1875113334427914	0.04403729401834427	0.006817477627814347
11.01	0.20280698808353856	0.044827817795355863	0.0070473765851679126
11.06	0.21991603799982082	0.04564924864364154	0.007298358177687404
11.110000000000001	0.23909336868201986	0.04650304052010484	0.007572586641996995
11.16	0.26062788618677524	0.04739073616973736	0.007872535978789242
11.21	0.28484326668321996	0.048313973513525094	0.008201042689535143
11.26	0.3120957590155142	0.0492744925719204	0.008561369390783365
11.31	0.3427668604113033	0.05027414297460113	0.008957281922172298
11.360000000000001	0.37724756549316535	0.051314892112571994	0.009393143291475494
11.41	0.4159094170585579	0.052398833994598895	0.00987402875742977
11.46	0.4590558885456712	0.05352819887659745	0.010405867621006256
11.51	0.5068461822914284	0.054705363739983415	0.01099561899332874
11.56	0.5591835147468038	0.05593286370324899	0.011651491096242785
11.610000000000001	0.6155636987507442	0.057213404460245705	0.012383216761463142
11.66	0.674890982520927	0.05854987584895907	0.013202402060130534
11.71	0.7352906966415083	0.05994536666608847	0.014122970902169562
11.76	0.7939829355191956	0.06140318085563103	0.015161736708233627
11.81	0.8473179067500936	0.06292685521410787	0.01633914393827487
11.860000000000001	0.8910826996089038	0.06452017877121916	0.01768023895759638
11.91	0.9211292980880433	0.06618721402280972	0.019215953866392493
11.96	0.9342265368301504	0.06793232021328517	0.020984822262306985
12.01	0.9288632924869229	0.06976017888730386	0.0230352983008091
12.06	0.9056626835794218	0.0716758219559759	0.02542892911555584
12.110000000000001	0.8672086906761399	0.0736846625512264	0.02824475045454501
12.16	0.8173699531683417	0.07579252897377861	0.03158546019425548
12.21	0.7604269973527302	0.07800570207575762	0.035586213203960264
12.26	0.700326106792833	0.0803309564585777	0.04042733766492808
12.31	0.6402352162767917	0.08277560591100531	0.04635300138238139
12.360000000000001	0.5824051233902803	0.08534755356146465	0.05369902259911204
12.41	0.5282410681644467	0.08805534727322953	0.06293487178961116
12.46	0.47847441380308325	0.09090824087149454	0.07472776089951783
12.51	0.4333536763871759	0.09391626185776951	0.09004071865112331
12.56	0.39281181914588437	0.09709028633983663	0.1102806788257859
12.610000000000001	0.35659482265955866	0.1004421219847021	0.13751074242351657
12.66	0.3243521418278319	0.1039845998873526	0.17470804232376738
12.71	0.29569603984054477	0.10773167633909486	0.2258986767317385
12.76	0.27023800742369114	0.11169854557468613	0.2954840124944813
12.81	0.24760943658170717	0.11590176467532794	0.38475264634814493
12.860000000000001	0.22747203516454137	0.12035939190184679	0.48234711393403956
12.91	0.20952186916437984	0.125091139824252	0.5530832736750775
12.96	0.19348964663728704	0.13011854469351	0.5542108065995262
13.01	0.17913893220813315	0.1354651535587313	0.48490734718910794
13.06	0.16626334569581205	0.14115673065405465	0.38742778569777586
13.110000000000001	0.15468337845157137	0.14722148454438042	0.29763874971155385
13.16	0.14424319164333765	0.15369031740040912	0.227462243966065
13.21	0.13480759241966425	0.1605970975331821	0.1758000566672047
13.26	0.12625928149772306	0.16797895590476292	0.13826549345921452
13.31	0.11849640536543536	0.17587660667425647	0.11080214444150692
13.360000000000001	0.11143041221984047	0.18433469084182513	0.09040140131566529
13.41	0.10498419281140513	0.19340214058950886	0.07497665256932504
13.46	0.09909047906752495	0.2031325598155768	0.06310496615394567
13.51	0.09369047068568392	0.21358461339202384	0.05381272679296725
13.56	0.0887326603251847	0.2248224135447406	0.04642573589949116
13.610000000000001	0.08417183007551865	0.23691588607530198	0.0404698740638938
13.66	0.07996819464327401	0.24994109141470403	0.03560618921697572
13.71	0.07608666966303074	0.2639804650953412	0.03158836949987681
13.76	0.07249624641848564	0.2791229283741728	0.0282345973212696
13.81	0.0691694569159057	0.2954638015152723	0.02540866759764363
13.860000000000001	0.0660819156229362	0.3131044285963673	0.023007131273655772
13.91	0.06321192625883465	0.3321513925475746	0.02095040801875613
13.96	0.06054014380960893	0.3527151614892572	0.019176550868957275
14.01	0.058049283468072144	0.3749079617841363	0.017636808620902573
14.06	0.055723869493993675	0.39884062004388604	0.016292424531134452
14.110000000000001	0.05355001808356636	0.42461805806093084	0.015112297116140363
14.16	0.05151524925883458	0.4523330670708043	0.014071250166576975
14.21	0.049608323562407	0.4820579421106618	0.013148738751662933
14.26	0.04781909999347226	0.5138335428635589	0.012327871004133394
14.31	0.046138412167524234	0.5476553947865597	0.011594661221999807
14.360000000000001	0.04455796014112514	0.5834565977754291	0.010937454233297655
14.41	0.043070215728699575	0.6210876272375447	0.010346477843301867
14.46	0.041668339462778974	0.6602936603597859	0.009813491983963642
14.51	0.0403461076223097	0.7006908956898333	0.009331511529934318
14.56	0.039097847984013626	0.7417444708814798	0.008894585709129694
14.610000000000001	0.03791838314634087	0.7827519382009617	0.008497621340754187
14.66	0.036802980440105035	0.8228375823782477	0.00813624027113105
14.71	0.03574730757930144	0.8609636966879928	0.007806663685040457
14.76	0.034747393323927796	0.8959646098109767	0.0075056176818325895
14.81	0.03379959252721402	0.9266070818404852	0.007230255785643087
14.860000000000001	0.032900555025344745	0.9516762759784844	0.0069780950238619655
14.91	0.03204719790085516	0.9700802407761848	0.006746962940642999
14.96	0.031236680713373967	0.9809591673796004	0.006534953472508796
15.01	0.030466383344898203	0.9837809890209882	0.0063403900444598
15.06	0.02973388615269778	0.9784045784472961	0.006161794579241717
15.110000000000001	0.029036952162408838	0.9650970227640094	0.005997861373025296
15.16	0.02837351106785411	0.9445011366779479	0.0058474349951361535
15.21	0.0277416448334396	0.917560381165161	0.005709491530676145
15.26	0.027139574720301696	0.885416908512972	0.005583122612721765
15.31	0.02656564957930527	0.8493019599913662	0.005467521792705733
15.360000000000001	0.026018335273005715	0.8104359592601338	0.005361972879261068
15.41	0.025496205105196932	0.7699500528992717	0.005265839941579655
15.46	0.02499793115104036	0.7288340801083961	0.00517855872656678
15.51	0.024522276393288255	0.6879101561518765	0.005099629282361856
15.56	0.02406808758104533	0.6478273417605845	0.005028609616171364
15.610000000000001	0.02363428873707029	0.6090713363536027	0.004965110243416569
15.66	0.02321987524798728	0.5719832467888036	0.004908789509186631
15.71	0.022823908479115976	0.5367825316164135	0.004859349582904041
15.76	0.022445510862077918	0.503590594395148	0.0048165330437440245
15.81	0.022083861409006915	0.47245280438339343	0.004780119988337873
15.860000000000001	0.021738191612189105	0.4433577692383653	0.004749925604145378
15.91	0.021407781692365502	0.41625342603279447	0.004725798162019428
15.96	0.021091957162826247	0.3910599862223596	0.004707617390249553
16.01	0.02079008567987152	0.3676800298586032	0.004695293200043007
16.060000000000002	0.020501574153266807	0.34600615918260913	0.0046887647392226265
16.110000000000003	0.020225866093029836	0.3259266458370557	0.0046879997570925406
16.160000000000004	0.019962439171293558	0.3073294791166811	0.004692994269125557
16.21	0.019710802980129206	0.2901051716646552	0.004703772515519662
16.26	0.019470496968121222	0.27414862031025305	0.004720387212903351
16.310000000000002	0.01924108854018657	0.25936026260732425	0.004742920103683489
16.360000000000003	0.01902217130665025	0.2456467186347344	0.004771482812865307
16.410000000000004	0.0188133634689447	0.2329210644568776	0.004806218027779357
16.46	0.018614306330520976	0.22110284840580174	0.004847301022180405
16.51	0.018424662922644556	0.21011793332416112	0.004894941552811959
16.560000000000002	0.018244116735731862	0.19989822606331192	0.004949386163954337
16.610000000000003	0.018072370547758038	0.19038133877041064	0.005010920943923007
16.660000000000004	0.01790914534206296	0.1815102138084627	0.005079874787228228
16.71	0.01775417930759011	0.17323273465641648	0.005156623227473446
16.76	0.017607226915240467	0.16550133810530443	0.005241592919454477
16.810000000000002	0.017468058064602176	0.15827263791589935	0.005335266864810152
16.860000000000003	0.017336457295843224	0.15150706637214068	0.005438190494571203
16.910000000000004	0.017212223062030373	0.1451685374951343	0.005550978744805814
16.96	0.01709516705757059	0.13922413380073637	0.005674324289208035
17.01	0.016985113598862275	0.1336438171816863	0.005809007126105186
17.060000000000002	0.016881899053602937	0.1284001636166132	0.005955905758472634
17.110000000000003	0.016785371315524236	0.12346812083585447	0.0061160102560558205
17.160000000000004	0.016695389321624	0.11882478772132653	0.0062904375510632994
17.21	0.016611822609237218	0.11444921402028681	0.006480449396272577
17.26	0.016534550910537592	0.11032221886391243	0.00668747351088052
17.310000000000002	0.016463463782291972	0.10642622656672455	0.006913128560370539
17.360000000000003	0.016398460268900454	0.1027451182172579	0.0071592537690605765
17.410000000000004	0.016339448596952983	0.09926409763613676	0.0074279441570681394
17.46	0.016286345899712618	0.09596957036220462	0.007721592639439883
17.51	0.01623907797010664	0.09284903442163496	0.008042940540518066
17.560000000000002	0.01619757904096342	0.08989098173292703	0.00839513848329217
17.610000000000003	0.01616179159138137	0.08708480909814213	0.008781820141384287
17.660000000000004	0.016131666178255975	0.08442073782502985	0.00920719203123952
17.71	0.016107161292122602	0.08188974111407576	0.00967614343020929
17.76	0.01608824323659861	0.07948347842804941	0.010194381710515161
17.810000000000002	0.016074886030828513	0.07719423613889669	0.010768599988781031
17.860000000000003	0.016067071334451583	0.07501487381764807	0.01140668616032584
17.910000000000004	0.016064788394723577	0.07293877559758594	0.012117985337070572
17.96	0.01606803401553373	0.0709598060994499	0.01291363175547757
18.01	0.016076812548165464	0.0690722704603319	0.013806971829482612
18.060000000000002	0.01609113590375595	0.06727087805553088	0.014814107875408697
18.110000000000003	0.016111023587515486	0.06555070954540909	0.015954603149277526
18.160000000000004	0.016136502754874413	0.06390718691765133	0.017252404748824383
18.21	0.016167608289832734	0.06233604622967675	0.018737063994255655
18.26	0.016204382905897805	0.0608333127866736	0.020445367759745557
18.310000000000002	0.01624687727010795	0.05939527851818574	0.02242354461681865
18.360000000000003	0.01629515015075592	0.058018481340719755	0.02473028572380948
18.410000000000004	0.016349268589548167	0.05669968631574188	0.027440936978691433
18.46	0.016409308099060996	0.05543586843200551	0.030653400422939427
18.51	0.01647535288648939	0.05422419685861135	0.03449656990352988
18.560000000000002	0.016547496104823575	0.05306202053081364	0.03914258727900302
18.610000000000003	0.01662584013273934	0.05194685494451279	0.044824958253440114
18.660000000000004	0.016710496884646403	0.050876370047831854	0.05186581207608402
18.71	0.016801588152511274	0.04984837912931118	0.06071766764950735
18.76	0.016899245981254092	0.04886082861219727	0.07202853671186918
18.810000000000002	0.017003613079717605	0.047911788673228844	0.08674486292858515
18.860000000000003	0.017114843269421132	0.04699944461227959	0.10627541430844063
18.910000000000004	0.017233101973545713	0.0461220889063762	0.1327494797327048
18.96	0.01735856674884896	0.04527811388800563	0.16940196604230412
19.01	0.017491427863486494	0.044466004993376024	0.22104585842883923
19.060000000000002	0.017631888924016893	0.0436843345314468	0.29421361746993624
19.110000000000003	0.0177801675551995	0.04293175592918091	0.39514133291198683
19.160000000000004	0.01793649613655673	0.04220699841262988	0.5203846076048286
19.210000000000004	0.018101122600071635	0.04150886208721393	0.6356631827228219
19.26	0.018274311293830142	0.040836213383924395	0.6728863395362459
19.310000000000002	0.018456343916902485	0.04018798084121805	0.6021127903666568
19.360000000000003	0.018647520531291574	0.039563151195111744	0.47691623075949136
19.410000000000004	0.01884816065736851	0.038960765752449646	0.3580322855394106
19.460000000000004	0.01905860445986848	0.03837991702455957	0.26681968266310785
19.51	0.019279214032247114	0.03781974560051552	0.2016578110989262
19.560000000000002	0.01951037478800168	0.03727943724106199	0.15568497312942955
19.610000000000003	0.019752496968457964	0.03675822017589599	0.12289136633204517
19.660000000000004	0.020006017277519904	0.03625536258850009	0.09904102549437092
19.710000000000004	0.02027140065498931	0.03577017027407805	0.08131994571281569
19.76	0.020549142201303407	0.035301984457370164	0.06787612040328662
19.810000000000002	0.02083976926792201	0.03485017975824177	0.057478835342052816
19.860000000000003	0.02114384372914559	0.03441416229395656	0.049296207284876103
19.910000000000004	0.02146196445288135	0.033993367907959836	0.04275490380156478
19.960000000000004	0.021794769989820037	0.03358726051584595	0.03745194537746779
20.01	0.02214294150267264	0.0331953305599384	0.03309868932934062
20.060000000000002	0.022507205959575505	0.03281709356461506	0.029484693591668523
20.110000000000003	0.022888339618537635	0.03245208878513934	0.02645398974352638
20.160000000000004	0.023287171832929377	0.032099877943341786	0.023889219790250327
20.210000000000004	0.023704589211532037	0.031760044044023876	0.021700841250668103
20.26	0.024141540170656627	0.031432190266439085	0.019819655989461678
20.310000000000002	0.024599039920349623	0.03111593892564901	0.01819155621737033
20.360000000000003	0.025078175931821534	0.03081093049895756	0.016773773958839253
20.410000000000004	0.02558011393904617	0.030516822712996054	0.015532166044766916
20.460000000000004	0.026106104534083865	0.030233289687371583	0.014439222904627078
20.51	0.026657490423212468	0.029960021131104724	0.013472590320062955
20.560000000000002	0.02723571441953477	0.029696721588366497	0.012613959468510435
20.610000000000003	0.027842328257544076	0.029443109730288235	0.011848224625984293
20.660000000000004	0.02847900232635573	0.029198917689859452	0.011162837627341295
20.710000000000004	0.029147536431186196	0.02896389043715179	0.010547308520745338
20.76	0.029849871707434892	0.02873778519230996	0.009992815944235857
20.810000000000002	0.0305881038287223	0.028520370873940992	0.009491900632736392
20.860000000000003	0.03136449766981554	0.028311427580705397	0.009038222470637779
20.910000000000004	0.03218150360797115	0.028110746104074928	0.008626366527459853
20.960000000000004	0.03304177567234228	0.027918127470369487	0.008251687150664063
21.01	0.033948191781360264	0.027733382510321813	0.007910181848158207
21.060000000000002	0.0349038763430917	0.02755633145454661	0.00759838865417765
21.110000000000003	0.03591222553438417	0.027386803553406294	0.007313302131434523
21.160000000000004	0.036976935622123445	0.02722463671987453	0.00705230425704922
21.210000000000004	0.038102034745359545	0.02706967719409974	0.006813107267294953
21.26	0.03929191864185952	0.026921779228463498	0.006593706166385065
21.310000000000002	0.04055139087852998	0.026780804792015406	0.006392339087848155
21.360000000000003	0.0418857082341829	0.02664662329324745	0.006207454070177711
21.410000000000004	0.04330063198779645	0.026519111320244357	0.006037681098371221
21.460000000000004	0.0448024859886735	0.026398152397318096	0.005881808489622855
21.51	0.04639822253036359	0.026283636757298615	0.0057387628796485984
21.560000000000002	0.048095497222123196	0.026175461128714814	0.005607592207045757
21.610000000000003	0.049902754255288326	0.026073528537155426	0.005487451205123096
21.660000000000004	0.051829323703401924	0.0259777481201546	0.005377589000173156
21.710000000000004	0.05388553278184139	0.025888034954995698	0.00527733848707672
21.76	0.05608283333401971	0.02580430989887433	0.005186107211183419
21.810000000000002	0.05843394821791769	0.025726499440906225	0.005103369532505748
21.860000000000003	0.06095303975168512	0.025654535565507352	0.005028659886651512
21.910000000000004	0.06365590395603078	0.025588355626712234	0.004961566988365991
21.960000000000004	0.06656019502246442	0.025527902233035582	0.004901728849446953
22.01	0.06968568526220678	0.02547312314251596	0.004848828504225584
22.060000000000002	0.07305456677611369	0.025423971167616088	0.0048025903536483994
22.110000000000003	0.07669180226081634	0.02538040408968436	0.00476277705393975
22.160000000000004	0.08062553376342241	0.02534238458271566	0.00472918688843516
22.210000000000004	0.08488755985257021	0.02530988014617673	0.004701651571901153
22.26	0.08951389362414296	0.025282863046692146	0.0046800344458699334
22.310000000000002	0.09454541623945854	0.025261310268412936	0.004664229031519271
22.360000000000003	0.10002864332575882	0.025245203471918123	0.00465415791367491
22.410000000000004	0.10601662455416339	0.025234528961524602	0.004649771935818684
22.460000000000004	0.11257000000524132	0.025229277660906962	0.004651049691735895
22.51	0.11975824041305255	0.02522944509695383	0.004657997304794036
22.560000000000002	0.12766110178136492	0.025235031391812573	0.004670648490959654
22.610000000000003	0.13637032769160634	0.025246041263097888	0.0046890649066701155
22.660000000000004	0.1459916339803352	0.025262484032265393	0.004713336787717512
22.710000000000004	0.15664700882483715	0.02528437364117526	0.00474358389050855
22.76	0.16847735407542117	0.02531172867689562	0.004779956752579854
22.810000000000002	0.18164547669855777	0.02534457240482034	0.004822638295227466
22.860000000000003	0.19633940562853944	0.025382932810201316	0.004871845797723736
22.910000000000004	0.21277594830188604	0.025426842648220614	0.004927833280043725
22.960000000000004	0.23120429563539224	0.025476339502753933	0.004990894339536581
23.01	0.2519093080428208	0.0255314658540047	0.005061365496830699
23.060000000000002	0.2752138291749263	0.025592269155214516	0.00513963011778805
23.110000000000003	0.3014789223541919	0.02565880191868553	0.005226122991925448
23.160000000000004	0.33110023194575877	0.025731121811379126	0.005321335663898786
23.210000000000004	0.36449764898168807	0.02580929176038722	0.0054258226340160145
23.26	0.40209402917304166	0.02589338006860417	0.005540208567075768
23.310000000000002	0.4442768751624431	0.02598346054096141	0.005665196677087878
23.360000000000003	0.4913348965882354	0.02607961262162274	0.005801578489837347
23.410000000000004	0.5433599901582187	0.02618192154257543	0.00595024522735334
23.460000000000004	0.6001062565520454	0.02629047848409257	0.006112201110112399
23.51	0.6608045638877099	0.02640538074758291	0.006288578936772918
23.560000000000002	0.7239487323664185	0.026526731941390325	0.006480658380671833
23.610000000000003	0.7871017823720009	0.026654642180150574	0.0066898875414494055
23.660000000000004	0.8468147685992616	0.026789228298365733	0.006917908414531937
23.710000000000004	0.8987855788856194	0.026930614078907105	0.007166587098043208
23.76	0.938366554947965	0.02707893049721779	0.007438049755610261
23.810000000000002	0.9614122406488901	0.02723431598204452	0.007734725607206395
23.860000000000003	0.9652553158124297	0.027396916693596483	0.008059398545655301
23.910000000000004	0.9494320682188842	0.02756688682009655	0.008415269396653447
23.960000000000004	0.9158158604888592	0.027744388893767395	0.008806031386298959
24.01	0.8680912499226838	0.02792959412737542	0.009235962094740695
24.060000000000002	0.8108262310419602	0.028122682772542002	0.00971003611644121
24.110000000000003	0.7485378266427446	0.02832384450112602	0.010234063898393807
24.160000000000004	0.6850416921574285	0.028533278811082276	0.010814863902097563
24.210000000000004	0.6231672020014523	0.028751195458309283	0.01146047749561128
24.26	0.5647615612592134	0.028977814916117325	0.012180439060885968
24.310000000000002	0.5108534415358864	0.02921336886407577	0.01298611803465194
24.360000000000003	0.4618670650930034	0.029458100708134417	0.013891155479108049
24.410000000000004	0.4178219775194786	0.029712266134063813	0.01491202602692199
24.460000000000004	0.3784917472532131	0.029976133696420073	0.016068767748895513
24.51	0.3435178346482094	0.030249985445413397	0.017385939296784638
24.560000000000002	0.3124852785171336	0.03053411759425123	0.018893888104240423
24.610000000000003	0.28496967954602953	0.030828841229729037	0.020630449420285253
24.660000000000004	0.26056424424572944	0.031134483069069418	0.02264324972178702
24.710000000000004	0.2388937595883473	0.03145138626624872	0.024992869586925377
24.76	0.21962041911084956	0.03177991127131809	0.02775724668864912
24.810000000000002	0.20244482430617544	0.03212043674651052	0.031037896155731198
24.860000000000003	0.18710431106045602	0.03247336054324208	0.034968838546566745
24.910000000000004	0.1733699411020382	0.032839100744453474	0.03972963264595743
24.960000000000004	0.1610429632969051	0.0332180967771142	0.04556474540466378
25.01	0.14995120719657873	0.033610810600116926	0.052812888493143244
25.060000000000002	0.13994565806555678	0.034017727973234	0.0619523167670375
25.110000000000003	0.130897333467686	0.03443935981329591	0.0736721076998625
25.160000000000004	0.12269450569037378	0.03487624364428304	0.08898619816499662
25.210000000000004	0.1152402716634	0.035328945148603526	0.10941770185100078
25.26	0.10845044962645493	0.03579805982747099	0.13729522966973334
25.310000000000002	0.10225177143533773	0.036284214778995016	0.17620827933484712
25.360000000000003	0.09658033598513636	0.03678807060336396	0.23159851861373085
25.410000000000004	0.0913802896561047	0.03731032344534917	0.31103736345752153
25.460000000000004	0.08660270208136073	0.037851707185281136	0.42202960312447096
25.51	0.08220460879280198	0.03841299579067323	0.5607715305969267
25.560000000000002	0.07814819579493909	0.03899500584179042	0.6859850038079853
25.610000000000003	0.07440010450478003	0.03959859924569849	0.7174582737968056
25.660000000000004	0.07093083861048802	0.040224686154692074	0.6283071207345325
25.710000000000004	0.06771425717256804	0.040874228106509584	0.487664169629688
25.76	0.06472714070590106	0.04154824140539877	0.3610451750132773
25.810000000000002	0.06194881905544663	0.042247800764940946	0.26686129562243505
25.860000000000003	0.05936085164411757	0.04297404323556586	0.20077108105788066
25.910000000000004	0.05694675216426332	0.043728172441945025	0.15462339837936226
25.960000000000004	0.0546917510411916	0.04451146315793302	0.12190321668511848
26.01	0.052582590052402095	0.04532526624949571	0.09819063747729784
26.060000000000002	0.050607344370669216	0.046171014019117135	0.08060864502471356
26.110000000000003	0.048755268039789926	0.047050225988583015	0.06728637901525616
26.160000000000004	0.04701665951197372	0.0479645151608127	0.05698989503198005
26.210000000000004	0.04538274439526769	0.04891559480560835	0.048889171446858934
26.26	0.0438455729947862	0.04990528581886907	0.042413998323764454
26.310000000000002	0.042397930596748484	0.05093552471001006	0.03716445620711259
26.360000000000003	0.04103325875117509	0.052008372278133756	0.03285451103648582
26.410000000000004	0.03974558606719983	0.053126023043960365	0.029275825805074627
26.460000000000004	0.03852946725241436	0.05429081551173281	0.0262740910232108
26.51	0.03737992931119852	0.055505243343375525	0.02373324377317492
26.560000000000002	0.03629242397212703	0.056771967536172765	0.021564750431144218
26.610000000000003	0.03526278554595959	0.05809382970529726	0.019700200173741744
26.660000000000004	0.03428719352719174	0.059473866583767965	0.018086102092136187
26.710000000000004	0.03336213934693635	0.06091532586500022	0.016680174079873253
26.76	0.0324843967656041	0.06242168352720772	0.015448657894913924
26.810000000000002	0.031650995462730876	0.06399666279469557	0.01436435080117681
26.860000000000003	0.030859197440176293	0.06564425490875302	0.013405144690149582
26.910000000000004	0.030106475905337403	0.06736874190066594	0.012552929361647236
26.960000000000004	0.029390496344307432	0.06917472158154801	0.01179276035708015
27.01	0.02870909953209472	0.07106713498853649	0.011112221211308303
27.060000000000002	0.028060286259069745	0.07305129655473583	0.01050093013256654
27.110000000000003	0.027442203580444063	0.0751329273014372	0.009950155065286362
27.160000000000004	0.02685313241948756	0.07731819138598285	0.009452510862926495
27.210000000000004	0.02629147637587989	0.07961373637758501	0.009001719224714237
27.26	0.025755751608541502	0.0820267376768389	0.008592417013398265
27.310000000000002	0.02524457767788635	0.08456494754307593	0.008220002163816615
27.360000000000003	0.024756669246015186	0.08723674924747114	0.007880509017925934
27.410000000000004	0.024290828545198928	0.09005121692941985	0.007570506858714047
27.460000000000004	0.02384593853534382	0.09301818179946642	0.007287016856339926
27.51	0.02342095668016343	0.09614830540435512	0.007027443720680621
27.560000000000002	0.02301490927970693	0.09945316074866212	0.006789519171526323
27.610000000000003	0.022626886303839973	0.10294532215295167	0.006571254959903343
27.660000000000004	0.02225603667737974	0.10663846482002332	0.0063709036512164
27.710000000000004	0.02190156397296302	0.11054747517765855	0.006186925749350276
27.76	0.021562722472458974	0.11468857316675653	0.006017962027161495
27.810000000000002	0.02123881356192155	0.11907944774510745	0.005862810152614282
27.860000000000003	0.020929182428771	0.12373940697529541	0.005720404875819172
27.910000000000004	0.020633215033163666	0.1286895441541766	0.005589801181419479
27.960000000000004	0.02035033532841248	0.13395292151213112	0.005470159921436013
28.01	0.020080002707887377	0.13955477305035804	0.005360735532127212
28.060000000000002	0.019821709658119906	0.14552272807565816	0.005260865509475766
28.110000000000003	0.019574979599864987	0.15188705690988863	0.005169961375272852
28.160000000000004	0.019339364900690343	0.15868094006075142	0.005087500912306063
28.210000000000004	0.019114445044281968	0.1659407617944684	0.005013021485094788
28.26	0.018899824943098463	0.17370642848473491	0.004946114293695403
28.310000000000002	0.01869513338230319	0.18202171123781308	0.004886419433691099
28.360000000000003	0.018500021584058952	0.1909346109929579	0.004833621656664698
28.410000000000004	0.01831416188231063	0.2004977424113964	0.004787446743089159
28.460000000000004	0.018137246499114232	0.21076873018486394	0.0047476584143457705
28.51	0.017968986414408448	0.2218106076374466	0.004714055723044512
28.560000000000002	0.01780911032188192	0.23369220229756935	0.004686470871424232
28.610000000000003	0.017657363664268157	0.2464884860095488	0.0046647674167149605
28.660000000000004	0.01751350774201629	0.260280857537324	0.004648838830251981
28.710000000000004	0.017377318889839878	0.2751573127406906	0.004638607384092582
28.76	0.017248587716150267	0.29121244037372107	0.004634023345112463
28.810000000000002	0.01712711840083483	0.30854715931898363	0.004635064462233283
28.860000000000003	0.017012728047255756	0.32726808449406725	0.004641735737716911
28.910000000000004	0.016905246084719994	0.3474863726614147	0.00465406947850044
28.960000000000004	0.01680451371801474	0.369315855168708	0.004672125628477541
29.01	0.016710383420913518	0.3928702122835498	0.004695992387586596
29.060000000000002	0.016622718470846218	0.41825888492646474	0.004725787128679472
29.110000000000003	0.016541392522185443	0.44558135883579186	0.004761657628555035
29.160000000000004	0.016466289215843904	0.47491940292899215	0.004803783635400414
29.210000000000004	0.016397301823097392	0.5063268146968701	0.004852378801357921
29.26	0.016334332921752678	0.5398162482866216	0.004907693016219964
29.310000000000002	0.016277294102967816	0.575342816490208	0.0049700151865732095
29.360000000000003	0.016226105707207977	0.6127844220520675	0.005039676514333478
29.410000000000004	0.016180696587983323	0.651919253844961	0.005117054339859242
29.460000000000004	0.01614100390216733	0.6924016450091287	0.00520257662809386
29.51	0.01610697292583832	0.7337385675400523	0.005296727191951357
29.560000000000002	0.016078556894721423	0.7752703844052273	0.005400051766023187
29.610000000000003	0.016055716868436726	0.8161609005918142	0.005513165066390874
29.660000000000004	0.016038421617881323	0.8554028399968948	0.005636758999818262
29.710000000000004	0.0160266475351904	0.8918449928348497	0.005771612219044043
29.76	0.016020378565835353	0.9242456859433613	0.005918601261801728
29.810000000000002	0.016019606162526307	0.9513533765195782	0.006078713561462779
29.860000000000003	0.01602432926069417	0.9720091611472907	0.0062530626792801835
29.910000000000004	0.016034554275432805	0.9852589958249698	0.006442906185254736
29.960000000000004	0.016050295119885913	0.9904576855132421	0.0066496667107407885
30.01	0.01607157324516886	0.9873448519458865	0.006874956816381775
30.060000000000002	0.01609841770202019	0.9760768416319204	0.007120608470804269
30.110000000000003	0.01613086522448436	0.9572074832987592	0.007388708127917854
30.160000000000004	0.01616896033603644	0.9316219947524303	0.007681638635917398
30.210000000000004	0.016212755478670862	0.9004382383134218	0.008002129525524196
30.26	0.016262311165593193	0.8648947249984722	0.008353317630680108
30.310000000000002	0.016317696158273307	0.826244236617163	0.008738820521710393
30.360000000000003	0.016378987668745838	0.7856669412659407	0.009162825919757199
30.410000000000004	0.016446271588176162	0.7442099541587303	0.009630201168351782
30.460000000000004	0.016519642742851386	0.7027538806708282	0.010146628041555611
30.51	0.01659920517890587	0.6620024363780636	0.010718769777845721
30.560000000000002	0.01668507247725045	0.6224891114578112	0.011354479400024722
30.610000000000003	0.016777368100346808	0.5845946024953285	0.012063061335713407
30.660000000000004	0.016876225772652444	0.548569643502082	0.012855602410712569
30.710000000000004	0.016981789896762505	0.514559251735055	0.013745393916249408
30.76	0.017094216007489026	0.48262579502852027	0.014748474341344681
30.810000000000002	0.01721367126635452	0.4527694416597352	0.01588433354533973
30.860000000000003	0.01734033499923101	0.4249453938997365	0.01717683518560153
30.910000000000004	0.01747439928013478	0.3990778519065992	0.018655437509430207
30.960000000000004	0.017616069564492007	0.3750709666715544	0.02035682689915106
31.01	0.017765565375523443	0.3528171879367859	0.022327129720535077
31.060000000000002	0.017923121047763512	0.332203454754244	0.024624945524860015
31.110000000000003	0.01808898653213066	0.3131156573997516	0.027325563913119494
31.160000000000004	0.018263428267411272	0.2954417502746107	0.030526913941176046
31.210000000000004	0.018446730123505013	0.279073835414806	0.034358091881693205
31.26	0.018639194422323653	0.2639094762990205	0.038991794167321084
31.310000000000002	0.018841143042828547	0.24985244739748147	0.04466277540324268
31.360000000000003	0.01905291861735617	0.2368130785901951	0.05169578102612599
31.410000000000004	0.01927488582711323	0.22470831556014587	0.060548665524228086
31.460000000000004	0.01950743280553787	0.21346158691197378	0.07188028477347747
31.51	0.019750972659127626	0.2030025450393051	0.08665936676114022
31.560000000000002	0.020005945116345403	0.1932667295237276	0.10634144643130623
31.610000000000003	0.020272818316334124	0.18419518801876264	0.13315671651214675
31.660000000000004	0.020552090750430855	0.1757340792105753	0.1705644274867835
31.710000000000004	0.02084429337086464	0.16783427476904347	0.2238883813169635
31.76	0.021149991882598213	0.1604509715730612	0.3008214474166048
31.810000000000002	0.02146978923602429	0.15354332141195332	0.410031455094846
31.860000000000003	0.02180432834020139	0.14707408244091297	0.5517258144359748
31.910000000000004	0.022154295018525536	0.1410092946038943	0.6912114120886897
31.960000000000004	0.022520421231227068	0.13531797980605945	0.744902760892435
32.01	0.022903488591879996	0.12997186664844168	0.6667025939094737
32.06	0.02330433220828111	0.12494513890294551	0.5211746011664705
32.11	0.023723844881621225	0.12021420651118254	0.38492454512344476
32.16	0.02416298170191444	0.11575749766594211	0.28282342033429203
32.21	0.024622765082221346	0.11155527042829315	0.21141421653803452
32.26	0.025104290279395734	0.10758944230868348	0.16186908164814065
32.31	0.025608731454970005	0.10384343627005961	0.1269745602633997
32.36	0.026137348336505845	0.10030204167547485	0.10184129124048241
32.41	0.02669149354736701	0.09695128878798992	0.08330613657785856
32.46	0.027272620681586562	0.09377833552725404	0.06932685721070667
32.51	0.02788229321046444	0.0907713652881976	0.058565761470532086
32.56	0.028522194318922063	0.08791949472827451	0.05012869091000215
32.61	0.0291941377827173	0.08521269052767118	0.043404810699674806
32.66	0.029900080012630184	0.08264169421992351	0.03796782792251971
32.71	0.03064213340899646	0.08019795427751455	0.033514177588209
32.76	0.0314225811898621	0.07787356471757619	0.029823608822560885
32.81	0.03224389387900888	0.07566120956676818	0.02673354814118609
32.86	0.033108747666647925	0.07355411259183033	0.024122091415418663
32.91	0.03402004488636182	0.07154599176338268	0.021896504360707184
32.96	0.03498093688758786	0.06963101797579054	0.019985307033712933
33.01	0.03599484962444062	0.06780377759562457	0.018332733281401496
33.06	0.037065512330069696	0.06605923845586403	0.01689479156663569
33.11	0.03819698970217469	0.06439271895306557	0.015636423396957127
33.16	0.03939371809132251	0.06279985994052419	0.014529425704837878
33.21	0.04066054626102568	0.06127659914252142	0.013550912643283251
33.26	0.04200278137932346	0.0598191478433723	0.012682163400831614
33.31	0.04342624100830943	0.05842396963056773	0.0119077497479012
33.36	0.04493731198383396	0.05708776099413195	0.011214868682824668
33.41	0.04654301722600773	0.05580743360469493	0.010592827116458056
33.46	0.04825109169669507	0.054580098110967916	0.01003264042609273
33.51	0.050070068928089975	0.05340304931355203	0.009526717118106091
33.56	0.05200937979325349	0.0522737525864996	0.009068609199118047
33.61	0.05407946548275161	0.05118983143101759	0.008652813117589735
33.66	0.05629190700067416	0.050149056057252374	0.008274609939066561
33.71	0.05865957390942363	0.04914933290045949	0.007929936191198698
33.76	0.061196795549230944	0.04818869498710878	0.007615278856260717
33.81	0.06391955855137854	0.04726529307474976	0.007327589505224698
33.86	0.0668457351726979	0.04637738749689123	0.007064213703044104
33.91	0.06999534782566415	0.04552334065078453	0.006822832671986807
33.96	0.07339087618962846	0.04470161007196227	0.006601414851728624
34.01	0.0770576144949241	0.04391074204472614	0.006398175494195262
34.06	0.08102408800686907	0.04314936570258423	0.0062115428161373595
34.11	0.08532253943837965	0.042416187576949094	0.006040129531220843
34.16	0.08998949802629023	0.04170998655627874	0.0058827088167436115
34.21	0.09506644635261279	0.04102960922135132	0.0057381939533762225
34.26	0.10060060270281129	0.04037396552548695	0.005605621021118536
34.31	0.10664583982967298	0.03974202479137794	0.005484134149669366
34.36	0.11326376438878169	0.03913281199873975	0.00537297291324117
34.41	0.1205249849018937	0.03854540433929799	0.005271461533551298
34.46	0.12851059961427072	0.037978928017717344	0.005178999614168292
34.51	0.1373139385228703	0.03743255527895826	0.005095054177573468
34.56	0.14704259523755667	0.03690550164424929	0.005019152815543243
34.61	0.15782078260252572	0.0363970233394144	0.004950877795578243
34.66	0.16979203847559793	0.03590641490068426	0.004889860992529802
34.71	0.18312229033483401	0.03543300694439591	0.004835779536423791
34.76	0.19800325232309313	0.034976164088131145	0.004788352085653285
34.81	0.21465606456942898	0.03453528301189223	0.0047473356499134565
34.86	0.23333497428366343	0.03410979064886569	0.004712522900060727
34.91	0.25433067375408963	0.03369914249618326	0.004683739912952646
34.96	0.27797261095960024	0.033302821036883354	0.004660844308644364
35.01	0.3046291152322508	0.03292033426498825	0.004643723745392158
35.06	0.3347034545545987	0.03255121430626693	0.004632294744999487
35.11	0.36862286990900517	0.03219501612785217	0.0046265018273574715
35.16	0.4068161363174436	0.031851316330421424	0.004626316938763131
35.21	0.4496732900507548	0.03151971201715099	0.004631739163910003
35.26	0.49747910807628404	0.03119981973410645	0.004642794716484792
35.31	0.55031058935107	0.03089127447715059	0.004659537208205804
35.36	0.6078900308910828	0.030593728760826885	0.004682048201037291
35.41	0.6693929147537927	0.030306851745031914	0.00471043805233918
35.46	0.7332288101660623	0.03003032841560507	0.00474484706800041
35.51	0.7968479043368308	0.029763858815259957	0.004785446984303323
35.56	0.8566715156007817	0.029507157321552305	0.004832442805537522
35.61	0.9082786167636033	0.02925995196882596	0.004886075031410428
35.66	0.9469548804668354	0.02902198381130776	0.004946622316302494
35.71	0.9685808587740296	0.028793006324730433	0.005014404611642978
35.76	0.9706234041654442	0.028572784844058494	0.005089786853443496
35.81	0.9528344478626857	0.028361096035067253	0.005173183269693381
35.86	0.9173228817207693	0.02815772739769158	0.0052650623973491606
35.91	0.86796303321788	0.027962476799213043	0.0053659529166052156
35.96	0.8094285821655514	0.02777515203549179	0.0054764504317159155
36.01	0.7462571486006734	0.027595570418581437	0.0055972253537314495
36.06	0.6822242672300536	0.027423558389184394	0.005729032072215887
36.11	0.6200893428286578	0.027258951152515993	0.00587271964174615
36.16	0.561624236301036	0.02710159233624836	0.006029244256523138
36.21	0.5077910289179914	0.026951333669301178	0.0061996838450556506
36.26	0.4589615737833465	0.026808034680335092	0.006385255189548025
36.31	0.4151174451863953	0.026671562414884428	0.006587334065137924
36.36	0.37600639298866806	0.026541791170145657	0.006807479007463083
36.41	0.34125332572081657	0.026418602246505597	0.007047459459671317
36.46	0.3104333393146675	0.026301883714963715	0.007309289230488789
36.51	0.28311657657664646	0.026191530199661684	0.007595266424675344
36.56	0.2588937047561685	0.026087442674794677	0.007908021301258391
36.61	0.2373887938289075	0.025989528275230656	0.008250573893713609
36.66	0.21826440374477593	0.025897700120216693	0.008626403717289505
36.71	0.20122210293959136	0.025811877149598605	0.009039534529553547
36.76	0.18600048805491312	0.02573198397202512	0.009494637952641353
36.81	0.17237198649799362	0.025657950724651105	0.009997160881278866
36.86	0.16013920589664768	0.025589712943893728	0.010553483089670615
36.91	0.1491312651780065	0.02552721144683363	0.011171113454313496
36.96	0.13920033810888066	0.025470392222889767	0.011858935930480093
37.01	0.13021851736107587	0.025419206335430024	0.012627520148093029
37.06	0.1220750356424184	0.025373609833013178	0.01348951665110637
37.11	0.11467384063938094	0.02533356366998867	0.014460164016331014
37.16	0.10793149995991316	0.02529903363621083	0.015557945281531675
37.21	0.10177540309292878	0.02526999029565249	0.01680544569016773
37.26	0.09614222475138566	0.025246408933732055	0.018230484865429827
37.31	0.09097661487505175	0.025228269513193895	0.01986762748529157
37.36	0.08623008326266275	0.025215556638409003	0.02176022257985887
37.41	0.08186005024409006	0.025208259527988008	0.02396319108539185
37.46	0.0778290384057132	0.025206371995624453	0.026546887871140724
37.51	0.0741039838329658	0.02520989243911076	0.029602530582010463
37.56	0.0706556484815946	0.02521882383749337	0.033249951073359485
37.61	0.06745811807540408	0.025233173756359747	0.03764885045509583
37.66	0.0644883723470765	0.025252954361271524	0.04301543769806074
37.71	0.06172591651151462	0.025278182439385493	0.04964750094333648
37.76	0.05915246462168018	0.025308879429326626	0.05796294769057554
37.81	0.05675166694326934	0.025345071459403488	0.06856026582530518
37.86	0.05450887473443683	0.025386789394280854	0.08231523808979035
37.91	0.05241093686503248	0.025434068890251283	0.10053815203550394
37.96	0.05044602358772766	0.025486950459272868	0.1252311346226936
38.01	0.048603473508121185	0.025545479541968348	0.15950277120692702
38.06	0.04687366041578276	0.025609706589808528	0.20818583913134678
38.11	0.045247877152948646	0.025679687156732637	0.27850814394114204
38.16	0.043718234128889435	0.02575548200048814	0.3796628494444497
38.21	0.04227757044973764	0.02583715719400437	0.5165814874375353
38.26	0.040919375937369364	0.025924784247147812	0.6675907187024037
38.31	0.0396377225664918	0.026018440239241252	0.7568032426161608
38.36	0.0384272040643339	0.02611820796276582	0.7109812080314755
38.410000000000004	0.037282882599002774	0.026224176078703667	0.5703862347078105
38.46	0.0362002416361074	0.026336439284019637	0.42362481896545273
38.51	0.03517514417330523	0.02645509849182408	0.30986853762183925
38.56	0.03420379567274543	0.02658026102480396	0.22983867999388724
38.61	0.03328271110517116	0.026712040822559367	0.17455192362160113
38.660000000000004	0.032408685599320454	0.0268505586635336	0.13590553386683848
38.71	0.03157876825841601	0.026995942402281488	0.10829299995891696
38.76	0.030790238763788058	0.027148327222878972	0.0880835764553149
38.81	0.030040586435602777	0.027307855909341087	0.07294564698153691
38.86	0.02932749146346241	0.027474679133983295	0.06136316099111569
38.910000000000004	0.02864880805648726	0.027648955764734615	0.05233050631516783
38.96	0.02800254929418188	0.02783085319248766	0.04516576994891246
39.01	0.027386873486759663	0.02802054767965777	0.03939630710183891
39.06	0.02680007187725164	0.028218224731211182	0.03468764667697185
39.11	0.02624055753820881	0.028424079489521494	0.030798488658058305
39.160000000000004	0.025706855333573538	0.02863831715451872	0.02755163612587861
39.21	0.025197592831739692	0.02886115343070921	0.02481483691043806
39.26	0.024711492069260675	0.029092815002765338	0.022487908714816398
39.31	0.024247362076382013	0.029333540041520088	0.02049392642800958
39.36	0.023804092085808734	0.029583578742342208	0.018773085293579874
39.410000000000004	0.02338064535507506	0.029843193898024086	0.017278358427450916
39.46	0.02297605354071926	0.030112661508483435	0.01597237794832987
39.51	0.0225894115693556	0.030392271429761614	0.014825163757518479
39.56	0.02221987295678091	0.030682328064999338	0.013812448226092988
39.61	0.021866645531574767	0.030983151100288434	0.01291442560841464
39.660000000000004	0.021528987524348373	0.03129507628852721	0.012114808084213492
39.71	0.021206203987937062	0.03161845628466683	0.01140010583937404
39.76	0.02089764351749006	0.03195366153600963	0.010759072686659899
39.81	0.020602695242658887	0.032301081231522186	0.01018227529296568
39.86	0.020320786066951924	0.03266112431445632	0.009661755614696066
39.910000000000004	0.020051378131876397	0.03303422056292849	0.009190764271037606
39.96	0.019793966485755946	0.033420821743499064	0.00876354837688491
40.01	0.019548076939127884	0.033821402843222256	0.00837518152826187
40.06	0.019313264090422742	0.034236463386101944	0.008021426666928871
40.11	0.01908910950723478	0.03466652884040446	0.007698624778458346
40.160000000000004	0.018875220049921627	0.03511215212383226	0.007403604028261501
40.21	0.018671226325558316	0.03557391521418305	0.007133605172898989
40.26	0.01847678126141592	0.03605243087378547	0.006886220012443901
40.31	0.018291558788168193	0.03654834449674216	0.006659340354186994
40.36	0.01811525262395232	0.037062336088819876	0.00645111549645116
40.410000000000004	0.017947575151243463	0.037595122390718536	0.0062599166556924326
40.46	0.017788256379252285	0.03814745915642328	0.006084307081083242
40.51	0.017637042985227107	0.03872014359942816	0.005923016851006266
40.56	0.017493697428656002	0.03931401702079847	0.005774921542120598
40.61	0.017357997132911605	0.0399299676343496	0.005639024116420003
40.660000000000004	0.017229733729382194	0.040568933605658455	0.005514439494438619
40.71	0.01710871235958321	0.041231906323217916	0.005400381380610174
40.76	0.016994751031156705	0.04191993392179663	0.005296150985202038
40.81	0.016887680024035272	0.04263412508001456	0.005201127350401846
40.86	0.016787341343390935	0.04337565311628944	0.005114759039252682
40.910000000000004	0.016693588216297413	0.044145760409691155	0.005036556987707148
40.96	0.016606284629318187	0.044945763174878854	0.00496608835405046
41.01	0.01652530490449367	0.045777056623216995	0.004902971227853848
41.06	0.016450533311437664	0.04664112054541279	0.004846870083662828
41.11	0.016381863713474287	0.047539525354626425	0.0047974918837550675
41.160000000000004	0.016319199245948216	0.04847393863300456	0.004754582750278234
41.21	0.016262452025029198	0.04944613222904696	0.004717925140507587
41.26	0.016211542885505626	0.0504579899581833	0.0046873354703380315
41.31	0.016166401146223915	0.05151151596445246	0.004662662140844267
41.36	0.016126964401982736	0.052608843807343375	0.004643783931132514
41.410000000000004	0.016093178340833198	0.053752246344730956	0.004630608728040799
41.46	0.016064996585870114	0.05494414649050537	0.004623072569746827
41.51	0.016042380560728303	0.05618712893406519	0.004621138986210029
41.56	0.01602529937811762	0.057483952918421136	0.004624798624774366
41.61	0.01601372975084835	0.05883756618436559	0.004634069154342952
41.660000000000004	0.016007655924910213	0.06025112020014035	0.004648995446442919
41.71	0.0160070696342779	0.0617279868094533	0.004669650036361379
41.76	0.016011970077222205	0.06327177644570421	0.004696133872480736
41.81	0.0160223639140118	0.06488635807709801	0.0047285773671084125
41.86	0.016038265285993888	0.06657588106617651	0.004767141767623082
41.910000000000004	0.016059695856147263	0.06834479914839574	0.004812020872803587
41.96	0.016086684871305455	0.0701978967580409	0.0048634431259430375
42.01	0.01611926924635387	0.07214031795625452	0.004921674123983865
42.06	0.01615749367081431	0.07417759824562388	0.004987019590677131
42.11	0.01620141073834075	0.07631569958896402	0.00505982887196222
42.160000000000004	0.01625108109976662	0.07856104898705311	0.005140499023724224
42.21	0.016306573640464197	0.08092058101151876	0.005229479576244294
42.26	0.016367965682902042	0.08340178473528968	0.005327278076535429
42.31	0.016435343215420152	0.08601275555445402	0.005434466530005555
42.36	0.01650880114838307	0.08876225245244146	0.005551688887322354
42.410000000000004	0.016588443599019714	0.0916597613205441	0.005679669751997801
42.46	0.01667438420642018	0.0947155650183831	0.005819224520354911
42.51	0.016766746478329955	0.09794082093400842	0.005971271209830651
42.56	0.01686566417156701	0.10134764688623128	0.006136844286110244
42.61	0.016971281708086	0.10494921630104026	0.006317110867076635
42.660000000000004	0.017083754628930525	0.10875986368904124	0.006513389765485882
42.71	0.017203250088547475	0.11279520155046403	0.00672717393717199
42.76	0.017329947392193474	0.11707224993628097	0.006960157033372217
42.81	0.017464038579441333	0.12160957999495295	0.007214264922221689
42.86	0.01760572905709873	0.12642747292924839	0.0074916932559062534
42.910000000000004	0.017755238285184553	0.1315480958688835	0.007794952430090388
42.96	0.017912800519975	0.1369956962217107	0.008126921629455561
43.01	0.018078665618532	0.14279681608343994	0.008490914102319653
43.06	0.018253099909571354	0.14898052824208782	0.008890756392169798
43.11	0.018436387136014636	0.15557869517852974	0.009330885020857587
43.160000000000004	0.01862882947510968	0.1626262521977972	0.009816465131276786
43.21	0.01883074864259961	0.1701615153706991	0.010353536945924726
43.26	0.01904248708808213	0.17822651424536046	0.010949197707652543
43.31	0.019264409289432165	0.18686734820002415	0.011611829218872556
43.36	0.019496903154975914	0.19613456371228843	0.01235138444211189
43.410000000000004	0.01974038154300744	0.20608354753035624	0.013179751240296009
43.46	0.019995283909245383	0.21677492750169425	0.0141112177656456
43.51	0.020262078093952068	0.22827496832036245	0.015163073062251934
43.56	0.02054126226168662	0.24065594327421327	0.016356389347886205
43.61	0.020833367008065852	0.2539964546680357	0.01771705104140721
43.660000000000004	0.021138957649471057	0.26838166428781696	0.019277122769503555
43.71	0.02145863671339496	0.2839033802199901	0.021076688811824083
43.76	0.021793046649090344	0.30065992655681656	0.023166356873316328
43.81	0.02214287278039302	0.31875569689196037	0.025610711261180953
43.86	0.022508846525078955	0.33830025989627477	0.028493143484011423
43.910000000000004	0.022891748907914997	0.35940684469230966	0.03192271373574602
43.96	0.023292414397724243	0.38218998479679706	0.03604405867059019
44.01	0.02371173510234913	0.406762042857282	0.04105195263314193
44.06	0.024150665359434862	0.4332282773239706	0.047213114678306606
44.11	0.02461022676552181	0.4616800535113007	0.05489952196333964
44.160000000000004	0.02509151369111656	0.4921857583418274	0.06464035456560581
44.21	0.02559569933530119	0.5247789726962145	0.07720464832364081
44.26	0.02612404238012988	0.5594435223616987	0.09373520956082211
44.31	0.026677894312693753	0.5960952175030964	0.11596815245177425
44.36	0.027258707491439323	0.6345604647945559	0.14659127890294127
44.410000000000004	0.027868044043266798	0.674552565186568	0.18980274039935233
44.46	0.02850758568932797	0.7156474477402157	0.25203794849153455
44.51	0.029179144610490884	0.7572618342106854	0.3422382152036272
44.56	0.02988467547843611	0.7986382610309624	0.4685972730748211
44.61	0.03062628879559044	0.8388426979994075	0.622728143420169
44.660000000000004	0.03140626570698475	0.8767811573367194	0.7470190448265228
44.71	0.03222707447005903	0.9112409598686716	0.7501138619241217
44.76	0.03309138879497365	0.9409595244359235	0.6292143749634661
44.81	0.03400210829871628	0.9647184146675194	0.4747233106185863
44.86	0.03496238135197436	0.9814535676850892	0.346801400394054
44.910000000000004	0.03597563063920965	0.9903659518090134	0.25520565602365936
44.96	0.03704558180070311	0.9910129626638758	0.1919859139466386
45.01	0.03817629558171263	0.9833619922978005	0.14812009492177794
45.06	0.0393722039798427	0.9677944573839833	0.11706385691648794
45.11	0.040638150958961866	0.9450593825560692	0.09453973135078816
45.160000000000004	0.041979438388686834	0.9161867599358557	0.07780902128315213
45.21	0.043401877975078475	0.88237854782924	0.06510389041690079
45.26	0.04491185007384057	0.8448971987655928	0.055261691204218893
45.31	0.04651637042561451	0.8049683284389058	0.047500779430462714
45.36	0.04822316602836047	0.7637077048758658	0.04128379820859665
45.410000000000004	0.050040761569601314	0.7220758014168821	0.036233352580237396
45.46	0.05197857808790217	0.6808576937925697	0.03207905741072013
45.51	0.05404704582608322	0.640662918765947	0.028623607541567626
45.56	0.056257733587635146	0.6019389034237923	0.025720586285001703
45.61	0.05862349732375307	0.5649920645593732	0.023259659615620095
45.660000000000004	0.061158651174902844	0.5300119293882969	0.02115650976131781
45.71	0.06387916478377671	0.4970950680454512	0.01934586888973233
45.76	0.06680289140519328	0.4662669133948341	0.01777661799903907
45.81	0.0699498321854848	0.43750053096284885	0.016408285519984647
45.86	0.073342442995727	0.41073207576779935	0.015208510048678358
45.910000000000004	0.07700599141038396	0.3858730820124923	0.014151177294933755
45.96	0.08096897285992119	0.3628199448076432	0.013215035210839332
46.01	0.08526359669049564	0.3414610354249611	0.012382652761473194
46.06	0.08992635487450663	0.321681894813497	0.011639628709723626
46.11	0.0949986884687346	0.30336891107405495	0.010973984400511163
46.160000000000004	0.10052776963793306	0.28641182925177366	0.010375693425245433
46.21	0.10656742015362464	0.27070538051268545	0.009836314145325901
46.26	0.11317919069867965	0.2561502602464322	0.009348700243734931
46.31	0.1204336289330276	0.24265363441686175	0.008906770996386518
46.36	0.1284117678373641	0.23012931161827366	0.008505327634448633
46.410000000000004	0.1372068688389326	0.2184976845029077	0.008139905560498031
46.46	0.14692645572191762	0.20768551760838624	0.007806654663308375
46.51	0.15769467375716764	0.1976256380005041	0.007502241808919303
46.56	0.16965500120166782	0.18825656943053146	0.007223770950822513
46.61	0.1829733229492423	0.17952213887442725	0.006968717327307447
46.660000000000004	0.1978413415757802	0.1713710755139737	0.006734872989861567
46.71	0.2144802379978557	0.16375661573382586	0.006520301498017402
46.76	0.23314438467388307	0.15663612298313845	0.006323300070143677
46.81	0.2541247313533921	0.14997072794799665	0.006142367830631817
46.86	0.27775118585199554	0.14372499206327372	0.005976179066903267
46.910000000000004	0.30439284134091127	0.13786659570250825	0.005823560623264488
46.96	0.33445417813150335	0.13236605122759096	0.005683472726768189
47.01	0.3683642981785714	0.127196440310544	0.005554992673308441
47.06	0.4065547529139905	0.12233317444923279	0.005437300908077183
47.11	0.44941960507521694	0.11775377730699868	0.005329669119214486
47.160000000000004	0.4972492855375121	0.1134376873540437	0.005231450031593577
47.21	0.5501284139397061	0.10936607923264716	0.0051420686427020084
47.26	0.6077889952019162	0.10552170227770868	0.005061014687261139
47.31	0.6694178798067326	0.10188873467611356	0.0049878361536737385
47.36	0.7334362108508455	0.09845265182667297	0.004922133705277443
47.410000000000004	0.7973029729718814	0.0952001075558581	0.004863555884009565
47.46	0.8574408872854485	0.09211882694494214	0.004811794994494765
47.51	0.9094176337995139	0.08919750962624834	0.004766583583569059
47.56	0.9484914239596748	0.08642574250637967	0.004727691444511798
47.61	0.9705009331824491	0.08379392097017554	0.004694923087299053
47.660000000000004	0.9728655427872459	0.08129317770936331	0.004668115626446559
47.71	0.955297560561534	0.07891531840379203	0.004647137046828232
47.76	0.9198857340938394	0.07665276356028775	0.00463188481552614
47.81	0.8705075669976143	0.07449849588473786	0.004622284814531637
47.86	0.8118583322537356	0.07244601262711253	0.004618290575179519
47.910000000000004	0.7485060916263386	0.07048928239711293	0.004619882800734173
47.96	0.6842566521969781	0.06862270600041029	0.004627069168715477
48.01	0.6218940111134056	0.06684108089242938	0.004639884409494504
48.06	0.5632071219584944	0.06513956888879055	0.004658390662538337
48.11	0.5091682603097556	0.06351366680929049	0.004682678116569667
48.160000000000004	0.4601542040850479	0.06195917976605712	0.004712865944961273
48.21	0.4161479183351265	0.06047219683673313	0.0047491035530462
48.26	0.3768964314253881	0.059049068890476765	0.004791572159840368
48.31	0.3420228280552232	0.05768638835865395	0.004840486743113107
48.36	0.3110999270121185	0.056380970763585656	0.004896098383994487
48.410000000000004	0.28369552292198563	0.05512983783787659	0.004958697055599801
48.46	0.25939806797812803	0.05393020208398857	0.005028614909749661
48.51	0.23782964395549122	0.052779452638987825	0.005106230127090536
48.56	0.21865107910203022	0.051675142323049025	0.005191971409166609
48.61	0.2015624617597994	0.05061497576249859	0.0052863232067453915
48.660000000000004	0.18630113850261446	0.04959679848905772	0.005389831797550858
48.71	0.1726384886626714	0.04861858692670872	0.005503112349259846
48.76	0.16037624484628082	0.04767843918631308	0.005626857131101027
48.81	0.1493427969309926	0.046774566595914	0.005761845070845044
48.86	0.13938971155931204	0.04590528590165337	0.00590895289488791
48.910000000000004	0.13038857550792732	0.04506901208048948	0.006069168139412941
48.96	0.12222819935012884	0.04426425171153094	0.006243604382722941
49.01	0.11481217783593917	0.04348959685783505	0.006433519125921593
49.06	0.10805678278996007	0.042743719415061034	0.006640334845277028
49.11	0.10188915515565312	0.042025365887438326	0.006865663860166358
49.160000000000004	0.09624576019779144	0.04133335255516708	0.007111337812469661
49.21	0.09107107082886857	0.040666561000676435	0.007379442745898086
49.26	0.08631644676576819	0.04002393396413389	0.007672361019267624
49.31	0.08193918070761874	0.039404471501271236	0.007992821602582703
49.36	0.07790168636696986	0.03880722741902789	0.008343960711066743
49.410000000000004	0.07417080667020733	0.03823130596667396	0.008729395259948515
49.46	0.07071722361817681	0.03767585876206813	0.009153312312882697
49.51	0.06751495410696047	0.03714008193447393	0.009620578605831235
49.56	0.06454091844605578	0.03662321346698698	0.010136875434608882
49.61	0.061774570399133116	0.036124530723078065	0.010708865808234365
49.660000000000004	0.05919757934520301	0.035643348143089934	0.0113444029476895
49.71	0.05679355665425324	0.03517901509772677	0.012052792173623934
49.76	0.05454781962916124	0.03473091388666848	0.012845122299154443
49.81	0.05244718742036305	0.03429845787143367	0.01373468829579027
49.86	0.05047980420279626	0.033881089732518854	0.01473753492719667
49.910000000000004	0.048634985643522616	0.03347827984166403	0.015873162287471886
49.96	0.04690308530667959	0.03308952474084034	0.01716545031470518

==> deltaTT.txt <==
0.01	0.005865349639885942	0.10579095984257902	0.04458163293498074	0.01730312379683363
0.060000000000000005	0.07884429920846514	0.642615467495171	0.3869331437868926	0.17299648253894273
0.11	0.1562025036017296	0.7598062322655672	0.5649959298437444	0.2974298962351005
0.16	0.21418279258014994	0.7627255951704164	0.6428471876262991	0.39555368569382376
0.21000000000000002	0.241663310524939	0.7225211585861091	0.6572814113384811	0.454696166534414
0.26	0.2445589419667457	0.6652526515946695	0.6371151244902586	0.47878895274314076
0.31	0.23284539701737722	0.6028570336867481	0.599550596578108	0.4778126786662964
0.36000000000000004	0.21432791895740638	0.5414458483576289	0.5544266492538539	0.46106919949980174
0.41000000000000003	0.19377122272505895	0.4841138990186989	0.5073698652573214	0.4354841910328746
0.46	0.17369061782430595	0.4322317636483391	0.46154019491683934	0.4057446492853837
0.51	0.15523879841935986	0.3861807325087989	0.4186152342155657	0.3748432134195704
0.56	0.13882500445098508	0.34580204215002774	0.379377921634962	0.344594448324214
0.61	0.12448413136566096	0.3106701893245956	0.34408034578191055	0.3160302780847274
0.66	0.11208002749256948	0.28025338283282875	0.31267124036844995	0.28967932671259927
0.7100000000000001	0.1014116498117242	0.2540029100254181	0.2849371635604116	0.2657561756724053
0.76	0.09226567565936775	0.2313992624934625	0.2605884661305052	0.2442861641524665
0.81	0.08444069087653147	0.2119729680426086	0.23931015183133808	0.2251859537059494
0.8600000000000001	0.07775675742302253	0.19531126849364513	0.22079071478046156	0.20831451294605152
0.91	0.07205773874758509	0.18105732199220803	0.20473740784156025	0.19350468568260015
0.9600000000000001	0.06721024661043151	0.1689058045287564	0.19088333531423232	0.18058220294166405
1.01	0.06310118913684072	0.15859708030989386	0.17898976164126001	0.16937668583270674
1.06	0.05963490382111015	0.14991110194543666	0.16884573663934055	0.1597276127209689
1.11	0.056730339529695	0.14266161976198163	0.1602663159606036	0.15148717443642237
1.1600000000000001	0.05431848538317647	0.1366909533269908	0.1530901389790398	0.14452125027050577
1.21	0.05234011226259887	0.13186540170970992	0.14717680557160015	0.13870928707591998
1.26	0.05074383085621505	0.1280712784512425	0.14240429663374887	0.13394357235384982
1.31	0.049484444701967605	0.1252115150406757	0.13866656441131975	0.13012820486918245
1.36	0.04852156951595153	0.12320276103032109	0.13587134841144466	0.12717794667134533
1.4100000000000001	0.04781849157211378	0.12197290728064802	0.13393823221522352	0.12501706453581615
1.4600000000000002	0.047341242807069625	0.12145896420407716	0.13279693433539339	0.12357822122014238
1.51	0.04705787580572825	0.12160523543142673	0.13238581510481232	0.12280144744929719
1.56	0.046937926270075696	0.12236173698645006	0.1326505769476781	0.1226332076632777
1.61	0.04695205308599995	0.12368282173411103	0.13354313448679556	0.12302556203565619
1.6600000000000001	0.047071846249343234	0.12552597801272403	0.13502063206068848	0.12393542136330349
1.7100000000000002	0.04726979063931087	0.12785077970076272	0.13704458832604682	0.12532388836875216
1.76	0.04751936923774191	0.13061797238266862	0.1395801500974818	0.1271556776200378
1.81	0.04779528352827267	0.1337886866993491	0.14259544009380917	0.12939860594763786
1.86	0.04807376240425626	0.1373237753377822	0.14606098565100104	0.13202314548375862
1.9100000000000001	0.04833292510102018	0.14118327434495698	0.14994921765639138	0.13500203199742059
1.9600000000000002	0.04855315963330608	0.14532599242818298	0.15423403093844287	0.1383099218892072
2.0100000000000002	0.04871747701799909	0.14970923349478205	0.15889039911725544	0.1419230919480091
2.06	0.04881180391599637	0.15428865777527961	0.16389403849762896	0.1458191767046001
2.1100000000000003	0.04882518243637128	0.15901828541379295	0.16922111698376283	0.14997693891355293
2.16	0.04874985527878187	0.16385064345448244	0.17484800522372926	0.1543760693404113
2.21	0.048581226090360315	0.16873705290463972	0.1807510682581328	0.15899701261866606
2.2600000000000002	0.048317697361846455	0.1736280473680461	0.18690649684920568	0.16382081646957108
2.31	0.04796039969468536	0.1784739090999654	0.1932901783946142	0.1688290020489928
2.3600000000000003	0.047512835328393885	0.18322530278700808	0.1998776078666113	0.1740034536027765
2.41	0.0469804644089404	0.18783398242964616	0.20664383953535903	0.17932632597971065
2.46	0.04637026425273228	0.1922535428240241	0.21356348030068803	0.18477996887334225
2.5100000000000002	0.045690290128404594	0.19644018456443008	0.22061072522809702	0.19034686694456965
2.56	0.04494926165579749	0.20035346032210125	0.2277594353183489	0.19600959521936248
2.6100000000000003	0.04415619288321483	0.20395697040240346	0.23498325659432745	0.2017507893625446
2.66	0.04332007753325249	0.20721897722262256	0.24225577823459918	0.2075531306007453
2.71	0.04244963470345374	0.2101129114043349	0.24955072571567302	0.21339934520570775
2.7600000000000002	0.04155311508358656	0.21261774668521516	0.25684218278008536	0.2192722185523332
2.81	0.0406381638161889	0.2147182268277381	0.26410483361989634	0.22515462383214785
2.8600000000000003	0.03971173353292389	0.2164049349862942	0.2713142141259816	0.2310295655291595
2.91	0.03878003971599437	0.2176742042042722	0.2784469586625103	0.23688023774699915
2.96	0.037848550129372764	0.21852787622234984	0.28548102693165095	0.24269009740855996
3.0100000000000002	0.036922000372679155	0.21897292380615463	0.29239589451333636	0.24844295222587853
3.06	0.036004428377999956	0.21902095855601236	0.29917269103807725	0.25412306315215333
3.1100000000000003	0.03509922168368716	0.2186876510062456	0.3057942720616943	0.2597152607728761
3.16	0.034209172416780356	0.2179920923895227	0.3122452147873505	0.2652050747630666
3.21	0.033336535984787176	0.2169561276831933	0.3185117337845077	0.2705788751280336
3.2600000000000002	0.032483090448912795	0.21560368770977956	0.3245815203941057	0.2758240234540468
3.31	0.03165019438891121	0.213960144583826	0.33044351780572995	0.2809290318250335
3.3600000000000003	0.030838841763101334	0.21205171024096103	0.3360876517376814	0.28588372641950965
3.41	0.03004971282005325	0.20990489272081497	0.3415045429678454	0.2906794121035884
3.4600000000000004	0.029283220544478825	0.20754601980592172	0.34668523145300306	0.2953090336048727
3.5100000000000002	0.028539552436780084	0.20500083493494972	0.3516209415964325	0.2997673281227702
3.56	0.027818707652480595	0.2022941662732317	0.35630291413288395	0.3040509635488292
3.6100000000000003	0.02712052968249713	0.19944966657629315	0.3607223225595859	0.3081586558929968
3.66	0.02644473485406575	0.1964896190591516	0.3648702821661467	0.31209125910519425
3.7100000000000004	0.025790936988899983	0.19343480284450157	0.36873794904564094	0.3158518203203512
3.7600000000000002	0.025158668581130167	0.19030441061471118	0.37231669663949074	0.31944559371529685
3.81	0.024547398861792632	0.1871160107171695	0.375598349767341	0.3228800067191662
3.8600000000000003	0.02395654910608826	0.18388554604292648	0.3785754515995601	0.3261645733231071
3.91	0.023385505519636935	0.18062736239297736	0.38124153790186827	0.32931075072412386
3.9600000000000004	0.022833630014431033	0.1773542596564375	0.3835913947957042	0.33233173751155015
4.01	0.022300269156967454	0.17407755985958623	0.38562128049128586	0.3352422140191168
4.0600000000000005	0.02178476154209264	0.17080718693235816	0.3873290970167491	0.3380580282270469
4.11	0.021286443817751653	0.16755175382560797	0.3887145039458287	0.34079583356203713
4.16	0.020804655558946596	0.16431865336041454	0.38977897173868487	0.3434726879167742
4.21	0.020338743164280006	0.1611141498753721	0.39052577701930075	0.3461056259692815
4.260000000000001	0.01988806292573253	0.15794346934523845	0.39095994563935127	0.3487112191854942
4.3100000000000005	0.019451983401886155	0.15481088616846989	0.39108815166573996	0.3513051395061352
4.36	0.019029887206612833	0.15171980526173784	0.39091858158175974	0.35390174345919356
4.41	0.018621172309198505	0.14867283845986223	0.39046077321016176	0.3565136931746722
4.46	0.01822525292780819	0.14567187450535043	0.3897254383884913	0.35915162946669776
4.510000000000001	0.017841560085948168	0.14271814212953512	0.38872427748685934	0.36182390984443413
4.5600000000000005	0.017469541890961338	0.13981226588397844	0.38746979265973236	0.3645364211682879
4.61	0.01710866358442504	0.13695431448266523	0.38597510542790603	0.3672924729152014
4.66	0.016758407406435437	0.13414384146792366	0.38425378291178935	0.37009277294737297
4.71	0.016418272308998436	0.13137991802000742	0.3823196758595229	0.3729354836088238
4.760000000000001	0.016087773547962023	0.12866115769434386	0.3801867705773268	0.37581635220987086
4.8100000000000005	0.015766442177986076	0.12598573279212164	0.377869055993879	0.37872890676398346
4.86	0.015453824470838177	0.12335138194759225	0.3753804063771481	0.3816647054095374
4.91	0.015149481273722652	0.12075540834495649	0.37273447966121565	0.3846136263924323
4.96	0.014852987321309892	0.11819466775170784	0.3699446309163612	0.3875641848292879
5.010000000000001	0.014563930512548503	0.11566554526256244	0.36702384018903933	0.39050386266086323
5.0600000000000005	0.01428191116115222	0.11316391927244944	0.36398465373011674	0.3934194391237382
5.11	0.014006541226792618	0.11068511071580504	0.3608391375012968	0.39629731055471473
5.16	0.01373744353245018	0.10822381499127089	0.35759884178451706	0.39912379021573957

==> deltaXX.txt <==
0.01	0.001609638511659628	0.006476461626705454	0.012008152705036967	0.0017232926140146043
0.060000000000000005	0.023889652169099773	0.1115469489986316	0.22731983019510316	0.020421906821342817
0.11	0.0522187298076322	0.24950650694906074	0.4622888629166829	0.0417137490359174
0.16	0.07865155842609506	0.36912559452396154	0.6151813778274839	0.06660544992077555
0.21000000000000002	0.09634543707237975	0.44694328890534535	0.6955032297422854	0.09096922229746607
0.26	0.10425807186620673	0.485523577023986	0.7299202883481402	0.11127640418844931
0.31	0.10463889155993072	0.4954104388124778	0.7367545521178316	0.12583663930799527
0.36000000000000004	0.1003439875236532	0.4866771658603901	0.7268732102157264	0.13452201046050205
0.41000000000000003	0.0936511009557589	0.4668959341712969	0.7067918148786184	0.13812199734247343
0.46	0.08605665557091832	0.44125784986977823	0.6805990773970073	0.13778087347540613
0.51	0.07843262742034493	0.41314719297324337	0.6509770149995513	0.13464562820271841
0.56	0.0712358706102606	0.3846838764210805	0.6197405132714542	0.12969843465043934
0.61	0.06467293773433236	0.3571375305453651	0.5881366213818817	0.12370690767295783
0.66	0.058809345520828726	0.33122067170981295	0.5570221254301582	0.1172347391928926
0.7100000000000001	0.05363614047389585	0.3072888677128425	0.5269765505154123	0.11067610193831384
0.76	0.04910840788449379	0.28547437202757037	0.4983785542224561	0.10429445260191708
0.81	0.045166663350411446	0.26577380978028775	0.4714599112759652	0.09825722874395726
0.8600000000000001	0.0417482284586477	0.24810479406087638	0.4463447344650851	0.09266375540879956
0.91	0.03879290860728511	0.232341845871368	0.4230783829006138	0.08756637685891566
0.9600000000000001	0.036245507382000566	0.21833869731677535	0.4016488886204781	0.08298584937824877
1.01	0.03405663360188092	0.20594174401967044	0.3820028568614638	0.0789222492788268
1.06	0.03218262498640084	0.19499782691735143	0.3640572779961569	0.07536253669612669
1.11	0.03058504842918068	0.1853584540600783	0.3477083496638491	0.07228569947775593
1.1600000000000001	0.029230029938848795	0.17688185892412409	0.33283816032346886	0.06966618222797709
1.21	0.02808755100162235	0.16943381677052802	0.3193198886087507	0.06747611956544591
1.26	0.027130783587273256	0.16288782319064224	0.3070220058374455	0.065686747430709
1.31	0.026335500742754307	0.15712502341852333	0.29581182232703424	0.0642692580334622
1.36	0.025679580660542385	0.15203413017614745	0.28555858911468424	0.06319528555875013
1.4100000000000001	0.0251426117056568	0.14751145817700798	0.2761362570504894	0.062437153803861556
1.4600000000000002	0.024705599745472956	0.14346112113974144	0.26742590925760357	0.06196797735411898
1.51	0.024350774749631002	0.1397953753515675	0.2593178250746071	0.06176167992850953
1.56	0.024061489696103708	0.1364350500458195	0.25171310623382176	0.06179297355433269
1.61	0.02382220080699185	0.13330997896520227	0.24452479790000098	0.06203732768015874
1.6600000000000001	0.023618514071313365	0.1303593396241371	0.23767846276265686	0.06247094641137284
1.7100000000000002	0.023437279296951344	0.12753181589741147	0.23111220667551088	0.06307076357138419
1.76	0.023266710182464727	0.12478552256325885	0.22477619888020997	0.06381445855716436
1.81	0.023096507749482006	0.12208766225910604	0.21863176895795858	0.06468049064910422
1.86	0.022917965406118637	0.11941391976133492	0.2126501894023031	0.06564814550688167
1.9100000000000001	0.022724037082634298	0.11674762949204895	0.20681126394701113	0.06669758515797976
1.9600000000000002	0.02250935504645745	0.11407877497783617	0.2011018380312998	0.06780989203545908
2.0100000000000002	0.022270190521075033	0.11140289112972479	0.19551433226427306	0.06896709864072123
2.06	0.02200435717787292	0.1087199415507622	0.1900453770347322	0.07015219709681011
2.1100000000000003	0.02171106393561352	0.10603323543129094	0.18469460113706745	0.07134912684982703
2.16	0.02139072842335432	0.10334843493951162	0.17946360323640687	0.07254274342096173
2.21	0.021044765393943628	0.1006726876170726	0.17435511468361192	0.0737187755519105
2.2600000000000002	0.020675365176478958	0.09801390199256571	0.1693723468188918	0.07486378140875657
2.31	0.020285276166756218	0.09538017046021857	0.1645185056195238	0.07596511594580921
2.3600000000000003	0.019877602881716458	0.09277933254690839	0.1597964507937738	0.07701092065481233
2.41	0.019455627869119307	0.09021866431248662	0.15520847427726525	0.07799014378048111
2.46	0.019022662360665486	0.08770467552280661	0.15075617353269638	0.07889259420199154
2.5100000000000002	0.018581927450866294	0.08524299479897991	0.14644039715263962	0.0797090264703503
2.56	0.018136465067594025	0.08283832345859495	0.142261243252562	0.08043124902998838
2.6100000000000003	0.017689076196883743	0.08049444053149542	0.13821809444951888	0.08105224343524547
2.66	0.017242282723483236	0.07821424387185846	0.13430967646872916	0.08156628009746844
2.71	0.01679830875217421	0.07599981496008354	0.13053413037622477	0.08196901604048235
2.7600000000000002	0.016359077243537322	0.0738524975929205	0.1268890909868926	0.08225756213784241
2.81	0.015926218085334377	0.07177298301803205	0.12337176610897399	0.0824305108431076
2.8600000000000003	0.015501084196379515	0.06976139609072059	0.1199790129739417	0.08248791979833212
2.91	0.015084772819620729	0.06781737869050458	0.11670740950804208	0.08243125118318706
2.96	0.014678149730334683	0.06594016794854193	0.11355331908430602	0.08226327062728228
3.0100000000000002	0.014281874615644414	0.0641286678409119	0.11051294810955693	0.08198791252914714
3.06	0.013896426346341674	0.062381513444529024	0.1075823963043111	0.08161012050917602
3.1100000000000003	0.013522127250381537	0.06069712768054965	0.10475769987244465	0.0811356724748713
3.16	0.013159165809188862	0.059073770729856555	0.10203486797241793	0.08057099954843655
3.21	0.012807617439183985	0.05750958253616391	0.09940991302549834	0.07992300713892453
3.2600000000000002	0.012467463201039877	0.05600261894757532	0.09687887545469791	0.07919890500103818
3.31	0.012138606408534074	0.05455088211372036	0.09443784346102456	0.07840605146067912
3.3600000000000003	0.01182088719760747	0.053152345773758616	0.0920829684261862	0.07755181530924088
3.41	0.01151409517353456	0.05180497605650728	0.08981047649417657	0.07664345732352439
3.4600000000000004	0.011217980287759024	0.05050674837954827	0.08761667683620888	0.0756880320485876
3.5100000000000002	0.010932262112373817	0.049255660988017175	0.08549796704984272	0.074692309430313
3.56	0.010656637684521207	0.0480497456219297	0.08345083608764933	0.07366271510874696
3.6100000000000003	0.01039078808908802	0.04688707574753817	0.08147186505585112	0.07260528766220962
3.66	0.010134383938948895	0.0457657727360624	0.07955772617046852	0.07152565079048274
3.7100000000000004	0.009887089899826722	0.04468401032390477	0.07770518010839161	0.0704289983011273
3.7600000000000002	0.009648568393158873	0.04364001764311452	0.07591107194366278	0.0693200897736678
3.81	0.009418482596245281	0.04263208106984326	0.07417232581497707	0.06820325488296695
3.8600000000000003	0.009196498845132097	0.041658545101953645	0.07248593842857143	0.06708240453211593
3.91	0.008982288532594498	0.040717812444674636	0.07084897146066398	0.06596104714945217
3.9600000000000004	0.008775529581492657	0.03980834345498275	0.0692585428846394	0.0648423087230892
4.01	0.008575907562804734	0.038928655070903685	0.06771181720934624	0.06372895536444431
4.0600000000000005	0.008383116517828807	0.038077319330796236	0.06620599457506866	0.06262341739942026
4.11	0.008196859535365784	0.03725296156953097	0.0647382986117184	0.061527814175672116
4.16	0.008016849127087111	0.03645425836294964	0.06330596291806298	0.06044397894335668
4.21	0.007842807437667614	0.03567993527874592	0.06190621596958684	0.05937348331365169
4.260000000000001	0.007674466320539485	0.034928764480632535	0.060536264203717584	0.05831766092439673
4.3100000000000005	0.007511567305194016	0.034199562223074034	0.059193272961965346	0.05727763004671216
4.36	0.007353861477738314	0.033491186265716476	0.057874344885677956	0.05625431495221102
4.41	0.007201109292811939	0.03280253322971294	0.05657649526135557	0.055248465929566656
4.46	0.007053080331906669	0.032132535912231946	0.055296623687332895	0.054260677893927314
4.510000000000001	0.006909553020533324	0.03148016057037384	0.05403148127902561	0.05329140757511204
4.5600000000000005	0.006770314314485788	0.030844404181356394	0.05277763243554175	0.05234098930269629
4.61	0.006635159363596297	0.030224291682036726	0.05153140994397581	0.0514096494297686
4.66	0.0065038911598189475	0.029618873187496304	0.05028886188270874	0.05049751945392024
4.71	0.00637632017516537	0.029027221185424765	0.0490456883794635	0.049604647905287
4.760000000000001	0.00625226399391968	0.028448427700311696	0.0477971657538013	0.04873101107834012
4.8100000000000005	0.006131546942638892	0.027881601418905257	0.04653805488629838	0.047876522687624615
4.86	0.006013999720676996	0.02732586476595305	0.04526248975148278	0.047041042528548876
4.91	0.005899459033330549	0.026780350916827823	0.043963840850408914	0.04622438422331285
4.96	0.005787767229168754	0.02624420073119817	0.042634546671595754	0.04542632212964576
5.010000000000001	0.005678771942668106	0.025716559589356446	0.0412659041403093	0.04464659748662709
5.0600000000000005	0.005572325742901904	0.02519657411010421	0.03984780606310308	0.043884923867839216
5.11	0.005468285788729486	0.024683388726141058	0.038368409515112556	0.04314099200767192
5.16	0.005366513490675212	0.024176142089636043	0.036813713480975944	0.04241447406200221

==> deltaXXX.txt <==
0.	0.	0.	0.	0.
0.05	0.023832180334071085	0.03913199448729193	0.016633918554763955	0.007249365265541714
0.1	0.046391889266244934	0.07993339748374817	0.03446790116901029	0.01436027641085889
0.15000000000000002	0.06804271597513423	0.12206681762855678	0.05345243721759417	0.021310568261437575
0.2	0.08914404317773061	0.16515000673146288	0.07350996854875205	0.028082217772498693
0.25	0.11004548250330892	0.20876392443600422	0.09453314304028348	0.03466153629995429
0.30000000000000004	0.13108048570773922	0.252462222890216	0.11638403705148237	0.041039182238483754
0.35000000000000003	0.15255689310906329	0.2957820196316466	0.1388945892334745	0.04721000594852725
0.4	0.1747421523671273	0.3382558407589976	0.16186842525113748	0.053172747605837185
0.45	0.19784115153947246	0.37942454981508844	0.18508414882547816	0.05892961509397085
0.5	0.22196539883881794	0.4188508986803716	0.20830003907240618	0.06448577313552863
0.55	0.24709408855797466	0.45613305334029164	0.23125994830054816	0.06984877644130874
0.6000000000000001	0.2730307756763918	0.49091712380285846	0.2537000670544513	0.07502797876414177
0.65	0.2993638152981467	0.5229074768659538	0.2753561416718746	0.08003394565004629
0.7000000000000001	0.32544326495245113	0.5518735657999246	0.29597071201951664	0.08487789049976628
0.75	0.35038918098370886	0.5776522670425099	0.31529998052883595	0.0895711391013012
0.8	0.37314320921055943	0.6001452825442048	0.3331200090222067	0.09412460742017875
0.8500000000000001	0.3925656605045471	0.6193119472275643	0.3492320343390761	0.09854825553058572
0.9	0.4075663103629501	0.6351585965865121	0.3634667752756818	0.10285047313294352
0.9500000000000001	0.41724517676757444	0.6477262965381421	0.375687667219743	0.10703738128103645
1.	0.42101556857157874	0.6570790532053521	0.38579302269768967	0.11111211079430544
1.05	0.41868674858049226	0.6632945055841533	0.39371717905558284	0.11507420382195455
1.1	0.41049309431531544	0.6664585537389336	0.39943074352475016	0.118919306731576
1.1500000000000001	0.3970657420648329	0.6666644840865296	0.4029400495856078	0.12263923119224211
1.2000000000000002	0.37935075191760803	0.6640161412785647	0.4042859120388516	0.12622231495833844
1.25	0.3584869345262037	0.6586338122431427	0.4035417319315804	0.129653922849819
1.3	0.3356660185799196	0.6506609445703012	0.4008109798057074	0.13291694787350056
1.35	0.31200288856007696	0.6402697231318921	0.3962240742676609	0.1359922592311248
1.4000000000000001	0.2884396576418189	0.6276638608063692	0.3899346556226242	0.1388591167036604
1.4500000000000002	0.2656953535341644	0.6130776342842718	0.38211525708193644	0.14149559931781375
1.5	0.24425904087163874	0.5967710413149647	0.37295241870317974	0.14387908911634603
1.55	0.22441448949620457	0.5790217534203156	0.36264136813440107	0.1459868276343248
1.6	0.20628145801120168	0.5601151033294732	0.35138049249642134	0.14779654320088212
1.6500000000000001	0.18986087832554221	0.540333561546654	0.3393658991138043	0.1492871293239162
1.7000000000000002	0.1750757416108495	0.5199470448586749	0.3267864005215272	0.15043935028629457
1.75	0.16180387474501878	0.4992050325126463	0.31381921961668324	0.15123653952440552
1.8	0.1499019126555744	0.4783310101547319	0.30062663512737364	0.151665257527787
1.85	0.13922148081686292	0.4575193255861376	0.2873536762100287	0.15171587520278634
1.9000000000000001	0.12961925278010455	0.43693421179556374	0.27412686142343695	0.15138304998242347
1.9500000000000002	0.12096257434446711	0.41671054447226663	0.2610538864353446	0.15066606830185736
2.	0.1131320857773116	0.3969558325317667	0.24822409924376548	0.14956903288022572
2.0500000000000003	0.1060224344703371	0.37775296754161286	0.23570957422581867	0.14810088349569994
2.1	0.09954185466550136	0.35916333539926193	0.2235665944858619	0.1462752495870382
2.15	0.09361113649905728	0.34122998863611176	0.21183736802951034	0.1441101411235995
2.2	0.08816231943622266	0.32398067724723656	0.20055183686520162	0.14162749653737938
2.25	0.08313731396198698	0.3074306144894179	0.18972946934134077	0.13885261252395606
2.3000000000000003	0.07848656842773727	0.29158491848891277	0.17938096030877082	0.1358134877763808
2.35	0.07416784145683841	0.2764407108935164	0.16950978888004786	0.1325401133691379
2.4000000000000004	0.0701451066451283	0.26198888775271656	0.16011361097924315	0.12906374709464363
2.45	0.06638759503011404	0.24821558821443657	0.1511854758114662	0.12541620278593843
2.5	0.06286896995632074	0.23510339750875126	0.14271486994894686	0.1216291838610186
2.5500000000000003	0.05956662328437612	0.22263232251106263	0.13468860004252087	0.11773368446076467
2.6	0.056461079247160706	0.21078057484447377	0.1270915280264968	0.11375947375304281
2.6500000000000004	0.05353549212927777	0.19952519454873563	0.11990717573777995	0.10973467323580662
2.7	0.05077522464077078	0.18884254338554946	0.11311821633231314	0.10568543088710129
2.75	0.04816749498516526	0.17870869190522892	0.10670686859003384	0.10163568986586655
2.8000000000000003	0.04570108158236952	0.16909971862854672	0.10065520779263618	0.09760704425415684
2.85	0.04336607765410583	0.1599919452173721	0.0949454116744533	0.09361867743133002
2.9000000000000004	0.04115368536802022	0.15136210912393727	0.08955994459387101	0.08968736328990803
2.95	0.03905604540597141	0.14318749785211327	0.08448169937537361	0.08582752740801866
3.	0.03706609462643362	0.13544604536242189	0.07969409952090398	0.08205135021070747

==> thyp1.txt <==
-4.	0.9069348324118753
-3.95	0.9069169686732584
-3.9	0.9068980639880246
-3.85	0.9068780565808132
-3.8	0.9068568808557419
-3.75	0.9068344672471204
-3.7	0.9068107418411208
-3.65	0.9067856261148223
-3.6	0.9067590366674922
-3.55	0.9067308848163484
-3.5	0.9067010763849065
-3.45	0.9066695111180609
-3.4	0.9066360824529461
-3.35	0.9066006769367053
-3.3	0.9065631738770784
-3.25	0.9065234447043726
-3.2	0.9064813524935437
-3.15	0.9064367512857827
-3.1	0.9063894855258952
-3.05	0.9063393892494495
-3.	0.9062862853911335
-2.95	0.9062299848977788
-2.9	0.9061702858168813
-2.8499999999999996	0.9061069722953258
-2.8	0.9060398135191795
-2.75	0.9059685625423712
-2.7	0.9058929548606942
-2.65	0.9058127072049422
-2.5999999999999996	0.9057275157834526
-2.55	0.9056370546662785
-2.5	0.9055409738983567
-2.45	0.9054388974111182
-2.4	0.9053304207546172
-2.3499999999999996	0.9052151085788612
-2.3	0.9050924918240815
-2.25	0.9049620646516412
-2.2	0.9048232810374106
-2.15	0.9046755509260057
-2.0999999999999996	0.9045182360684664
-2.05	0.9043506452210627
-2.	0.9041720289667462
-1.9499999999999997	0.9039815737393868
-1.9	0.903778395303471
-1.85	0.9035615312929102
-1.7999999999999998	0.9033299328908168
-1.75	0.9030824554648189
-1.6999999999999997	0.9028178479392132
-1.65	0.9025347408294929
-1.5999999999999996	0.9022316326313538
-1.5499999999999998	0.9019068743999562
-1.5	0.9015586522135883
-1.4499999999999997	0.9011849670580205
-1.4	0.9007836120275166
-1.3499999999999996	0.9003521460261044
-1.2999999999999998	0.8998878636683723
-1.25	0.8993877606153591
-1.1999999999999997	0.8988484936387328
-1.15	0.898266334398869
-1.0999999999999996	0.8976371158910454
-1.0499999999999998	0.896956170333314
-1.	0.8962182567733771
-0.9499999999999997	0.8954174766629973
-0.8999999999999999	0.8945471751856682
-0.8499999999999996	0.8935998255418535
-0.7999999999999998	0.8925668931355832
-0.75	0.8914386757370931
-0.6999999999999997	0.8902041150910577
-0.6499999999999999	0.8888505744817885
-0.5999999999999996	0.8873635758056219
-0.5499999999999998	0.885726488474076
-0.5	0.8839201612112297
-0.44999999999999973	0.8819224863612863
-0.3999999999999999	0.8797078849959017
-0.34999999999999964	0.8772466998279509
-0.2999999999999998	0.8745044822753802
-0.25	0.8714411603146133
-0.19999999999999973	0.8680100760571614
-0.1499999999999999	0.864156887590244
-0.09999999999999964	0.8598183408818038
-0.04999999999999982	0.8549209378408099
0.	0.8493795610246376
0.04999999999999982	0.8430961713112233
0.10000000000000053	0.8359587819271852
0.15000000000000036	0.8278410428980696
0.20000000000000018	0.818602957488012
0.25	0.8080935060128421
0.2999999999999998	0.7961562679677371
0.35000000000000053	0.782639472518482
0.40000000000000036	0.7674121671298711
0.4500000000000002	0.7503881675704629
0.5	0.7315588017747177
0.5499999999999998	0.7110337512781809
0.6000000000000005	0.6890861784836525
0.6500000000000004	0.6661939391152178
0.7000000000000002	0.6430641657653834
0.75	0.6206262917740399
0.8000000000000007	0.5999816239713206
0.8500000000000005	0.5823072845996705
0.9000000000000004	0.568726293487085
0.9500000000000002	0.5601675451245305
1.	0.5572433981472417
1.0500000000000007	0.5601675451245233
1.1000000000000005	0.5687262934870864
1.1500000000000004	0.582307284599672
1.2000000000000002	0.5999816239713195
1.25	0.6206262917740399
1.3000000000000007	0.6430641657653855
1.3500000000000005	0.6661939391152119
1.4000000000000004	0.6890861784836487
1.4500000000000002	0.7110337512781809
1.5	0.7315588017747177
1.5500000000000007	0.7503881675704642
1.6000000000000005	0.7674121671298718
1.6500000000000004	0.7826394725184899
1.7000000000000002	0.7961562679677371
1.75	0.8080935060128421
1.8000000000000007	0.8186029574880129
1.8500000000000005	0.8278410428980361
1.9000000000000004	0.8359587819271849
1.9500000000000002	0.8430961713112233
2.	0.8493795610246376
2.0500000000000007	0.8549209378408089
2.1000000000000005	0.8598183408818031
2.1500000000000004	0.8641568875902447
2.2	0.8680100760572899
2.25	0.8714411603146133
2.3000000000000007	0.8745044822753796
2.3500000000000005	0.8772466998279519
2.4000000000000004	0.8797078849957707
2.45	0.8819224863612863
2.5	0.8839201612112297
2.5500000000000007	0.8857264884745054
2.6000000000000005	0.8873635758056225
2.6500000000000004	0.8888505744809063
2.7	0.8902041150910577
2.75	0.8914386757370931
2.8000000000000007	0.8925668931355821
2.8500000000000005	0.8935998255418539
2.9000000000000004	0.8945471751856682
2.95	0.8954174766629973
3.	0.8962182567733771
3.0500000000000007	0.8969561703324732
3.1000000000000005	0.8976371158910459
3.1500000000000004	0.8982663343988694
3.2	0.8988484936387328
3.25	0.8993877606153591
3.3000000000000007	0.8998878636683725
3.3500000000000005	0.9003521460261044
3.4000000000000004	0.9007836120308699
3.45	0.9011849670580205
3.5	0.9015586522135883
3.5500000000000007	0.9019068743999543
3.6000000000000005	0.9022316326336314
3.6500000000000004	0.9025347408294929
3.7	0.9028178479392132
3.75	0.9030824554648189
3.8000000000000007	0.9033299328908168
3.8500000000000005	0.9035615312929112
3.9000000000000004	0.9037783953100041
3.95	0.9039815737393868
4.	0.9041720289667462

==> thyp10.txt <==
-5.	0.6293551821037667
-4.9	0.629259099824496
-4.8	0.6291484866821301
-4.7	0.6290211425380445
-4.6	0.6288745332961831
-4.5	0.6287057399424739
-4.4	0.628511399722936
-4.3	0.6282876382280448
-4.2	0.6280299909282643
-4.1	0.6277333124885798
-4.	0.6273916718963616
-3.9	0.6269982311074299
-3.8	0.6265451045218482
-3.7	0.626023196140801
-3.5999999999999996	0.6254220106927781
-3.5	0.6247294343774156
-3.4	0.6239314800817148
-3.3	0.6230119910108112
-3.2	0.6219522955658012
-3.0999999999999996	0.6207308050224968
-3.	0.6193225440190234
-2.9	0.6176986021215245
-2.8	0.6158254926761663
-2.6999999999999997	0.6136644029354003
-2.5999999999999996	0.6111703170043369
-2.5	0.6082909907822617
-2.4	0.6049657560524029
-2.3	0.6011241299250664
-2.1999999999999997	0.5966842070756185
-2.0999999999999996	0.5915508177292678
-2.	0.5856134475003505
-1.9	0.5787439417091987
-1.7999999999999998	0.5707940658748765
-1.6999999999999997	0.5615930805122494
-1.5999999999999996	0.5509456350913066
-1.5	0.5386305274555597
-1.4	0.5244012598745152
-1.2999999999999998	0.5079899132513936
-1.1999999999999997	0.4891167196712045
-1.0999999999999996	0.4675088622340364
-1.	0.4429333478877065
-0.8999999999999995	0.4152498086285251
-0.7999999999999998	0.38448862267960016
-0.7000000000000002	0.350955612310686
-0.5999999999999996	0.3153537679673394
-0.5	0.2788933101638694
-0.39999999999999947	0.2433392617715894
-0.2999999999999998	0.2109403644271963
-0.1999999999999993	0.1842266603952907
-0.09999999999999964	0.16576784385527726
0.	0.1580854477297755
0.10000000000000053	0.16385039777090898
0.20000000000000018	0.1861422661744662
0.3000000000000007	0.22805310105891527
0.40000000000000036	0.29094206087255764
0.5	0.37194748227765817
0.6000000000000005	0.4631647631314147
0.7000000000000002	0.5542433985912263
0.8000000000000007	0.6365879991023925
0.9000000000000004	0.7057553904498575
1.	0.7611072399969462
1.1000000000000005	0.8041937244599506
1.2000000000000002	0.8373158274628268
1.3000000000000007	0.8627172808781083
1.4000000000000004	0.8822729874749488
1.5	0.8974398204548596
1.6000000000000005	0.9093106079668902
1.7000000000000002	0.9186926293342634
1.8000000000000007	0.92617984624076
1.9000000000000004	0.9322104111937395
2.	0.9371096329899489
2.1000000000000005	0.9411211275492053
2.2	0.9444291216381754
2.3000000000000007	0.9471743661613251
2.4000000000000004	0.9494655122930987
2.5	0.9513872746454477
2.6000000000000005	0.953006312918822
2.7	0.954375659120082
2.8000000000000007	0.9555377607463025
2.9000000000000004	0.956526935567225
3.	0.9573711695586912
3.0999999999999996	0.9580932683947729
3.200000000000001	0.9587122594544973
3.3000000000000007	0.9592437155265232
3.4000000000000004	0.9597006748669287
3.5	0.9600941617913958
3.5999999999999996	0.9604333518363543
3.700000000000001	0.9607260774074108
3.8000000000000007	0.960978930891795
3.9000000000000004	0.9611974700279512
4.	0.9613863866905762
4.1	0.9615499743125141
4.200000000000001	0.961691612045887
4.300000000000001	0.9618142895141948
4.4	0.9619205524987928
4.5	0.962012768602933
4.600000000000001	0.9620926090559722
4.700000000000001	0.9621619556750859
4.800000000000001	0.9622220854687074
4.9	0.9622742118164352
5.	0.9623196026040397

==> thyp2.txt <==
-4.	0.8926196817280616
-3.95	0.8917192031772339
-3.9	0.890759409712533
-3.85	0.8897359335958579
-3.8	0.8886440321807854
-3.75	0.8874785494860983
-3.7	0.8862338740714512
-3.65	0.8849038914855001
-3.6	0.8834819307143053
-3.55	0.8819607049464783
-3.5	0.8803322440359146
-3.45	0.8785878199448605
-3.4	0.8767178618282807
-3.35	0.8747118614050335
-3.3	0.8725582654606795
-3.25	0.8702443561319214
-3.2	0.8677561152043886
-3.15	0.8650780720061645
-3.1	0.8621931313392709
-3.05	0.8590823816821608
-3.	0.8557248783936412
-2.95	0.8520974018936148
-2.9	0.8481741875652133
-2.8499999999999996	0.8439266249810087
-2.8	0.8393229252557278
-2.75	0.8343277554552198
-2.7	0.8289018416839141
-2.65	0.8230015400302872
-2.5999999999999996	0.8165783861911643
-2.55	0.8095786291591186
-2.5	0.8019427683628351
-2.45	0.7936051193139324
-2.4	0.7844934458614767
-2.3499999999999996	0.7745287143569691
-2.3	0.7636250473316691
-2.25	0.7516899821988663
-2.2	0.7386251771605052
-2.15	0.724327749286834
-2.0999999999999996	0.7086924753676038
-2.05	0.6916151378822374
-2.	0.6729973316574009
-1.9499999999999997	0.652753065907033
-1.9	0.6308174522275082
-1.85	0.6071576523453016
-1.7999999999999998	0.5817860058428169
-1.75	0.5547748481763165
-1.6999999999999997	0.5262719395824341
-1.65	0.4965146967384908
-1.5999999999999996	0.4658406893589499
-1.5499999999999998	0.43469137304957284
-1.5	0.40360612616111047
-1.4499999999999997	0.37320467267961593
-1.4	0.3441580380360311
-1.3499999999999996	0.3171510445403249
-1.2999999999999998	0.2928422072256804
-1.25	0.2718286401238659
-1.1999999999999997	0.25462320232662905
-1.15	0.24164825318687713
-1.0999999999999996	0.23324563515512595
-1.0499999999999998	0.22969724532548663
-1.	0.23124643964541777
-0.9499999999999997	0.23810890722914718
-0.8999999999999999	0.2504633648110881
-0.8499999999999996	0.26841757409303113
-0.7999999999999998	0.2919530844205717
-0.75	0.3208609977832103
-0.6999999999999997	0.3546880141860426
-0.6499999999999999	0.39271357309999816
-0.5999999999999996	0.4339727268597194
-0.5499999999999998	0.4773263633244189
-0.5	0.5215653503154056
-0.44999999999999973	0.5655247301743045
-0.3999999999999999	0.6081827601849563
-0.34999999999999964	0.64872704886972
-0.2999999999999998	0.6865817855171192
-0.25	0.7214006693281524
-0.19999999999999973	0.7530362502965329
-0.1499999999999999	0.7814975937915682
-0.09999999999999964	0.8069060420082745
-0.04999999999999982	0.8294553945781866
0.	0.8493795610246376
0.04999999999999982	0.8669283516452944
0.10000000000000053	0.8823506711933463
0.15000000000000036	0.8958837588732026
0.20000000000000018	0.9077470006657429
0.25	0.9181389885161511
0.2999999999999998	0.9272367536757755
0.35000000000000053	0.9351963656275525
0.40000000000000036	0.9421543194968077
0.4500000000000002	0.9482293191099277
0.5	0.9535242006135356
0.5499999999999998	0.9581278398361582
0.6000000000000005	0.962116954160041
0.6500000000000004	0.9655577544123575
0.7000000000000002	0.9685074307178304
0.75	0.9710154727577488
0.8000000000000007	0.9731248331818793
0.8500000000000005	0.9748729451042183
0.9000000000000004	0.9762926038500357
0.9500000000000002	0.9774127218921049
1.	0.9782589667188204
1.0500000000000007	0.9788542937050232
1.1000000000000005	0.9792193878024017
1.1500000000000004	0.9793730266645053
1.2000000000000002	0.9793323758889275
1.25	0.9791132263002437
1.3000000000000007	0.9787301843453019
1.3500000000000005	0.9781968276752958
1.4000000000000004	0.977525836129115
1.4500000000000002	0.9767291048123453
1.5	0.9758178426463564
1.5500000000000007	0.9748026570666564
1.6000000000000005	0.9736936251440419
1.6500000000000004	0.9725003508440304
1.7000000000000002	0.9712320095785866
1.75	0.9698973807578609
1.8000000000000007	0.9685048701435856
1.8500000000000005	0.9670625237149418
1.9000000000000004	0.9655780347187716
1.9500000000000002	0.9640587456556904
2.	0.9625116468019492
2.0500000000000007	0.9609433723110519
2.1000000000000005	0.9593601955473726
2.1500000000000004	0.9577680240893004
2.2	0.9561723954935125
2.25	0.9545784742766003
2.3000000000000007	0.9529910507031173
2.3500000000000005	0.9514145412847891
2.4000000000000004	0.949852991640899
2.45	0.9483100813914004
2.5	0.9467891311675505
2.5500000000000007	0.9452931117580099
2.6000000000000005	0.9438246550527803
2.6500000000000004	0.9423860666101841
2.7	0.9409793397318285
2.75	0.9396061707222584
2.8000000000000007	0.9382679747179528
2.8500000000000005	0.9369659031959604
2.9000000000000004	0.9357008605536884
2.95	0.9344735220689687
3.	0.9332843513998107
3.0500000000000007	0.9321336179376617
3.1000000000000005	0.9310214138313064
3.1500000000000004	0.9299476706949905
3.2	0.9289121758362642
3.25	0.9279145872922421
3.3000000000000007	0.9269544490082781
3.3500000000000005	0.9260312043140775
3.4000000000000004	0.9251442092195034
3.45	0.9242927444115102
3.5	0.9234760270147825
3.5500000000000007	0.9226932206916905
3.6000000000000005	0.9219434456769096
3.6500000000000004	0.921225787147958
3.7	0.9205393038803157
3.75	0.9198830350608738
3.8000000000000007	0.9192560071902798
3.8500000000000005	0.918657239740645
3.9000000000000004	0.9180857503265948
3.95	0.9175405598624156
4.	0.9170206960552015

==> thyp3.txt <==
-1.5	0.9070189928690487
-1.45	0.904802941123067
-1.4	0.9021882693507283
-1.35	0.8990785036293664
-1.3	0.8953484865457588
-1.25	0.8908347186848875
-1.2	0.8853224239901047
-1.15	0.8785285664386285
-1.1	0.8700804149901302
-1.05	0.8594905737451174
-1.	0.8461328491393989
-0.95	0.8292310762074068
-0.8999999999999999	0.807888190007092
-0.85	0.7812073601170271
-0.7999999999999999	0.7485833559022047
-0.75	0.7102348632726393
-0.7	0.6679296799657498
-0.6499999999999999	0.6255669163803694
-0.6	0.5889939509942667
-0.5499999999999999	0.5646350971842188
-0.5	0.5573606845204044
-0.44999999999999996	0.5687026634630724
-0.3999999999999999	0.5962870978929493
-0.34999999999999987	0.6347136673988553
-0.2999999999999998	0.677513540568736
-0.25	0.7191963431767335
-0.19999999999999996	0.7563584791826063
-0.1499999999999999	0.787640410807984
-0.09999999999999987	0.8130652869665802
-0.04999999999999982	0.8333401035337968
0.	0.8493795610246376
0.050000000000000044	0.8620600052639867
0.10000000000000009	0.8721247406897817
0.15000000000000013	0.8801673862455514
0.20000000000000018	0.8866476104073325
0.25	0.8919161326681362
0.30000000000000004	0.896239115225566
0.3500000000000001	0.8998186184380813
0.40000000000000013	0.9028086266639093
0.4500000000000002	0.9053271845356516
0.5	0.9074654347106806
0.5500000000000003	0.9092943002318971
0.6000000000000001	0.910869418545222
0.6499999999999999	0.9122347930923661
0.7000000000000002	0.9134255050643867
0.75	0.9144697433517913
0.8000000000000003	0.915390330954559
0.8500000000000001	0.9162058783304218
0.9000000000000004	0.9169316634058982
0.9500000000000002	0.9175803245806747
1.	0.9181623484233814
1.0500000000000003	0.9186865856666454
1.1	0.9191603977858109
1.1500000000000004	0.91958993467844
1.2000000000000002	0.9199805962101006
1.25	0.9203379500814252
1.3000000000000003	0.9206632721688223
1.35	0.9209651048811248
1.4000000000000004	0.9212389550466215
1.4500000000000002	0.9214966487351721
1.5	0.9217557963449797

==> thyp4.txt <==
-1.5	0.9806535649542008
-1.45	0.9813176030971339
-1.4	0.9820856976853284
-1.35	0.9828793164818083
-1.3	0.9836614328955019
-1.25	0.9844534586356745
-1.2	0.9852353444256405
-1.15	0.9860094580238566
-1.1	0.9867677472222268
-1.05	0.987502058814845
-1.	0.9882037411307538
-0.95	0.9888610783619547
-0.8999999999999999	0.9894592330862984
-0.85	0.9899793942926053
-0.7999999999999999	0.9903973066525049
-0.75	0.9906815937719823
-0.7	0.9907913332957135
-0.6499999999999999	0.9906727923982293
-0.6	0.9902550279428548
-0.5499999999999999	0.9894439067597519
-0.5	0.9881138265335578
-0.44999999999999996	0.9860959939988586
-0.3999999999999999	0.9831616537458816
-0.34999999999999987	0.9789980906794787
-0.2999999999999998	0.9731744997764497
-0.25	0.9650943345265885
-0.19999999999999996	0.9539311172506991
-0.1499999999999999	0.9385473707567223
-0.09999999999999987	0.9174050430963766
-0.04999999999999982	0.8884976794761796
0.	0.8493795610246376
0.050000000000000044	0.7974384875044874
0.10000000000000009	0.7306202939155366
0.15000000000000013	0.6487272934940235
0.20000000000000018	0.5549543936191759
0.25	0.45654380623572
0.30000000000000004	0.3632588413059464
0.3500000000000001	0.28392967580439443
0.40000000000000013	0.22344086202150612
0.4500000000000002	0.1822548769649497
0.5	0.1580854477297755
0.5500000000000003	0.1479039062367542
0.6000000000000001	0.1491011746736748
0.6499999999999999	0.15974201986564923
0.7000000000000002	0.17834175409767042
0.75	0.20356015135740263
0.8000000000000003	0.23401323116475722
0.8500000000000001	0.2682417623531863
0.9000000000000004	0.3047879843595043
0.9500000000000002	0.34230801169060576
1.	0.37966634778680436
1.0500000000000003	0.4159802571009257
1.1	0.4506298141684833
1.1500000000000004	0.48323058766669047
1.2000000000000002	0.5135771007163897
1.25	0.5415500453790216
1.3000000000000003	0.5673338583764117
1.35	0.5907214362091632
1.4000000000000004	0.6123001989805581
1.4500000000000002	0.6316369674483322
1.5	0.6478063392965016

==> thyp5.txt <==
-5.	0.9679673641737412
-4.9	0.9679050808841095
-4.8	0.9678332344034205
-4.7	0.9677503294606965
-4.6	0.9676546283459506
-4.5	0.9675441087101736
-4.4	0.967416412926191
-4.3	0.9672687879570367
-4.2	0.9670980117675178
-4.1	0.9669003050343848
-4.	0.9666712226123415
-3.9	0.9664055204427017
-3.8	0.9660969908711372
-3.7	0.9657382571004597
-3.5999999999999996	0.9653205153283034
-3.5	0.964833207322536
-3.4	0.9642636024999379
-3.3	0.9635962580711421
-3.2	0.9628123158729153
-3.0999999999999996	0.961888576489159
-3.	0.9607962671684589
-2.9	0.9594993839428587
-2.8	0.9579524346578948
-2.6999999999999997	0.9560973295351508
-2.5999999999999996	0.9538590436824876
-2.5	0.9511394911741989
-2.4	0.9478087636444265
-2.3	0.9436924494791212
-2.1999999999999997	0.9385530802015515
-2.0999999999999996	0.9320627554744751
-2.	0.9237625974758364
-1.9	0.913002977508404
-1.7999999999999998	0.8988572258200421
-1.6999999999999997	0.8800037090161718
-1.5999999999999996	0.854585567195936
-1.5	0.8201066453684884
-1.4	0.7735513671285941
-1.2999999999999998	0.7121666770893231
-1.1999999999999997	0.6355593380872312
-1.0999999999999996	0.5491299427366416
-1.	0.46632201369684967
-0.8999999999999995	0.40526012765062297
-0.7999999999999998	0.3806134434006751
-0.7000000000000002	0.39814231238032854
-0.5999999999999996	0.45377295194645556
-0.5	0.5341445437010425
-0.39999999999999947	0.6211217286069489
-0.2999999999999998	0.7000183329490766
-0.1999999999999993	0.7641065747899063
-0.09999999999999964	0.8130463661347043
0.	0.8493795610246376
0.10000000000000053	0.8761602913138217
0.20000000000000018	0.8959937137487752
0.3000000000000007	0.9108420286603024
0.40000000000000036	0.9221087661975865
0.5	0.9307792509309448
0.6000000000000005	0.937543771560365
0.7000000000000002	0.9428891162353045
0.8000000000000007	0.9471623780571877
0.9000000000000004	0.9506143283405665
1.	0.9534287020226353
1.1000000000000005	0.9557420250109983
1.2000000000000002	0.9576571431631727
1.3000000000000007	0.9592525509593249
1.4000000000000004	0.9605889008642315
1.5	0.9617136017980031
1.6000000000000005	0.9626641090755855
1.7000000000000002	0.9634703069978865
1.8000000000000007	0.964156255846913
1.9000000000000004	0.9647414872127372
2.	0.9652419759347753
2.1000000000000005	0.9656708767396501
2.2	0.9660390887504624
2.3000000000000007	0.9663556920918634
2.4000000000000004	0.9666282888738918
2.5	0.9668632719801912
2.6000000000000005	0.9670660384282239
2.7	0.9672411604998183
2.8000000000000007	0.9673925237773405
2.9000000000000004	0.9675234392728175
3.	0.9676367351868149
3.0999999999999996	0.9677348324451742
3.200000000000001	0.967819807228974
3.3000000000000007	0.9678934430779715
3.4000000000000004	0.9679572741217071
3.5	0.9680126218788414
3.5999999999999996	0.9680606257604235
3.700000000000001	0.9681022692796286
3.8000000000000007	0.9681384019336519
3.9000000000000004	0.9681697582002703
4.	0.968196973309751
4.1	0.9682205970892577
4.200000000000001	0.9682411056982884
4.300000000000001	0.9682589115148439
4.4	0.9682743720580675
4.5	0.9682877971886502
4.600000000000001	0.9682994555200648
4.700000000000001	0.968309580138355
4.800000000000001	0.968318373259456
4.9	0.9683260102445641
5.	0.9683326433262682

==> thyp6.txt <==
-5.	0.9683326433262682
-4.9	0.9683260102445641
-4.8	0.968318373259456
-4.7	0.968309580138355
-4.6	0.9682994555200648
-4.5	0.9682877971886502
-4.4	0.9682743720580675
-4.3	0.9682589115148439
-4.2	0.9682411056982884
-4.1	0.9682205970892577
-4.	0.968196973309751
-3.9	0.9681697582002703
-3.8	0.9681384019336519
-3.7	0.9681022692796286
-3.5999999999999996	0.9680606257604235
-3.5	0.9680126218788414
-3.4	0.9679572741217071
-3.3	0.9678934430779715
-3.2	0.967819807228974
-3.0999999999999996	0.9677348324451742
-3.	0.9676367351868149
-2.9	0.9675234392728175
-2.8	0.9673925237773405
-2.6999999999999997	0.9672411604998183
-2.5999999999999996	0.9670660384282239
-2.5	0.9668632719801912
-2.4	0.9666282888738918
-2.3	0.9663556920918634
-2.1999999999999997	0.9660390887504624
-2.0999999999999996	0.9656708767396501
-2.	0.9652419759347753
-1.9	0.9647414872127372
-1.7999999999999998	0.964156255846913
-1.6999999999999997	0.9634703069978865
-1.5999999999999996	0.962664109075585
-1.5	0.9617136017980031
-1.4	0.960588900869718
-1.2999999999999998	0.9592525509593249
-1.1999999999999997	0.9576571431631727
-1.0999999999999996	0.9557420250174792
-1.	0.9534287020226353
-0.8999999999999995	0.9506143283405656
-0.7999999999999998	0.9471623780571888
-0.7000000000000002	0.9428891162353045
-0.5999999999999996	0.9375437715595437
-0.5	0.9307792509309448
-0.39999999999999947	0.9221087661968127
-0.2999999999999998	0.9108420286605596
-0.1999999999999993	0.8959937137487731
-0.09999999999999964	0.8761602913139226
0.	0.8493795610246376
0.10000000000000053	0.8130463661347419
0.20000000000000018	0.764106574789948
0.3000000000000007	0.7000183329490743
0.40000000000000036	0.621121728606949
0.5	0.5341445437010425
0.6000000000000005	0.45377295194645645
0.7000000000000002	0.39814231238032854
0.8000000000000007	0.3806134434006751
0.9000000000000004	0.40526012765062297
1.	0.46632201369684967
1.1000000000000005	0.5491299427366343
1.2000000000000002	0.6355593380872306
1.3000000000000007	0.7121666770893385
1.4000000000000004	0.7735513671285946
1.5	0.8201066453684884
1.6000000000000005	0.8545855671959367
1.7000000000000002	0.8800037090161713
1.8000000000000007	0.8988572258200433
1.9000000000000004	0.9130029775081324
2.	0.9237625974758364
2.1000000000000005	0.9320627554744761
2.2	0.9385530802015501
2.3000000000000007	0.9436924494791217
2.4000000000000004	0.9478087636444265
2.5	0.9511394911741989
2.6000000000000005	0.953859043682487
2.7	0.9560973295284358
2.8000000000000007	0.9579524346578933
2.9000000000000004	0.9594993839428587
3.	0.9607962671684589
3.0999999999999996	0.961888576489159
3.200000000000001	0.9628123158729162
3.3000000000000007	0.9635962580631134
3.4000000000000004	0.9642636024999379
3.5	0.964833207322536
3.5999999999999996	0.9653205153283034
3.700000000000001	0.9657382571004597
3.8000000000000007	0.9660969908711372
3.9000000000000004	0.9664055204427017
4.	0.9666712226123415
4.1	0.9669003050343848
4.200000000000001	0.9670980117675169
4.300000000000001	0.9672687879570367
4.4	0.967416412926191
4.5	0.9675441087101736
4.600000000000001	0.9676546283459506
4.700000000000001	0.9677503294606965
4.800000000000001	0.9678332344034205
4.9	0.9679050808841095
5.	0.9679673641737412

==> thyp7.txt <==
-5.	0.9822373594531335
-4.9	0.9822163477793986
-4.8	0.9821921298933866
-4.7	0.982164210864448
-4.6	0.9821320177830916
-4.5	0.982094886504301
-4.4	0.9820520465781284
-4.3	0.9820026030674953
-4.2	0.9819455150600745
-4.1	0.9818795701125338
-4.	0.9818033534992311
-3.9	0.9817152111635402
-3.8	0.9816132050426621
-3.7	0.9814950584163408
-3.5999999999999996	0.9813580891356161
-3.5	0.9811991271240639
-3.4	0.981014411816927
-3.3	0.9807994638720502
-3.2	0.9805489229799454
-3.0999999999999996	0.9802563414248091
-3.	0.9799139184241177
-2.9	0.9795121553631438
-2.8	0.9790394037136769
-2.6999999999999997	0.9784812653518776
-2.5999999999999996	0.9778197885881567
-2.5	0.9770323772573216
-2.4	0.9760902917837643
-2.3	0.9749565627716688
-2.1999999999999997	0.9735830471806424
-2.0999999999999996	0.9719062154875189
-2.	0.9698410352925638
-1.9	0.9672719603016485
-1.7999999999999998	0.9640394639332114
-1.6999999999999997	0.9599196474415029
-1.5999999999999996	0.9545930280824882
-1.5	0.9475964901121805
-1.4	0.9382495996410454
-1.2999999999999998	0.9255441709313039
-1.1999999999999997	0.9079890799374202
-1.0999999999999996	0.883427178287016
-1.	0.8489316501291582
-0.8999999999999995	0.8011297839554489
-0.7999999999999998	0.7377219137197742
-0.7000000000000002	0.6610194680629137
-0.5999999999999996	0.5822474253677395
-0.5	0.5210902951613247
-0.39999999999999947	0.4967322489791377
-0.2999999999999998	0.5173357508563171
-0.1999999999999993	0.5759842226747218
-0.09999999999999964	0.654089533705253
0.	0.7315588017747177
0.10000000000000053	0.7963017606485624
0.20000000000000018	0.8453906310501982
0.3000000000000007	0.8808979751499215
0.40000000000000036	0.9061885453037444
0.5	0.9242506743563317
0.6000000000000005	0.9373063505677206
0.7000000000000002	0.9468967664963772
0.8000000000000007	0.9540649024128491
0.9000000000000004	0.9595144313870928
1.	0.9637238190532749
1.1000000000000005	0.967022715848515
1.2000000000000002	0.9696418226444343
1.3000000000000007	0.9717452781185465
1.4000000000000004	0.9734518031194462
1.5	0.9748486493560781
1.6000000000000005	0.9760009220292237
1.7000000000000002	0.9769578998831719
1.8000000000000007	0.9777573827801059
1.9000000000000004	0.9784287260009084
2.	0.9789949882527816
2.1000000000000005	0.9794744728757081
2.2	0.979881848599143
2.3000000000000007	0.9802289743853134
2.4000000000000004	0.9805255141766813
2.5	0.9807793999061174
2.6000000000000005	0.9809971842527936
2.7	0.9811843121862674
2.8000000000000007	0.9813453319423573
2.9000000000000004	0.9814840603586736
3.	0.9816037139736099
3.0999999999999996	0.981707013430016
3.200000000000001	0.981796267448996
3.3000000000000007	0.9818734409761579
3.4000000000000004	0.9819402105362436
3.5	0.9819980099460716
3.5999999999999996	0.9820480677204535
3.700000000000001	0.9820914384878926
3.8000000000000007	0.9821290287718216
3.9000000000000004	0.9821616190129372
4.	0.9821898818912391
4.1	0.9822143976112252
4.200000000000001	0.9822356673060069
4.300000000000001	0.9822541240178733
4.4	0.9822701421288528
4.5	0.9822840457704406
4.600000000000001	0.9822961153661918
4.700000000000001	0.9823065939583959
4.800000000000001	0.9823156920043534
4.9	0.9823235919935775
5.	0.9823304521963275

==> thyp8.txt <==
-5.	0.982360914491194
-4.9	0.9823586658579936
-4.8	0.982356077159818
-4.7	0.9823530968520378
-4.6	0.9823496656475562
-4.5	0.9823457152227191
-4.4	0.9823411668216996
-4.3	0.9823359297546702
-4.2	0.9823298994999081
-4.1	0.9823229555780489
-4.	0.9823149591023101
-3.9	0.9823057498537253
-3.8	0.982295143139013
-3.7	0.9822829258388093
-3.5999999999999996	0.9822688519722649
-3.5	0.9822526375338723
-3.4	0.9822339544249232
-3.3	0.9822124234806267
-3.2	0.9821876062347538
-3.0999999999999996	0.9821589952362404
-3.	0.9821260028294454
-2.9	0.9820879477620212
-2.8	0.9820440395068996
-2.6999999999999997	0.981993359662583
-2.5999999999999996	0.9819348398099197
-2.5	0.9818672350334241
-2.4	0.9817890922420197
-2.3	0.981698712009766
-2.1999999999999997	0.9815941021999014
-2.0999999999999996	0.9814729215183599
-2.	0.9813324102103089
-1.9	0.9811693046196359
-1.7999999999999998	0.9809797304812765
-1.6999999999999997	0.9807590695815503
-1.5999999999999996	0.9805017907325115
-1.5	0.9802012342647526
-1.4	0.9798493344940826
-1.2999999999999998	0.9794362587880845
-1.1999999999999997	0.9789499331802682
-1.0999999999999996	0.9783754123649112
-1.	0.9776940330389918
-0.8999999999999995	0.9768822627698246
-0.7999999999999998	0.9759101147980171
-0.7000000000000002	0.9747389366084324
-0.5999999999999996	0.9733182819947308
-0.5	0.9715814239420737
-0.39999999999999947	0.9694388234532509
-0.2999999999999998	0.9667684835012876
-0.1999999999999993	0.9634014993336103
-0.09999999999999964	0.9591001321674171
0.	0.9535242006135356
0.10000000000000053	0.946179331357861
0.20000000000000018	0.9363377742152862
0.3000000000000007	0.922920571314683
0.40000000000000036	0.9043350502130553
0.5	0.8782935386655927
0.6000000000000005	0.8417485644079098
0.7000000000000002	0.7913550182941942
0.8000000000000007	0.7252955166379367
0.9000000000000004	0.6471490915187743
1.	0.569865815508873
1.1000000000000005	0.5138704350508313
1.2000000000000002	0.4970745467001749
1.3000000000000007	0.5251244500725218
1.4000000000000004	0.5886410761197797
1.5	0.6679280063200652
1.6000000000000005	0.7437808665666718
1.7000000000000002	0.8058397045756197
1.8000000000000007	0.8523737849656686
1.9000000000000004	0.8858832770964304
2.	0.9097382916741494
2.1000000000000005	0.9268022104356602
2.2	0.939168301169699
2.3000000000000007	0.9482790271536693
2.4000000000000004	0.955108932982191
2.5	0.9603160238039615
2.6000000000000005	0.9643486033389239
2.7	0.9675163366176853
2.8000000000000007	0.9700365474988447
2.9000000000000004	0.9720642989449738
3.	0.9737120608299695
3.0999999999999996	0.9750627119817796
3.200000000000001	0.976178250870061
3.3000000000000007	0.9771057156379389
3.4000000000000004	0.9778812666986757
3.5	0.9785330432006004
3.5999999999999996	0.9790831897994574
3.700000000000001	0.9795493144785726
3.8000000000000007	0.9799455506546993
3.9000000000000004	0.9802833408910236
4.	0.9805720216967185
4.1	0.9808192652563744
4.200000000000001	0.9810314163240517
4.300000000000001	0.9812137520317393
4.4	0.9813706840860728
4.5	0.9815059175628366
4.600000000000001	0.9816225769792661
4.700000000000001	0.9817233065616404
4.800000000000001	0.9818103515089501
4.9	0.9818856234486493
5.	0.9819507541752545

==> thyp9.txt <==
-5.	0.6240769030830787
-4.9	0.6231795728271623
-4.8	0.6221454434486522
-4.7	0.6209534593927457
-4.6	0.6195792644946031
-4.5	0.6179946680366446
-4.4	0.6161670206272007
-4.3	0.6140584842694664
-4.2	0.6116251786042687
-4.1	0.6088161828859937
-4.	0.6055723711486574
-3.9	0.6018250568072675
-3.8	0.5974944236971735
-3.7	0.5924877251240307
-3.5999999999999996	0.5866972440148965
-3.5	0.5799980309409162
-3.4	0.5722454811058664
-3.3	0.563272890035148
-3.2	0.5528892619710748
-3.0999999999999996	0.5408778670732135
-3.	0.5269963996247654
-2.9	0.5109801396936332
-2.8	0.4925503296371431
-2.6999999999999997	0.47143107847449806
-2.5999999999999996	0.4473794153827623
-2.5	0.4202342348328577
-2.4	0.3899897906479702
-2.3	0.3568960960684241
-2.1999999999999997	0.3215791326281077
-2.0999999999999996	0.2851559797502198
-2.	0.24929742133530156
-1.9	0.2161802237624934
-1.7999999999999998	0.1883042562881905
-1.6999999999999997	0.16824562955957795
-1.5999999999999996	0.15852794608988946
-1.5	0.16177302664815507
-1.4	0.18098848547665877
-1.2999999999999998	0.2193477272962986
-1.1999999999999997	0.27868745713561677
-1.0999999999999996	0.3570135453388588
-1.	0.44719778197214216
-0.8999999999999995	0.5390082968933848
-0.7999999999999998	0.6232953274781927
-0.7000000000000002	0.694862026933823
-0.5999999999999996	0.7525191162425741
-0.5	0.7975585474683922
-0.39999999999999947	0.8322271167666507
-0.2999999999999998	0.8588112064610329
-0.1999999999999993	0.8792574097083501
-0.09999999999999964	0.895092164769065
0.	0.9074654347106806
0.10000000000000053	0.9172281120642914
0.20000000000000018	0.9250063215364173
0.3000000000000007	0.931261580040228
0.40000000000000036	0.9363360982348848
0.5	0.940485743408134
0.6000000000000005	0.943903674188375
0.7000000000000002	0.946737202939234
0.8000000000000007	0.9490998418022335
0.9000000000000004	0.951079936311691
1.	0.9527469400226548
1.1000000000000005	0.9541559515978719
1.2000000000000002	0.9553510503926321
1.3000000000000007	0.9563678477980061
1.4000000000000004	0.9572352416050213
1.5	0.9579768726837202
1.6000000000000005	0.9586124280398508
1.7000000000000002	0.9591579086016067
1.8000000000000007	0.9596268444614371
1.9000000000000004	0.9600306277874384
2.	0.9603785388160941
2.1000000000000005	0.9606787418022661
2.2	0.9609380229167699
2.3000000000000007	0.9611621117214644
2.4000000000000004	0.9613558773780746
2.5	0.961523526272921
2.6000000000000005	0.9616686649367111
2.7	0.9617944265741776
2.8000000000000007	0.961903389552622
2.9000000000000004	0.9619978077556267
3.	0.9620796786523068
3.0999999999999996	0.9621507318948757
3.200000000000001	0.9622122669141435
3.3000000000000007	0.9622657593817385
3.4000000000000004	0.9623122054388663
3.5	0.962352457455617
3.5999999999999996	0.9623873867098364
3.700000000000001	0.9624177210871729
3.8000000000000007	0.9624440441089845
3.9000000000000004	0.96246692307508
4.	0.9624868040156126
4.1	0.9625040825762435
4.200000000000001	0.9625189864432686
4.300000000000001	0.9625320114817694
4.4	0.9625433804872419
4.5	0.9625531460191391
4.600000000000001	0.9625616701740007
4.700000000000001	0.9625690722147575
4.800000000000001	0.9625755644833536
4.9	0.9625810819504025
5.	0.9625859013958741

==> thypv10.txt <==
0.01	0.01206091686995947
0.060000000000000005	0.07895301520358544
0.11	0.1584754403231362
0.16000000000000003	0.25082814256922004
0.21000000000000002	0.35243984893166547
0.26	0.45569280263557577
0.31000000000000005	0.5509572858591109
0.36000000000000004	0.6302067957005131
0.41000000000000003	0.689639631656481
0.46	0.7296263178704752
0.51	0.7528305321831024
0.56	0.762324032634679
0.6100000000000001	0.7606322758886415
0.66	0.7496173695956474
0.7100000000000001	0.730746305105142
0.76	0.7053852423267762
0.81	0.6749570085629608
0.8600000000000001	0.6409467092909222
0.91	0.604813145097125
0.9600000000000001	0.5678771035287482
1.01	0.531235709257703
1.06	0.4957246715874423
1.11	0.4619232147231805
1.1600000000000001	0.4301962422081218
1.2100000000000002	0.40068136579093017
1.26	0.3735493744846061
1.31	0.3486533358175026
1.36	0.32558887252927926
1.4100000000000001	0.30527631961635204
1.4600000000000002	0.2870734159951581

==> thypv11.txt <==
0.01	0.01820074644039657
0.060000000000000005	0.10167422625787412
0.11	0.17168126626238422
0.16000000000000003	0.228372889175524
0.21000000000000002	0.27314970161707786
0.26	0.3080170460788644
0.31000000000000005	0.3350669397366387
0.36000000000000004	0.356163499119016
0.41000000000000003	0.37280841032062134
0.46	0.38612585620138107
0.51	0.3969097893751656
0.56	0.40569428165390764
0.6100000000000001	0.41282478110360354
0.66	0.4185196664122663
0.7100000000000001	0.4229182339746503
0.76	0.42611515779836023
0.81	0.42818343121699465
0.8600000000000001	0.42918850555869437
0.91	0.42919610237798095
0.9600000000000001	0.4282757373844768
1.01	0.42650128977537294
1.06	0.42395036260550917
1.11	0.42070282899144285
1.1600000000000001	0.4168419799069188
1.2100000000000002	0.4124345236582634
1.26	0.4075995304394535
1.31	0.4023788019769957
1.36	0.39671653737477186
1.4100000000000001	0.3911179819609683
1.4600000000000002	0.3854823969858647

==> thypv12.txt <==
0.01	0.007590527270355321
0.060000000000000005	0.041414346916117346
0.11	0.06890017996262604
0.16000000000000003	0.09094598322068495
0.21000000000000002	0.10851129772847594
0.26	0.12250240276687455
0.31000000000000005	0.1337071066132881
0.36000000000000004	0.14276885987315083
0.41000000000000003	0.15018755987266413
0.46	0.15633571542440897
0.51	0.16148141116546888
0.56	0.16581244099566333
0.6100000000000001	0.16945836510280596
0.66	0.17250886302632606
0.7100000000000001	0.17502781633415715
0.76	0.1770633416346951
0.81	0.17865445583926387
0.8600000000000001	0.17983523580196273
0.91	0.1806372188505633
0.9600000000000001	0.1810906391342883
1.01	0.18122484605563702
1.06	0.18106846753983144
1.11	0.18064933727796817
1.1600000000000001	0.17999541248084064
1.2100000000000002	0.17912767538114152
1.26	0.17808622582564299
1.31	0.17688229713907183
1.36	0.17549276629713684
1.4100000000000001	0.17409628702827495
1.4600000000000002	0.17265317235417554

==> thypv13.txt <==
0.01	0.0035414072158732463
0.060000000000000005	0.021756124325488173
0.11	0.041071540312518834
0.16000000000000003	0.06172490141267327
0.21000000000000002	0.08377175133763515
0.26	0.10704749441770982
0.31000000000000005	0.13115912173135025
0.36000000000000004	0.155517642364044
0.41000000000000003	0.17940998036986458
0.46	0.20209481401677096
0.51	0.22289825272363847
0.56	0.24128765617849907
0.6100000000000001	0.2569121777251928
0.66	0.26961002579052434
0.7100000000000001	0.2793910188260349
0.76	0.2864057927044237
0.81	0.29090958324886523
0.8600000000000001	0.29322428646437426
0.91	0.29370130867384153
0.9600000000000001	0.29268890843853945
1.01	0.2905077030501352
1.06	0.2874365686027634
1.11	0.28370763687776646
1.1600000000000001	0.2795093294167892
1.2100000000000002	0.27498234544168343
1.26	0.27026144376917244
1.31	0.26541811746766536
1.36	0.2604580491334336
1.4100000000000001	0.2556467149281432
1.4600000000000002	0.25094473807553325

==> thypv13t.txt <==
0.01	0.0035414072158732463
0.060000000000000005	0.021756124325488173
0.11	0.041071540312518834
0.16000000000000003	0.06172490141267327
0.21000000000000002	0.08377175133763515
0.26	0.10704749441770982
0.31000000000000005	0.13115912173135025
0.36000000000000004	0.155517642364044
0.41000000000000003	0.17940998036986458
0.46	0.20209481401677096
0.51	0.22289825272363847
0.56	0.24128765617849907
0.6100000000000001	0.2569121777251928
0.66	0.26961002579052434
0.7100000000000001	0.2793910188260349
0.76	0.2864057927044237
0.81	0.29090958324886523
0.8600000000000001	0.29322428646437426
0.91	0.29370130867384153
0.9600000000000001	0.29268890843853945
1.01	0.2905077030501352
1.06	0.2874365686027634
1.11	0.28370763687776646
1.1600000000000001	0.2795093294167892
1.2100000000000002	0.27498234544168343
1.26	0.27026144376917244
1.31	0.26541811746766536
1.36	0.2604580491334336
1.4100000000000001	0.2556467149281432
1.4600000000000002	0.25094473807553325
